White Dwarf Variability with gPhoton: Pulsators

We present results from a search for short time-scale white dwarf variability using \texttt{gPhoton}, a time-tagged database of \textit{GALEX} photon events and associated software package. We conducted a survey of $320$ white dwarf stars in the McCook-Sion catalogue, inspecting each for photometric variability with particular emphasis on variability over time-scales less than $\sim 30$ minutes. From that survey, we present the discovery of a new pulsating white dwarf: WD 2246-069. A Ca II K line is found in archival ESO spectra and an IR excess is seen in WISE $W1$ and $W2$ bands. Its independent modes are identified in follow-up optical photometry and used to model its interior structure. Additionally, we detect UV pulsations in four previously known pulsating ZZ Ceti-type (DAVs). Included in this group is the simultaneous fitting of the pulsations of WD 1401-147 in optical, near-ultraviolet and far-ultraviolet bands using nearly concurrent Whole Earth Telescope and \textit{GALEX} data, providing observational insight into the wavelength dependence of white dwarf pulsation amplitudes.

==> wd_1258+013_30sec_nuv.csv <==
t0,t1,t_mean,t0_data,t1_data,cps_bgsub,cps_bgsub_err,flux_bgsub,flux_bgsub_err,mag_bgsub,mag_bgsub_err_1,mag_bgsub_err_2,cps_mcatbgsub,cps_mcatbgsub_err,flux_mcatbgsub,flux_mcatbgsub_err,mag_mcatbgsub,mag_mcatbgsub_err_1,mag_mcatbgsub_err_2,cps,cps_err,flux,flux_err,mag,mag_err_1,mag_err_2,counts,flat_counts,bg_counts,bg_flat_counts,exptime,bg,mcat_bg,responses,detxs,detys,detrad,racent,deccent,flags
765721632.995,765721662.995,765721648.407,765721634.087,765721662.898,15.9314204577,0.853499250622,3.28187261428e-15,1.75820845628e-16,17.0743637511,0.0566619213941,0.0597825751865,15.8740344612,0.854805335424,3.27005109901e-15,1.76089899097e-16,17.078281703,0.0569462584561,0.0600991901677,17.3336812197,0.820938796484,3.57073833127e-15,1.69113392076e-16,16.9827729868,0.050240895252,0.0526789968502,442.0,445.820515685,103.0,102.278591653,25.7198981586,36.0660039918,37.5419659773,0.991739139622,149.286727905,491.771362305,266.981511989,195.294045101,1.12784336041,0.0
765721662.995,765721692.995,765721678.458,765721663.02,765721692.934,17.566313943,0.873968123903,3.61866067226e-15,1.80037433524e-16,16.9682983996,0.0527172992406,0.0554081665832,17.4787562927,0.875849917329,3.60062379631e-15,1.8042508297e-16,16.9737236825,0.0530863608214,0.0558160202832,18.9384030513,0.843931207566,3.90131102857e-15,1.73849828759e-16,16.8866416123,0.0473354518141,0.0494936099496,499.0,503.584803853,105.0,103.466150452,26.5906688378,36.4847670945,38.8129835766,0.990974014268,150.480072021,489.625457764,265.128114574,195.293892842,1.12788979811,0.0
765721692.995,765721722.995,765721708.781,765721693.123,765721722.976,15.4645840242,0.841255322132,3.18570430899e-15,1.73298596359e-16,17.1066543936,0.057512291334,0.0607300010907,15.6802377484,0.836420326138,3.23012897616e-15,1.72302587184e-16,17.0916183918,0.0564238371944,0.0595175984416,17.1398845069,0.802929702756,3.53081620843e-15,1.65403518768e-16,16.994980272,0.0497066725295,0.0520919590594,454.0,455.680804432,128.0,126.308410412,26.5859903693,44.5395224992,38.8061546653,0.99652474893,148.600219727,488.167541504,266.412020931,195.293967831,1.12790926525,0.0
765721722.995,765721752.995,765721734.514,765721722.997,765721745.89,13.5268387838,0.907528161485,2.78652878946e-15,1.86950801266e-16,17.2520092149,0.0705035688797,0.0754017086371,13.6922494819,0.903043237838,2.82060339327e-15,1.86026906995e-16,17.2388129908,0.0693450146158,0.0740780315893,15.1518962404,0.862456205523,3.12129062553e-15,1.77665978338e-16,17.1288325309,0.0601059866186,0.0636294433949,310.0,308.645445383,95.0,93.8746473576,20.3700870496,33.1025618521,29.7331315332,1.00458219663,147.184951782,490.263305664,268.445363072,195.293899305,1.12774577577,0.0
765733452.995,765733482.995,765733477.117,765733470.997,765733482.841,17.5926508404,1.37725531902,3.62408607313e-15,2.83714595717e-16,16.9666717915,0.0818347478473,0.0885093426342,17.5652942375,1.37817792158,3.61845061293e-15,2.83904651845e-16,16.9683614273,0.082010387357,0.088714854112,19.0023483037,1.32884653626,3.91448375055e-15,2.7374238647e-16,16.8829818144,0.0733890703041,0.0787116664272,204.0,204.486617445,43.0,43.0199843315,10.7611235294,15.1699285408,15.4643163244,0.997853381614,178.212356567,572.932006836,281.238755807,195.293874785,1.12796259124,4.0
765733482.995,765733512.995,765733498.083,765733483.201,765733512.993,19.2214681743,0.910579764819,3.9596224439e-15,1.87579431553e-16,16.8705336078,0.0502534974998,0.0526928523203,19.3230882304,0.908502550744,3.98055617547e-15,1.87151525453e-16,16.8648086578,0.0498837379355,0.0522864625885,20.7601422966,0.878602130418,4.27658931309e-15,1.80992038866e-16,16.7869241851,0.0450043288847,0.0469507526502,561.0,558.310952988,117.0,117.348943682,26.8934068472,41.3801891763,38.6472796626,1.00496064548,177.54208374,572.989440918,281.802894193,195.293856,1.12791090026,0.0
765733512.995,765733542.995,765733527.437,765733513.006,765733542.967,16.8415888994,0.880856492895,3.46936731328e-15,1.81456437536e-16,17.0140423448,0.0553514619003,0.0583256142432,17.409448171,0.868779248492,3.58634632323e-15,1.78968525189e-16,16.9780374863,0.0528726777457,0.0555798413774,18.8465022372,0.837438201219,3.88237946086e-15,1.72512269451e-16,16.8919230991,0.0472032046455,0.0493490451212,505.0,506.472634257,152.0,152.794436809,26.8735613582,53.8791615999,38.6187606218,0.997194605682,178.231369019,570.910339355,279.985124223,195.293940778,1.1279019742,0.0
765733542.995,765733572.995,765733558.346,765733542.997,765733572.983,17.1322783931,0.874932137385,3.52924934898e-15,1.80236020301e-16,16.9954621927,0.0540782980743,0.0569136682237,17.4085126309,0.869034349001,3.58615360197e-15,1.79021075894e-16,16.9780958327,0.0528906048376,0.0555996520126,18.8455666971,0.837682625929,3.8821867396e-15,1.72562620941e-16,16.8919769963,0.0472189803702,0.0493662882798,511.0,506.126861345,130.0,130.487030644,26.8565477219,46.0130090964,38.5943111066,1.00972500099,175.981948853,571.098937988,281.884610826,195.293815402,1.12776944261,0.0
765733572.995,765733602.995,765733577.138,765733573.078,765733580.958,17.0639049909,1.67635782705,3.51516442813e-15,3.45329712373e-16,16.9998039391,0.101743132197,0.112272568207,17.1578636403,1.67244018007,3.53451990991e-15,3.44522677095e-16,16.99384197,0.100985288132,0.111350315136,18.5949177065,1.6113351219,3.83055304753e-15,3.31935035111e-16,16.9065143483,0.0902288051429,0.0984123832721,136.0,133.173181318,31.0,31.0948183712,7.16180536105,10.964815074,10.2919015151,1.02144546256,175.088699341,573.348144531,283.962448885,195.293955628,1.12782470029,4.0
766246782.995,766246812.995,766246809.137,766246806.02,766246812.9,19.5628711522,1.88177399275,4.02995145735e-15,3.87645442506e-16,16.8514185137,0.0997156740683,0.109808459686,19.4066178171,1.88840785898,3.99776327031e-15,3.8901201895e-16,16.860125367,0.100820787142,0.1111503152,20.8427112449,1.82653064111,4.29359851645e-15,3.7626531207e-16,16.7826144704,0.0912069616684,0.099577296132,115.0,130.213046351,25.0,22.6747606432,6.24741401542,7.99569093255,8.97187020849,0.88332322656,609.324279785,218.919158936,276.779560496,195.293956626,1.12746700898,4.0
766246812.995,766246842.995,766246827.476,766246812.995,766246842.79,16.9287785407,0.851428907609,3.48732837939e-15,1.75394354967e-16,17.0084359408,0.0532780001911,0.0560279180568,16.7366764806,0.855630398285,3.447755355e-15,1.76259862047e-16,17.0208269467,0.054133927265,0.0569752884059,18.1727699084,0.823702832826,3.74359060114e-15,1.69682783562e-16,16.9314471803,0.0481296022763,0.0503625044026,434.0,486.744593804,105.0,94.4896169228,26.784281992,33.3194155889,38.464731338,0.891932591244,609.521362305,222.03894043,274.898781346,195.293664745,1.12771721056,0.0
766246842.995,766246872.995,766246857.704,766246843.035,766246872.985,15.9657273278,0.841074690987,3.28893982952e-15,1.73261386343e-16,17.0720282304,0.055740940823,0.0587582468141,16.0295042358,0.839659320821,3.30207787257e-15,1.72969820089e-16,17.0676997735,0.0554336459799,0.0584168769228,17.4655976636,0.807131893227,3.5979131187e-15,1.66269170005e-16,16.9745413711,0.0490499374793,0.0513711269347,425.0,468.250107941,126.0,114.034132554,26.8098531158,40.2113033965,38.5014538608,0.907794570151,613.042480469,223.462173462,276.681590792,195.293672462,1.12771572933,0.0
766246872.995,766246902.995,766246887.877,766246873.015,766246902.455,15.8231215325,0.830892793356,3.2595630357e-15,1.71163915431e-16,17.0817695906,0.0555669253193,0.0585649101827,15.7354478253,0.832857199218,3.24150225201e-15,1.71568583039e-16,17.0878022318,0.0559974352011,0.0590433393472,17.1715412531,0.800072968349,3.53733749814e-15,1.6481503148e-16,16.9929768061,0.0494445247634,0.051804116097,409.0,460.637574083,113.0,102.579810185,26.8256394283,36.1722212229,38.5241244803,0.888365230637,614.459960938,218.690811157,280.831082333,195.293849146,1.12734174958,0.0
766246902.995,766246932.995,766246918.218,766246903.07,766246932.955,17.1201075906,0.849100362572,3.52674216367e-15,1.7491467469e-16,16.9962337759,0.0525561126038,0.0552301291291,16.7981492469,0.856135760316,3.46041874487e-15,1.76363966625e-16,17.0168464112,0.0539717448576,0.0567956583247,18.2342426748,0.824291103445,3.756253991e-15,1.6980396731e-16,16.927780674,0.0480043894689,0.0502254183927,441.0,489.343964038,94.0,84.7912560287,26.8365389649,29.8995295984,38.5397772333,0.901507195152,610.605041504,217.112030029,278.930982623,195.293847189,1.12744820994,0.0
766246932.995,766246962.995,766246947.551,766246933.09,766246962.97,16.8306141403,0.858242800376,3.46710651289e-15,1.76798016877e-16,17.0147500914,0.0539995153288,0.0568264123462,16.8701547113,0.857384631651,3.47525187053e-15,1.7662123412e-16,17.0122023365,0.0538234812166,0.0566314938668,18.3062481391,0.825612075472,3.77108711666e-15,1.70076087547e-16,16.9235016378,0.0478946354878,0.0501052843125,438.0,491.639328746,125.0,112.386109638,26.8563675642,39.6301690642,38.5682529544,0.891162530998,609.364807129,221.873703003,274.886522307,195.293793743,1.12774025005,0.0
766246962.995,766246992.995,766246978.715,766246963.075,766246992.845,17.1396281975,0.855086604806,3.53076340869e-15,1.7614784059e-16,16.9949965082,0.0528589279881,0.0555646474425,16.9598172575,0.858989574452,3.49372235505e-15,1.76951852337e-16,17.006447079,0.0536436284987,0.0564324158944,18.3959106854,0.827304215171,3.78955760119e-15,1.70424668325e-16,16.9181967691,0.047761821737,0.0499599435686,452.0,494.438306793,106.0,95.7557444271,26.8776205348,33.7658839933,38.5987742058,0.914368306075,613.917724609,223.455825806,277.360123926,195.293612109,1.12765677163,0.0
766246992.995,766247022.995,766247008.333,766246993.0,766247022.99,17.0443422752,0.858356667826,3.51113450868e-15,1.76821473572e-16,17.0010493828,0.0533456540603,0.0561027425014,16.9918158083,0.859493801617,3.5003140565e-15,1.77055723133e-16,17.0044005208,0.0535757267921,0.0563572739378,18.4279092361,0.827841890702,3.79614930263e-15,1.70535429485e-16,16.9163098387,0.0477109992,0.049904337299,448.0,495.515599517,116.0,105.503814586,26.8894095998,37.203298721,38.6157044045,0.904554455177,615.307922363,218.424423218,281.650832621,195.293594419,1.12757713346,0.0
766247022.995,766247052.995,766247037.763,766247023.155,766247052.835,17.3133422354,0.859471769853,3.56654850049e-15,1.7705118459e-16,16.9840477153,0.0526031695624,0.0552820997801,17.1545276849,0.862900036942,3.53383270308e-15,1.7775740761e-16,16.9940530872,0.0532850584822,0.0560357239913,18.5906211127,0.831385764067,3.82966794922e-15,1.71265467398e-16,16.9067652505,0.047500509408,0.0496740929252,454.0,500.01453845,108.0,97.4229274179,26.8960641723,34.3537746499,38.6252609924,0.908233860564,610.795349121,216.249954224,279.640409337,195.293779193,1.1274449157,0.0
766247052.995,766247082.995,766247067.593,766247053.03,766247082.905,18.2749832192,0.873938201089,3.76464654316e-15,1.80031269424e-16,16.9253575329,0.0507183253345,0.0532041406605,17.9731936679,0.880333963382,3.70247789559e-15,1.81348796457e-16,16.9434368649,0.0519184194004,0.0545263149983,19.4092870957,0.849468610766,3.99831314172e-15,1.74990533818e-16,16.85997604,0.0465079586038,0.0485896487895,464.0,522.064901846,96.0,86.5228949444,26.897685591,30.5101490354,38.6275895011,0.889089398171,608.925231934,221.532012939,274.773679496,195.293884306,1.12765765435,0.0
766247082.995,766247112.995,766247097.983,766247083.015,766247112.875,16.1199100373,0.835713668141,3.32070146769e-15,1.72157015637e-16,17.0615934656,0.0548778900011,0.0578000123521,16.0255448111,0.837808070065,3.30126223108e-15,1.72588462433e-16,17.0679679928,0.0553278130527,0.0582993556878,17.4616382389,0.805345420653,3.59709747721e-15,1.65901156654e-16,16.9747875338,0.0489546344802,0.0512665983603,430.0,470.11659927,113.0,102.440540327,26.9228232104,36.1231111679,38.6636894712,0.914873294511,614.087280273,223.853408813,277.238138,195.293691672,1.12770691942,0.0
766247112.995,766247142.995,766247127.903,766247113.125,766247142.98,17.4078934077,0.860253556597,3.586026042e-15,1.77212232659e-16,16.9781344531,0.0523706950774,0.0550253964124,17.2332638212,0.864014016204,3.55005234716e-15,1.77986887338e-16,16.9890811585,0.0531142932942,0.055846900625,18.669357249,0.832584966087,3.8458875933e-15,1.71512503014e-16,16.9021765843,0.0473712475349,0.0495327460656,456.0,502.807333523,106.0,96.3460149821,26.9322251868,33.9740282379,38.6771915877,0.907194853652,616.068664551,218.020629883,282.492759109,195.29383872,1.12742018767,0.0
766247142.995,766247172.995,766247157.421,766247143.015,766247171.955,18.8503164374,0.902795639811,3.8831651861e-15,1.85975901801e-16,16.8917033874,0.0507922071184,0.0532854494316,18.5979732239,0.908148240509,3.83118248412e-15,1.87078537545e-16,16.9063359547,0.0517632653171,0.0543552048174,20.0340666517,0.877250575413,4.12701773026e-15,1.80713618535e-16,16.8255772142,0.0465306901719,0.0486144617137,475.0,521.543941861,97.0,87.3913753638,26.0328544837,30.8163970758,37.3856112317,0.910979984233,611.051208496,215.680130005,280.207828375,195.293880494,1.12751203046,0.0
766247172.995,766247202.995,766247190.021,766247188.045,766247191.99,21.0646817422,2.56853606627,4.3393244389e-15,5.29118429651e-16,16.7711127452,0.124919889002,0.14118416167,20.9428507711,2.57513133235,4.31422725886e-15,5.30477054464e-16,16.7774105046,0.125910643464,0.142451402761,22.378944199,2.49628141713,4.61006250499e-15,5.14233971929e-16,16.7054010165,0.114818587644,0.128412616571,72.0,80.3696541144,15.0,13.3850907726,3.59130678373,4.71991967659,5.15745206944,0.896078825767,608.741210938,222.204864502,274.197015575,195.293813825,1.12748376795,4.0
766247232.995,766247262.995,766247241.966,766247234.065,766247251.895,17.9797985729,1.36577606088,3.70383850601e-15,2.8134986854e-16,16.9430379449,0.0794920308343,0.0857750685958,17.6136041657,1.37814917891,3.62840245814e-15,2.83898730855e-16,16.9653794197,0.0817920728091,0.0884594205124,19.0496975936,1.32896610514,3.92423770428e-15,2.73767017658e-16,16.8802797855,0.0732190414023,0.0785161019706,185.0,205.469972378,36.0,32.7257629022,10.7859965424,11.5399271382,15.4896987472,0.900863920422,617.040344238,219.527740479,282.270698947,195.293699052,1.12775431392,4.0
766247262.995,766247292.995,766247292.514,766247292.02,766247292.975,20.8259539774,5.12942682559,4.29014651934e-15,1.05666192607e-15,16.7834877392,0.239056251668,0.307003321766,20.8007868639,5.13215558899,4.28496209397e-15,1.05722405133e-15,16.78480059,0.239430080755,0.307621758629,22.2368802918,4.97405216134,4.5807973401e-15,1.02465474524e-15,16.7123153547,0.219173915326,0.274904778577,18.0,19.9860535045,4.0,3.59620328809,0.898779560903,1.26811173333,1.29073142048,0.900854870306,608.054443359,217.346679688,276.85535361,195.293946946,1.12712825698,4.0
766247292.995,766247322.995,766247301.784,766247293.02,766247313.99,18.6543091006,1.23401580041,3.84278767472e-15,2.54207254884e-16,16.9030520782,0.0695475934773,0.0743092647453,18.1578234237,1.24884549488,3.74051162529e-15,2.57262171945e-16,16.9323405288,0.0722180207617,0.077366078044,19.5939168516,1.20545110496,4.03634687142e-15,2.48322927622e-16,16.8496968481,0.0648221930803,0.0689394140992,232.0,264.206393428,40.0,35.9298468081,13.4841030219,12.6697677145,19.3644317299,0.878574034197,607.949645996,220.093215942,274.971828048,195.293846845,1.12758529051,4.0
766247322.995,766247352.995,766247351.582,766247350.01,766247352.98,17.848200064,2.73780993595,3.67672921318e-15,5.63988846805e-16,16.9510139365,0.154944385022,0.180796870168,17.6090262799,2.75393700271,3.62745941366e-15,5.67311022559e-16,16.965661646,0.157764091408,0.184650188503,19.0451197077,2.65563275249,3.92329465979e-15,5.47060347012e-16,16.8805407331,0.14172771562,0.163045869538,48.0,51.431759387,10.0,9.16641217505,2.70052171771,3.23230749225,3.87820149052,0.933749342543,617.157531738,222.440353394,280.508149068,195.293802867,1.12786974595,4.0
766247352.995,766247382.995,766247357.489,766247353.11,766247360.875,13.9468680439,1.77671369859,2.87305481703e-15,3.66003021909e-16,17.2188082702,0.130186977182,0.14795151451,14.0589986275,1.77085941804,2.89615371726e-15,3.64797040116e-16,17.2101140287,0.128806579513,0.146170664493,15.4950920553,1.6940939135,3.19198896339e-15,3.4898334618e-16,17.1045145983,0.112652873798,0.12570915824,75.0,83.6591325489,26.0,23.7049862608,5.39907296132,8.3589743982,7.75357319614,0.897224725263,617.568786621,220.69619751,281.932670152,195.293840883,1.12761300385,4.0
766247382.995,766247412.995,766247410.097,766247407.06,766247412.85,19.208692725,2.03056825135,3.95699070134e-15,4.18297059778e-16,16.8712554767,0.109103979966,0.121305159995,19.2975509569,2.02651109652,3.97529549712e-15,4.17461285884e-16,16.866244509,0.108419353158,0.120459274747,20.7336443847,1.95977643084,4.27113074325e-15,4.03713944752e-16,16.7883108865,0.0980608028298,0.107804716221,101.0,111.927867677,26.0,23.3456179787,5.39836922058,8.23225210288,7.75256255868,0.902511834798,608.094604492,216.928237915,277.161747887,195.293831419,1.12756381542,4.0
766247412.995,766247442.995,766247413.428,766247413.04,766247413.94,23.4124641244,5.4011059383,4.82296760963e-15,1.11262782329e-15,16.6563821877,0.22537486681,0.284751654791,23.3981892915,5.40257396677,4.82002699406e-15,1.11293023715e-15,16.6570443748,0.225554367981,0.285038872516,24.8342827194,5.25283049179,5.11586224019e-15,1.08208308131e-15,16.5923709477,0.208322248163,0.25801680874,20.0,22.3520041319,4.0,3.62907338845,0.900046294247,1.27970255749,1.29255056791,0.895100795683,607.654418945,217.654205322,276.351852797,195.2939848,1.12733197328,4.0
766247442.995,766247472.995,766247460.311,766247457.02,766247462.935,20.3676618296,2.01465812051,4.1957383369e-15,4.15019572824e-16,16.8076470609,0.10240980985,0.113085058177,19.7056008704,2.04486251029,4.05935377931e-15,4.2124167712e-16,16.8435257948,0.107197079262,0.118952063665,21.1416942983,1.97876087383,4.35518902544e-15,4.07624740009e-16,16.767150528,0.0971414774932,0.106694495006,104.0,114.154477005,13.0,11.8522021828,5.39949520577,4.17938460364,7.75417957862,0.911190666914,615.291564941,224.649032593,277.666021878,195.293707667,1.12757992988,4.0
766247502.995,766247532.995,766247520.594,766247515.015,766247525.94,17.2230311172,1.55544896374,3.54794441014e-15,3.20422486531e-16,16.9897260344,0.0938771289445,0.102769014055,16.9716614041,1.56539529696,3.49616224925e-15,3.22471431174e-16,17.0056891032,0.09579104909,0.105067409272,18.407754832,1.50768802948,3.79199749539e-15,3.10583734073e-16,16.9174979464,0.0854728671293,0.0927810003789,135.0,149.066024584,30.0,27.2070617803,8.09800140998,9.59389431276,11.6294866035,0.905728178917,609.394470215,214.647888184,279.645220791,195.293985444,1.12751447181,4.0
766247562.995,766247592.995,766247569.019,766247567.035,766247570.96,17.6886706104,2.41608271325,3.64386614575e-15,4.97713038929e-16,16.960762013,0.139008885194,0.159456403803,17.9250266807,2.40246949507,3.69255549623e-15,4.94908715985e-16,16.9463504731,0.136560193154,0.156241355735,19.3611201085,2.31803797297,3.98839074236e-15,4.77515822432e-16,16.8626738021,0.122779832613,0.138455855403,64.0,69.762151523,19.0,17.0894903958,3.60320844724,6.02618415911,5.17454397019,0.917578784074,611.898620605,225.854736328,274.276499675,195.293461331,1.12769756644,4.0
766247652.995,766247682.995,766247671.518,766247669.995,766247672.845,22.2257990778,3.00249115667,4.57851461002e-15,6.18513178273e-16,16.71285654,0.137576086567,0.157573153528,21.8439138618,3.02595900619,4.49984625553e-15,6.23347555275e-16,16.7316738618,0.140857774798,0.161895082423,23.2800072896,2.93673404546,4.79568150166e-15,6.04967213364e-16,16.6625422201,0.128988992991,0.146405698827,56.0,62.8401174244,9.0,8.06987827013,2.69931691355,2.84564205667,3.87647127918,0.891283234933,607.559997559,222.963577271,272.805878894,195.293830816,1.12753115351,4.0
766247742.995,766247772.995,766247770.805,766247769.07,766247772.95,18.3658731334,2.38426371725,3.78336986548e-15,4.91158325753e-16,16.91997105,0.132523463258,0.150977668788,17.9753891,2.4069115114,3.70293015461e-15,4.95823771349e-16,16.94330425,0.136437256371,0.156080385461,19.4114825279,2.32253193492,3.99876540074e-15,4.78441578593e-16,16.8598532366,0.122703115917,0.138358277989,63.0,69.8544410867,12.0,10.670665506,3.59861442764,3.76274505267,5.16794652884,0.901990901623,606.82635498,216.366012573,276.58377113,195.293865316,1.12764164011,4.0
766247802.995,766247832.995,766247824.498,766247822.045,766247826.94,21.0011216172,2.30402754668,4.32623105314e-15,4.74629674615e-16,16.7743937752,0.113023492585,0.126170942072,21.0053134989,2.30382532828,4.32709458078e-15,4.74588017626e-16,16.7741770809,0.112992652102,0.126132501919,22.4414069268,2.23347018267,4.62292982692e-15,4.6009485763e-16,16.702374798,0.103012293952,0.113820267616,93.0,100.957792007,20.0,18.3749009586,4.498728281,6.47945225501,6.46059411795,0.921305303066,616.323059082,224.635665894,278.474981941,195.29366776,1.12765421338,4.0
766247862.995,766247892.995,766247872.465,766247870.02,766247874.955,16.4739556067,2.09414191148,3.39363485497e-15,4.31393233764e-16,17.0380052717,0.129923792507,0.147611579912,16.66988172,2.08372240421,3.43399563433e-15,4.29246815268e-16,17.0251687042,0.127880564441,0.144978913859,18.1059751479,2.00569806161,3.72983088046e-15,4.13173800691e-16,16.9354452002,0.114065709276,0.12747142402,74.0,81.4915785137,23.0,20.8306526793,4.50081135361,7.34541208032,6.46358560483,0.908269565348,611.455200195,213.113449097,282.205394346,195.293820767,1.12761736445,4.0
766247922.995,766247952.995,766247928.562,766247926.1,766247929.955,19.4038037506,2.42588058337,3.99718357262e-15,4.99731400175e-16,16.8602828162,0.127901455362,0.145005774163,18.8534520205,2.45720303186,3.88381111622e-15,5.06183824564e-16,16.8915227998,0.133014798262,0.151615938266,20.2895454483,2.37460251299,4.17964636235e-15,4.89168117676e-16,16.8118192062,0.120167698117,0.135142220988,66.0,73.0067118904,10.0,9.03824843275,3.59824285253,3.18711373306,5.16741291226,0.90409650893,611.138000488,226.466217041,273.30062034,195.293923729,1.12779952263,4.0
766247952.995,766247982.995,766247975.589,766247973.075,766247977.99,17.5079830955,2.17858214169,3.60664451767e-15,4.48787921189e-16,16.9719097035,0.127334579297,0.144277337249,17.9943164183,2.15362949224,3.70682918217e-15,4.43647675402e-16,16.9421616175,0.122738558198,0.138403355748,19.4304098461,2.0781990006,4.00266442831e-15,4.28108994124e-16,16.8587950968,0.110325900808,0.122817862901,79.0,87.4157442146,27.0,24.5269876237,4.49891406856,8.64883275424,6.46086092624,0.903763834061,616.535522461,214.900161743,284.867658063,195.294070721,1.12755291482,4.0
766248012.995,766248042.995,766248031.74,766248029.15,766248034.935,17.5522550768,1.91420698256,3.61576454581e-15,3.94326638408e-16,16.9691676959,0.11238526506,0.125375942938,17.2261156917,1.92992971528,3.5485798325e-15,3.97565521348e-16,16.9895316009,0.115296245431,0.129010510925,18.6622091196,1.85970187558,3.84441507863e-15,3.8309858637e-16,16.902592371,0.103136870261,0.113972400756,91.0,100.702312821,19.0,16.9850998268,5.396055321,5.98937341877,7.74923958271,0.903758572576,606.301147461,223.47454834,271.516847594,195.293941369,1.12770031454,4.0
766248102.995,766248132.995,766248132.148,766248131.47,766248132.96,10.6636771075,2.6671388555,2.19671748414e-15,5.49430604232e-16,17.5102325342,0.242374366368,0.312512418132,10.2892099335,2.70591082611,2.11957724631e-15,5.57417630178e-16,17.5490449291,0.253495728199,0.331309605439,11.7253033614,2.55402140605,2.41541249244e-15,5.26128409646e-16,17.4071897806,0.21395895874,0.266735106175,19.0,21.0765299376,6.0,5.41169590763,1.79752534225,1.90830009539,2.58141433037,0.901586061713,605.142089844,216.737014771,275.079259089,195.293828927,1.12748797747,4.0
766248132.995,766248162.995,766248133.44,766248133.02,766248133.925,21.9857040221,5.33866595099,4.52905502855e-15,1.0997651859e-15,16.7246490573,0.236024449982,0.302008510815,22.35213902,5.300305864,4.60454063811e-15,1.09186300798e-15,16.7067022753,0.231036113716,0.293870038143,23.7882324478,5.14721411664,4.90037588424e-15,1.06032610803e-15,16.6390945661,0.212670039243,0.264731350119,19.0,21.358948956,5.0,4.58972367304,0.897878772747,1.61845201071,1.28943780453,0.8896866321,604.718322754,217.348968506,274.35559221,195.29404682,1.12802846919,4.0
766248222.995,766248252.995,766248228.52,766248226.045,766248230.955,17.0514426082,2.08301179763,3.51259717729e-15,4.29100430312e-16,17.0005971809,0.125137389416,0.14146213351,16.8236594657,2.09516234256,3.46567384993e-15,4.31603442568e-16,17.0151988274,0.127434044174,0.14440508697,18.2597528935,2.01733398163,3.76150909607e-15,4.15570800215e-16,16.92626276,0.113776664655,0.127110471777,75.0,81.9283453114,17.0,15.3746229104,4.48682661749,5.42147875033,6.4435022172,0.915614241532,612.22277832,213.023071289,282.840731699,195.293776026,1.12742432695,4.0
766248312.995,766248342.995,766248326.539,766248325.01,766248327.945,13.0346686456,2.43128086697,2.685141741e-15,5.00843858597e-16,17.2922500114,0.185691481702,0.224138377682,13.0260469653,2.43194038225,2.68336567485e-15,5.00979718743e-16,17.2929684008,0.185850769509,0.224370754505,14.4621403931,2.31950210408,2.97920092099e-15,4.77817433439e-16,17.179418567,0.161504729499,0.189798787399,35.0,38.8754657135,12.0,10.8817129615,2.68808521123,3.83716569389,3.8603415053,0.900623583033,618.176330566,217.926040649,284.168678593,195.293791355,1.12737578429,4.0
766248462.995,766248492.995,766248468.04,766248466.995,766248468.985,17.834479514,3.34568352131,3.67390277989e-15,6.89210805391e-16,16.9518489018,0.186672148721,0.225570354626,17.4739150434,3.37572880267,3.59962649893e-15,6.9540013335e-16,16.9740244503,0.191771052171,0.233067441168,18.9100084712,3.25441402865,3.89546174506e-15,6.70409289901e-16,16.8882706915,0.172411741805,0.205055402452,31.0,33.762752109,6.0,5.44571535532,1.78544352111,1.92029620832,2.56406370643,0.918420068977,612.596496582,212.52633667,283.449545424,195.294073236,1.12728327705,4.0
766656492.995,766656522.995,766656522.054,766656521.008,766656522.943,14.6483436886,2.97001215218,3.01755879986e-15,6.11822503349e-16,17.1655286972,0.200442140381,0.246019302038,13.6521514183,3.06302349531,2.81234319218e-15,6.30982840034e-16,17.2419972588,0.219774572749,0.275852253981,15.1541007225,2.92165818259,3.12174474884e-15,6.01861585614e-16,17.1286745763,0.19141592646,0.232542462702,23.0,26.9030506828,3.0,2.54624391805,1.7752983945,0.897869650224,2.6664081883,0.85495850276,496.51473999,153.870101929,264.376666444,195.2939545,1.1280731194,4.0
766656522.995,766656552.995,766656538.465,766656523.012,766656552.989,15.5287282418,0.818428522327,3.19891801782e-15,1.68596275599e-16,17.1021602757,0.0557658441918,0.0587859205818,15.1818448771,0.826347536307,3.12746004468e-15,1.70227592479e-16,17.1266886259,0.0575443652547,0.0607657664454,16.6837941813,0.791488516016,3.43686160134e-15,1.63046634299e-16,17.0242629411,0.0503234662277,0.0527697851838,378.0,444.324653913,102.0,87.2366697658,26.6321107229,30.7618439907,40.0000801685,0.850871447662,493.761810303,154.036376953,263.2287616,195.294040925,1.12807911557,0.0
766656552.995,766656582.995,766656568.181,766656553.136,766656582.978,15.6653442289,0.830725594854,3.22706091116e-15,1.7112947254e-16,17.0926501438,0.0561013593305,0.0591588911166,15.5117548118,0.834192660487,3.19542149122e-15,1.7184368806e-16,17.1033476715,0.056872918941,0.0600175083847,17.0137041159,0.799643259654,3.50482304788e-15,1.64726511489e-16,17.0030028106,0.0498666533768,0.0522676925711,385.0,452.694470537,119.0,101.741667426,26.6076374347,35.8766710043,39.9633225303,0.850631499666,493.459259033,153.109008789,263.988247163,195.294096485,1.12810761736,0.0
766656582.995,766656612.995,766656597.803,766656583.161,766656612.84,15.4219282979,0.813852569586,3.17691722937e-15,1.67653629335e-16,17.109653301,0.0558362536469,0.0588641700548,15.0152053652,0.823196088681,3.09313230523e-15,1.69578394268e-16,17.1386718088,0.0579501757207,0.0612184753107,16.5171546694,0.788141725634,3.40253386189e-15,1.62357195481e-16,17.035161911,0.0506095160643,0.0530844144665,370.0,439.199493235,97.0,82.5880477136,26.5905055699,29.12262293,39.937591338,0.842632541809,491.279571533,151.783737183,264.467906004,195.294261996,1.12803093151,0.0
766656612.995,766656642.995,766656621.172,766656613.173,766656629.994,16.2175178343,1.11545904248,3.34080867386e-15,2.2978456275e-16,17.0550390395,0.0722219336256,0.0773705689096,15.9735348067,1.12269937107,3.29054817017e-15,2.3127607044e-16,17.0714974189,0.0737485639224,0.079125366996,17.4754841108,1.07735628353,3.59994972683e-15,2.21935394407e-16,16.9739269612,0.0649529823192,0.0690873700387,222.0,263.111441005,63.0,53.7113699097,15.0560316004,18.9399800121,22.6133961856,0.84386593863,489.579742432,153.799240112,261.991115161,195.294044833,1.12800976716,0.0
767887662.995,767887692.995,767887684.915,767887677.029,767887692.873,17.2144072174,1.16687136295,3.54616788679e-15,2.40375500767e-16,16.9902698194,0.0712091121626,0.0762092939198,16.8476874379,1.17785969774,3.4706236122e-15,2.42639097734e-16,17.013649258,0.0733703977364,0.0786901863267,18.2972394403,1.13380424322,3.7692313247e-15,2.33563674102e-16,16.9240360716,0.0652763919268,0.0694533918319,227.0,260.432384145,50.0,43.7076341553,14.2334249379,15.4124111649,20.6320896201,0.871788796325,544.432983398,176.644119263,265.986345802,195.294047347,1.12791159512,4.0
767887692.995,767887722.995,767887707.32,767887693.087,767887722.96,15.3938935916,0.817354803213,3.17114207987e-15,1.68375089462e-16,17.1116287994,0.0561699500808,0.059235168999,15.1522079771,0.822882072955,3.12135484328e-15,1.69513707029e-16,17.1288101931,0.0574184803701,0.0606254061124,16.6017599795,0.789151307282,3.41996255578e-15,1.625651693e-16,17.0296146731,0.0504205224062,0.0528765188055,389.0,442.575838563,105.0,91.3143809128,26.6583686976,32.1997475062,38.642691727,0.878975509203,544.891540527,175.290252686,267.372453807,195.294014424,1.12810094566,0.0
767887722.995,767887752.995,767887737.708,767887723.022,767887752.976,15.9818784909,0.831657489638,3.29226696913e-15,1.71321442865e-16,17.0709304389,0.0550780829196,0.0580221408787,15.758211627,0.836687784128,3.24619159516e-15,1.7235768353e-16,17.0862326785,0.0561692392694,0.059234378473,17.2077636294,0.803528092233,3.54479930766e-15,1.65526787e-16,16.9906889204,0.0495510713575,0.0519210885861,403.0,458.613393752,106.0,92.6528526601,26.6515395974,32.6717263104,38.6327925911,0.878787375203,544.555603027,173.815063477,268.432389768,195.294030681,1.12805355611,0.0
767887752.995,767887782.995,767887760.207,767887753.072,767887768.883,15.0402297202,1.09744846375,3.09828732237e-15,2.26074383533e-16,17.136863826,0.0764664524012,0.082262639184,14.6298807275,1.11052397991,3.01375542986e-15,2.28767939861e-16,17.1668980363,0.0794377724775,0.0857118929063,16.0794327299,1.06361614501,3.31236314236e-15,2.19104925872e-16,17.0643231922,0.0695433505276,0.0743044206931,199.0,228.544936709,48.0,41.8878422943,14.213495,14.7707067821,20.6032001386,0.870832983304,542.459655762,173.855529785,267.275279307,195.293911756,1.12807522982,4.0
799020252.995,799020282.995,799020279.87,799020277.043,799020282.992,18.4147262132,1.9925620096,3.79343359991e-15,4.10467773978e-16,16.9170868344,0.111550080161,0.124337189861,18.5012959023,1.98853218115,3.81126695587e-15,4.09637629318e-16,16.9119946272,0.110840413517,0.123455956121,19.9193625744,1.92131819287,4.10338869033e-15,3.95791547732e-16,16.8318114081,0.0999768357818,0.110125295861,105.0,107.486094555,24.0,23.0247600143,5.39606095093,8.11910951421,7.65197419513,0.976977617751,382.617584229,676.453918457,276.999850917,195.293948287,1.12760829636,4.0
799020282.995,799020312.995,799020297.655,799020283.235,799020312.993,18.0664900346,0.885235903191,3.72169694713e-15,1.82358596057e-16,16.9378155354,0.0519374538979,0.0545473105512,18.1848629229,0.882753921922,3.74608176212e-15,1.81847307916e-16,16.9307249207,0.0514659617245,0.0540274700336,19.602929595,0.852458996033,4.03820349657e-15,1.75606553183e-16,16.8491975497,0.0462168852004,0.0482720200243,512.0,528.804282671,123.0,117.537426457,26.9757782941,41.4466529434,38.2534521529,0.968705859681,384.317871094,675.574401855,276.020253107,195.293994568,1.12770567132,0.0
799020312.995,799020342.995,799020327.795,799020313.006,799020342.991,21.0883041478,0.941982453919,4.34419065445e-15,1.94048385507e-16,16.7698958585,0.0474462262727,0.0496147304453,21.0873454253,0.942001329246,4.34399315761e-15,1.94052273825e-16,16.7699452197,0.0474492672172,0.0496180557707,22.5054120974,0.913656260972,4.63611489207e-15,1.8821318976e-16,16.6992825757,0.04320661135,0.0449975230879,576.0,606.747883656,113.0,108.345517338,26.9600876905,38.2053545874,38.2312018307,0.94946143376,385.909515381,673.637573242,274.000115414,195.294086698,1.12783287823,0.0
799020342.995,799020372.995,799020358.231,799020343.013,799020372.83,18.5545494388,0.895739244845,3.8222371844e-15,1.84522284438e-16,16.908873968,0.0511890968711,0.0537224356327,18.6696018289,0.893352782096,3.84593797675e-15,1.84030673112e-16,16.9021623606,0.0507484788874,0.0532373240042,20.087668501,0.8633971562,4.1380597112e-15,1.77859814177e-16,16.8226761681,0.0456914627339,0.0476991124895,512.0,541.299764063,122.0,117.157717325,26.9468686243,41.312757953,38.2124563135,0.946242650267,382.742919922,673.01953125,273.564382288,195.294019242,1.12792334061,0.0
799020372.995,799020402.995,799020376.392,799020373.019,799020379.856,17.4017093565,1.80125287531,3.58475212743e-15,3.71058092314e-16,16.978520223,0.106940792401,0.11863651116,17.4793324681,1.79782151292,3.60074248844e-15,3.70351231662e-16,16.9736878925,0.106295183528,0.117842343034,18.8973991402,1.73394053199,3.89286422289e-15,3.5719174959e-16,16.8889949098,0.0953134830235,0.104493072713,114.0,118.777908821,28.0,26.660106436,6.28541038582,9.40102410101,8.91313098861,0.960744351091,380.684692383,674.881347656,275.559134121,195.29402464,1.12791184424,4.0
799067622.995,799067652.995,799067641.092,799067623.06,799067652.878,16.8172551758,0.964210691204,3.46435456622e-15,1.98627402388e-16,17.0156122151,0.060531116161,0.0641060892401,16.6404413132,0.968625965027,3.42793091052e-15,1.99536948796e-16,17.0270879004,0.0614287823162,0.0651138346124,18.0397611469,0.933111697115,3.71619079626e-15,1.92221009606e-16,16.9394230424,0.0547557826593,0.0576645678355,359.0,373.76127177,75.0,71.8292311292,20.7187483652,25.3287935899,28.992155517,0.960603064182,434.837615967,673.635864258,275.844604251,195.294047865,1.12792856648,0.0
799067652.995,799067682.995,799067667.694,799067653.119,799067682.974,16.8168597429,0.850487563897,3.46427310705e-15,1.75200438163e-16,17.0156377448,0.0535661111758,0.056346633824,16.7773792606,0.851346485567,3.45614012769e-15,1.75377376027e-16,17.0181896948,0.0537419983364,0.0565412923117,18.1766990944,0.820354695659,3.74440001344e-15,1.68993067306e-16,16.9312124556,0.0479280866721,0.0501418964832,470.0,490.938056369,109.0,104.156409106,27.0091975347,36.728169658,37.794505803,0.957377663511,433.058654785,672.69342041,274.689963761,195.293973644,1.1278352649,0.0
799067682.995,799067712.995,799067697.452,799067683.145,799067712.975,15.4667933857,0.822356898574,3.18615943746e-15,1.69405521106e-16,17.10649929,0.0562453653062,0.0593190479401,15.4618730962,0.822467712874,3.18514585782e-15,1.69428348852e-16,17.1068447388,0.0562701963265,0.0593466683946,16.8611929299,0.790326460743,3.47340574357e-15,1.62807250913e-16,17.0127792557,0.049734490989,0.052122512787,437.0,455.159435419,112.0,106.745406972,26.994497798,37.6411154256,37.7739361698,0.960167261329,434.217895508,672.398681641,274.539443673,195.294063452,1.12765450412,0.0
799067712.995,799067742.995,799067718.027,799067713.002,799067722.862,15.1494122296,1.41772394908,3.12077891929e-15,2.9205113351e-16,17.1290105417,0.0971291469249,0.10667961812,15.2151949174,1.41514240439,3.13433015299e-15,2.91519335305e-16,17.1243061991,0.0965588449522,0.105991953336,16.6145147511,1.35906707184,3.42259003873e-15,2.79967816798e-16,17.0287808459,0.0853674285812,0.0926567622138,145.0,149.449182145,39.0,37.3732279479,8.99509762301,13.1787402092,12.58701851,0.970315996788,435.298370361,674.02331543,276.287445153,195.293968588,1.12765457799,4.0
861310422.995,861310452.995,861310451.808,861310451.06,861310452.9,16.8939682654,3.20055692405,3.48015746267e-15,6.59314726354e-16,17.0106708149,0.188365186815,0.228050049404,16.3049360462,3.25146787253,3.35881682551e-15,6.69802381741e-16,17.0492022508,0.197424747332,0.241482962641,17.6314298305,3.13565193642,3.63207454509e-15,6.45944298902e-16,16.9642811673,0.177719849476,0.212615017504,30.0,31.6169059886,4.0,3.75023030056,1.79321281895,1.32242553212,2.37868565836,0.94896479174,155.857254028,507.419006348,266.72930723,195.294039906,1.12792891762,4.0
861310452.995,861310482.995,861310467.862,861310453.13,861310482.955,16.3698136212,0.831831728055,3.37218160597e-15,1.71357335979e-16,17.0448906631,0.0538156367219,0.05662280939,16.1738640117,0.83619466129,3.33181598641e-15,1.72256100226e-16,17.0579655318,0.0547300608714,0.0576360406817,17.500357796,0.806198535658,3.60507370598e-15,1.66076898346e-16,16.9723826801,0.0488993209246,0.0512059391329,447.0,471.204952047,91.0,86.325115375,26.9254467559,30.4404069845,35.7164377626,0.948696839847,156.968017578,506.765869141,265.449609706,195.294028175,1.1277806383,0.0
861310482.995,861310512.995,861310498.495,861310483.01,861310512.93,18.1518468671,0.876205886943,3.73928045463e-15,1.8049841271e-16,16.9326979523,0.0511838192813,0.0537166226635,18.0890522069,0.877535223305,3.72634475463e-15,1.80772256001e-16,16.9364604695,0.0514334628737,0.0539916561255,19.4155459913,0.849011612109,3.9996024742e-15,1.74896392095e-16,16.85962598,0.0464687976919,0.0485469047602,491.0,522.964194826,101.0,96.5278748511,26.9353329059,34.038156602,35.7295516791,0.938984796775,157.874771118,505.002258301,263.913055208,195.29407926,1.12782204766,0.0
861310512.995,861310542.995,861310527.711,861310513.175,861310542.99,15.7492333274,0.832747761138,3.24434206543e-15,1.71546038794e-16,17.086851457,0.0559424957925,0.0589822624331,15.8866396742,0.829678856757,3.27264777289e-15,1.70913844492e-16,17.0774198865,0.0552714816874,0.0582368128806,17.2131334586,0.799446658896,3.54590549247e-15,1.64686011733e-16,16.99035016,0.0492899738178,0.0516344846815,435.0,463.597289709,117.0,111.809605441,26.9327656597,39.4268791837,35.726146243,0.938477032653,156.865737915,504.432098389,264.613553269,195.294015463,1.12782061485,0.0
861310542.995,861310572.995,861310549.794,861310543.005,861310557.98,15.8478286189,1.1885161983,3.2646526955e-15,2.44834336851e-16,17.0800755849,0.0785166390738,0.0846404133956,16.1093986255,1.18031716207,3.31853611685e-15,2.43145335387e-16,17.0623016794,0.0767713151893,0.082615600913,17.4358924099,1.13782841881,3.59179383643e-15,2.34392654274e-16,16.9763895488,0.0686368328246,0.0732704046249,224.0,234.819850739,64.0,60.6520219753,13.4676129687,21.3874285061,17.864704893,0.954015184946,156.321777344,506.382354736,265.887723666,195.293891054,1.12791502323,4.0
861387342.995,861387372.995,861387362.367,861387351.995,861387372.99,18.0422738709,1.02819311942,3.7167084174e-15,2.118077826e-16,16.9392718228,0.0601751428743,0.0637069529023,17.7538160237,1.03553138844,3.65728610089e-15,2.13319466019e-16,16.9567707122,0.0615499535014,0.0652500003584,19.0894427376,1.00110152244,3.93242520395e-15,2.06226913623e-16,16.8780168736,0.055496128809,0.0584862717774,340.0,363.605343958,61.0,56.5640427137,19.0474572231,19.945904195,25.4402926989,0.935137483936,521.881103516,652.963256836,280.79425333,195.294247971,1.12798322276,0.0
861387372.995,861387402.995,861387387.847,861387373.095,861387402.915,18.7881126638,0.892606282492,3.87035120875e-15,1.83876894193e-16,16.8952921105,0.0503945089718,0.0528479096139,18.8951196488,0.890400043911,3.89239464765e-15,1.83422409046e-16,16.8891258842,0.0499945393521,0.0524082100468,20.2307463627,0.862387729426,4.16753375071e-15,1.77651872262e-16,16.8149702368,0.0453230206598,0.0472977179308,514.0,550.324279388,120.0,111.288311686,27.2023715548,39.2430578938,36.3322141298,0.9340828242,515.887695312,653.206176758,278.466022834,195.294151822,1.12790380388,0.0
861387402.995,861387432.995,861387417.234,861387403.0,861387432.96,16.7185899424,0.848234927916,3.44402952813e-15,1.74736395151e-16,17.0220008851,0.0537340643543,0.0565325101549,16.8130890948,0.84618540836,3.46349635353e-15,1.74314194122e-16,17.0158812141,0.0533133577516,0.0560670219099,18.1487158087,0.816668123387,3.73863545659e-15,1.68233633418e-16,16.9328852498,0.047789347121,0.0499900620881,463.0,493.856292245,119.0,110.361009898,27.2116384129,38.916067959,36.3445911931,0.937649775872,516.373535156,651.003662109,276.668823826,195.293977151,1.12772548319,0.0
861387432.995,861387462.995,861387446.383,861387433.025,861387458.855,18.9350617924,0.958221152042,3.90062272923e-15,1.97393557321e-16,16.8868331832,0.0535993324162,0.0563833954692,18.9608268284,0.957651013389,3.90593032665e-15,1.97276108758e-16,16.8853568206,0.0534971876317,0.0562703726193,20.2964535423,0.927615953769,4.18106942971e-15,1.91088886476e-16,16.8114496025,0.0485212500289,0.0507915037292,450.0,478.74461214,98.0,91.0654352531,23.5875992396,32.111963005,31.504227661,0.940057396212,517.655029297,651.662780762,277.807237378,195.294180745,1.12785358788,0.0
984931482.995,984931512.995,984931499.855,984931486.02,984931512.915,17.8843371997,0.938695918311,3.68417346313e-15,1.93371359172e-16,16.9488178758,0.0555418917205,0.0585371024581,18.1139270379,0.933593108141,3.73146896981e-15,1.92320180277e-16,16.9349684648,0.0545645687386,0.0574525331078,19.5295905299,0.90149098894,4.02309564915e-15,1.85707143722e-16,16.8532671558,0.0489955473173,0.0513114693085,431.0,469.313984478,123.0,112.121745218,24.0309177891,39.5369475201,34.0196929922,0.918503822274,468.395599365,655.838195801,264.822847283,195.293917691,1.12785951514,0.0
984931512.995,984931542.995,984931528.293,984931513.045,984931542.985,17.711541293,0.874288015307,3.64857750635e-15,1.80103331153e-16,16.95935911,0.0523139707356,0.0549627777143,17.6564886574,0.875465033859,3.63723666343e-15,1.80345796975e-16,16.9627391506,0.0525421663144,0.0552147274774,19.0721521494,0.844677308886,3.92886334277e-15,1.7400352563e-16,16.8790007433,0.0470512549097,0.0491829880981,465.0,509.821034831,113.0,103.142746634,26.7311749003,36.3707267739,37.8423484034,0.91223676569,471.628234863,658.334594727,268.080896116,195.293788358,1.12770839918,0.0
984931542.995,984931572.995,984931558.108,984931543.175,984931572.965,16.0673816654,0.836439663428,3.30988062307e-15,1.72306570666e-16,17.0651372249,0.0550994589313,0.0580458642162,15.9707990529,0.838596283903,3.28998460491e-15,1.72750834484e-16,17.0716833866,0.0555636150937,0.0585612330532,17.3864625449,0.806408447261,3.58161128425e-15,1.66120140136e-16,16.9794719268,0.0492250264803,0.0515632151519,423.0,464.849450309,110.0,100.013639246,26.7362868731,35.2673248038,37.8495852366,0.910102140086,475.026367188,655.120788574,265.923997669,195.293884782,1.12787428833,0.0
984931572.995,984931602.995,984931587.591,984931573.085,984931602.98,15.8817824024,0.824535303679,3.2716471749e-15,1.69854272558e-16,17.0777518964,0.0549537368947,0.0578841598018,15.6153994392,0.830553986325,3.21677228447e-15,1.71094121183e-16,17.0961172553,0.0562648953241,0.0593407717833,17.0310629311,0.798048141215,3.50839896382e-15,1.6439791709e-16,17.0018956157,0.049719842167,0.0521064234053,412.0,455.43387131,96.0,87.155808237,26.7413650663,30.7333301818,37.8567742494,0.904744777686,471.7550354,651.30065918,261.344229723,195.294082059,1.12790442567,0.0
984931602.995,984931632.995,984931617.981,984931603.015,984931632.965,15.984433007,0.83939295933,3.29279319944e-15,1.72914949622e-16,17.0707569106,0.0555688284512,0.0585670242676,16.0072044741,0.83888610193,3.29748412167e-15,1.72810536998e-16,17.0692112685,0.0554590970566,0.0584451424514,17.4228679661,0.806750604976,3.58911080102e-15,1.66190624625e-16,16.9772008863,0.0491448407172,0.0514752361704,426.0,466.402308605,120.0,109.198830772,26.7695484758,38.5062543674,37.8966724732,0.913544846429,468.069580078,654.25579834,263.20995179,195.293944045,1.12774438847,0.0
984931632.995,984931662.995,984931648.295,984931633.015,984931662.905,14.0557208716,0.792308495355,2.89547849955e-15,1.63215550043e-16,17.2103671899,0.0595392344782,0.0629946286197,14.0196079858,0.793158852256,2.88803924508e-15,1.63390723565e-16,17.2131603247,0.0597507917712,0.0632315101686,15.4352714778,0.759111045169,3.17966592443e-15,1.56376875305e-16,17.1087143192,0.0521253027243,0.054754554286,377.0,413.445170839,115.0,104.791968971,26.7857401429,36.9522840522,37.9195944252,0.911989321744,471.465545654,657.918823242,267.636775497,195.293778239,1.12769920403,0.0
984931662.995,984931692.995,984931678.516,984931663.1,984931692.805,15.0442871061,0.805851158413,3.09912314386e-15,1.66005338633e-16,17.1365709677,0.0566536052299,0.0597733176094,14.8000484482,0.811491351887,3.04880998033e-15,1.67167218489e-16,17.1543421573,0.0579565087898,0.0612255431126,16.2157119402,0.778231507594,3.34043665968e-15,1.60315690564e-16,17.0551599479,0.0508953695959,0.0533990017928,395.0,434.164612241,98.0,88.9445907154,26.7743170231,31.3640998762,37.9034231315,0.909937270467,475.28805542,654.38067627,265.288182451,195.293879111,1.12789179275,0.0
984931692.995,984931722.995,984931707.635,984931693.03,984931722.91,15.2413428216,0.811826224421,3.13971662124e-15,1.67236202231e-16,17.1224419207,0.0563438682065,0.0594286241815,15.033681511,0.816586059625,3.09693839128e-15,1.68216728283e-16,17.1373366363,0.0574281313422,0.0606361656274,16.449345003,0.783564321485,3.38856507062e-15,1.61414250226e-16,17.0396284764,0.0505249835481,0.0529914181253,397.0,440.704934578,101.0,91.7812007801,26.7916403053,32.3643599332,37.9279470697,0.900971815613,471.843597412,650.194396973,260.30508786,195.294077995,1.12805485145,0.0
984931722.995,984931752.995,984931737.636,984931723.02,984931752.575,14.3526419094,0.801629975168,2.95664423334e-15,1.65135774885e-16,17.1876703761,0.0590080628372,0.0624003045419,14.3747784563,0.801114802946,2.96120436199e-15,1.65029649407e-16,17.1859970998,0.0588827579277,0.0622601915681,15.7904419482,0.767450917043,3.25283104134e-15,1.58094888911e-16,17.0840142866,0.0515269572152,0.0540946934756,386.0,423.338095781,120.0,109.314625297,26.8097686669,38.5470864295,37.9536107295,0.911891836619,467.504241943,653.762695312,262.587753356,195.29403386,1.12778475389,0.0
984931752.995,984931782.995,984931768.042,984931753.005,984931782.915,15.7467594694,0.818646047932,3.24383245069e-15,1.68641085874e-16,17.0870220157,0.055027195139,0.0579656690141,15.4461832486,0.825461600702,3.18191374921e-15,1.70045089745e-16,17.1079470428,0.0565256843804,0.059630934641,16.8618467406,0.792849809657,3.47354042856e-15,1.63327060789e-16,17.0127371559,0.0498877991555,0.052290924555,412.0,452.301911058,93.0,84.8240210756,26.82398423,29.9110833781,37.9737351831,0.911034065637,471.213134766,658.039916992,267.686214297,195.293838304,1.12782211975,0.0
984931782.995,984931812.995,984931798.372,984931783.08,984931812.95,14.8772391174,0.812008205177,3.06471125818e-15,1.67273690267e-16,17.1486941416,0.057699414627,0.0609386921921,14.8601968255,0.812399592799,3.06120054605e-15,1.67354316117e-16,17.1499385956,0.057790971388,0.0610408294989,16.2758603174,0.779218138515,3.35282722539e-15,1.60518936534e-16,17.051140115,0.0507744189253,0.0532658720132,396.0,436.284517264,117.0,106.319436691,26.8056194115,37.4909075901,37.94773678,0.907824406603,475.528320312,654.385131836,265.360740254,195.293897247,1.12790660413,0.0
984931812.995,984931842.995,984931827.568,984931812.995,984931842.895,14.9654062889,0.80288064731,3.08287369551e-15,1.65393413346e-16,17.1422787205,0.0567400060566,0.0598695065596,14.7091564544,0.808810360161,3.03008622961e-15,1.66614934193e-16,17.1610305816,0.0581176285241,0.0614053845438,16.1248199464,0.775484930825,3.32171290895e-15,1.5974989575e-16,17.0612628153,0.050999163372,0.0535132719101,389.0,432.35752461,97.0,88.1603432784,26.8131691422,31.087554504,37.9584246582,0.899859837212,471.744903564,649.947143555,260.040200274,195.293953935,1.12791354262,0.0
984931842.995,984931872.995,984931858.484,984931843.0,984931872.985,14.7279095081,0.798837347935,3.03394935867e-15,1.64560493675e-16,17.1596472323,0.0573484133704,0.0605472970471,14.50855628,0.80393852912,2.98876259368e-15,1.65611336999e-16,17.1759395032,0.058554389373,0.0618931800748,15.924219772,0.770422290348,3.28038927302e-15,1.58706991812e-16,17.0748545932,0.0512973734925,0.0538417093677,390.0,427.226955434,100.0,91.0187831895,26.8287527773,32.095512314,37.9804858415,0.912944026179,466.981903076,653.830627441,262.519642631,195.293962133,1.12779049988,0.0
984931872.995,984931902.995,984931887.555,984931873.285,984931902.905,15.4429650978,0.815200309438,3.18125081016e-15,1.67931263744e-16,17.1081732752,0.0558521193799,0.0588818038994,15.2261346772,0.820139215139,3.13658374349e-15,1.68948678319e-16,17.1235258328,0.0569613349858,0.060115983077,16.6417981691,0.787334628284,3.42821042284e-15,1.62190933427e-16,17.0269993735,0.0501888208,0.0526217474685,406.0,446.767728952,100.0,91.269773494,26.846121099,32.1840178084,38.0050735403,0.908891627745,470.742950439,658.338684082,267.849660687,195.293807819,1.12773615394,0.0
984931902.995,984931932.995,984931917.618,984931903.15,984931932.905,14.7580168383,0.807236882563,3.04015146868e-15,1.66290797808e-16,17.1574299962,0.0578205068909,0.0610737820914,14.7060098576,0.80843648196,3.02943803067e-15,1.66537915284e-16,17.1612628681,0.0581035722056,0.0613896926686,16.1216733496,0.775120352518,3.32106471002e-15,1.59674792619e-16,17.0614747065,0.0509854606534,0.0534981848037,391.0,432.59545673,114.0,103.768022382,26.8331610094,36.59121473,37.9867264146,0.904019042521,475.889160156,654.745849609,265.809353715,195.294043637,1.12792716234,0.0
984931932.995,984931962.995,984931948.246,984931933.02,984931962.985,13.934226855,0.779267561057,2.87045073212e-15,1.60529117578e-16,17.2197928081,0.0590823800484,0.0624834204659,13.7010022229,0.784823045792,2.82240645792e-15,1.61673547433e-16,17.238119158,0.060477263874,0.0640456893451,15.1166657149,0.750468952089,3.11403313726e-15,1.5459660413e-16,17.1313599767,0.0526062458765,0.0552854974882,365.0,405.73881779,99.0,90.0027868197,26.8404968029,31.737246439,37.9971114297,0.899734738054,471.621673584,649.646606445,259.717331414,195.294104425,1.12788542237,0.0
984931962.995,984931992.995,984931978.065,984931963.04,984931992.985,14.8040146946,0.797918131479,3.04962702708e-15,1.64371135085e-16,17.1540512312,0.0569972405304,0.0601559782543,14.5346334157,0.804179738599,2.99413448363e-15,1.65661026151e-16,17.1739897932,0.0584691863001,0.0617979885668,15.9502969076,0.770704881022,3.28576116297e-15,1.58765205491e-16,17.0730780708,0.0512338041691,0.0537716805971,391.0,428.313067317,96.0,87.2912714067,26.8529839787,30.7810979026,38.0147890687,0.91299483292,466.544708252,653.709289551,262.291063135,195.294095893,1.1278844133,0.0
984931992.995,984932022.995,984932008.216,984931993.065,984932022.94,16.003758058,0.830243410159,3.29677415995e-15,1.71030142493e-16,17.0694450571,0.0549134588685,0.0578394722723,15.8458164228,0.83377627304,3.2642381831e-15,1.71757912246e-16,17.0802134494,0.0556770525867,0.0586872573989,17.2614799148,0.801554984398,3.55586486245e-15,1.65120326786e-16,16.9873049319,0.0492817343999,0.0516254427157,422.0,463.755866374,105.0,95.825856596,26.8665183208,33.7906073076,38.0339491426,0.910112236728,470.830688477,658.683044434,268.204966225,195.2938673,1.12789642872,0.0
984932022.995,984932052.995,984932039.132,984932023.035,984932052.98,16.3459233705,0.840208002208,3.36726021431e-15,1.73082848455e-16,17.0464763535,0.0544216716117,0.0572941276733,16.2345985576,0.842671759216,3.34432730286e-15,1.73590382399e-16,17.0538961149,0.0549422472477,0.0578714119503,17.6502620495,0.81078381751,3.6359539822e-15,1.67021466407e-16,16.9631221059,0.0487628591786,0.0510563170105,428.0,473.905960803,109.0,99.315743831,26.8497974406,35.0212293265,38.010278003,0.903286394396,476.299346924,654.109313965,265.317043902,195.29389032,1.12796727385,0.0
984932052.995,984932082.995,984932068.954,984932053.065,984932082.94,17.667248891,0.870851716198,3.63945327156e-15,1.79395453537e-16,16.9620776818,0.0522407686792,0.0548819792362,17.5988987912,0.872312115409,3.625373151e-15,1.79696295774e-16,16.9662862657,0.0525246835941,0.0551954209391,19.0145622832,0.841547215844,3.91699983034e-15,1.73358726464e-16,16.8822841691,0.0470195669144,0.0491483642608,461.0,510.523443252,113.0,102.585197011,26.8490768101,36.1741207531,38.0092578327,0.903143561044,471.582550049,649.140136719,259.219731494,195.294077761,1.12803601345,0.0
984932082.995,984932112.995,984932098.794,984932083.105,984932112.96,18.7316608717,0.892289230995,3.85872213957e-15,1.83811581585e-16,16.8985592838,0.0505253611392,0.0529918334888,18.6442476874,0.89411075996,3.8407150236e-15,1.84186816552e-16,16.9036378403,0.0508580224108,0.0533578906138,20.0599111793,0.86413864415,4.13234170295e-15,1.78012560695e-16,16.8241774857,0.04579184937,0.0478085267908,493.0,538.878872937,111.0,101.187948132,26.8634725308,35.6814156537,38.0296373289,0.914974297477,466.400665283,653.777282715,262.32033389,195.294018954,1.1278098461,0.0
984932112.995,984932142.995,984932129.385,984932113.03,984932142.99,19.2992998105,0.969597275621,3.97565576097e-15,1.99737038778e-16,16.8661461179,0.0532214118656,0.0559653395239,19.1828093224,0.972172873096,3.95165872042e-15,2.00267611858e-16,16.8727194752,0.0536755223089,0.0564677139076,20.5984728144,0.94039472501,4.24328539976e-15,1.93721313352e-16,16.7954124434,0.0484696069277,0.0507349168466,437.0,479.788325895,94.0,85.8160171449,23.2924222207,30.2608861434,32.974231777,0.910985751421,471.083587646,659.015441895,268.592396714,195.293953142,1.12777163541,0.0
984932142.995,984932172.995,984932158.226,984932143.005,984932172.89,18.9107860554,0.892393457786,3.89562192741e-15,1.83833052304e-16,16.8882260467,0.0500633574602,0.0524838398061,18.7334639706,0.896085209027,3.85909357795e-15,1.8459355306e-16,16.8984547765,0.0507305903182,0.0532176377807,20.1491274626,0.866173324527,4.15072025729e-15,1.78431704853e-16,16.8193593895,0.0456984153428,0.0477066896578,489.0,541.131579167,104.0,94.313474099,26.8563281547,33.2573031988,38.0195232966,0.903824080476,476.238525391,654.476501465,265.651279973,195.293971974,1.12798284394,0.0
984932172.995,984932202.995,984932187.651,984932173.03,984932202.98,17.7344790536,0.869542151577,3.65330268504e-15,1.79125683225e-16,16.9579539108,0.0519709754124,0.0545842875482,17.6035709948,0.87234079331,3.62633562492e-15,1.79702203422e-16,16.9659980597,0.052512759903,0.0551822537298,19.0192344867,0.841582045144,3.91796230427e-15,1.733659013e-16,16.8820174179,0.0470101667434,0.0491380935857,462.0,510.732086341,108.0,97.8379368327,26.8534512626,34.5001174082,38.0154505853,0.904752384165,471.571258545,648.946044922,259.030072254,195.294119204,1.12794603539,0.0
984932202.995,984932232.995,984932218.276,984932203.06,984932232.975,18.9448396307,0.899179975936,3.90263696392e-15,1.85231075043e-16,16.8862726668,0.0503467854203,0.0527954276979,18.9169918528,0.899756209833,3.89690032169e-15,1.85349779226e-16,16.887869808,0.0504507781813,0.0529097954713,20.3326553448,0.869979575077,4.18852700103e-15,1.79215792466e-16,16.8095147523,0.0454893409854,0.0474788782671,500.0,546.223127978,116.0,105.729091241,26.8643282796,37.2827369357,38.0308487812,0.915544597517,465.624664307,653.536315918,261.891695276,195.294014207,1.12786613835,0.0
984932232.995,984932262.995,984932247.726,984932233.02,984932262.915,17.7599078978,0.872157919518,3.65854102694e-15,1.79664531421e-16,16.956398227,0.0520507511253,0.0546722964001,17.6855305821,0.873743095755,3.64321929991e-15,1.79991077725e-16,16.9609547661,0.0523572060163,0.0550105050482,19.101194074,0.843060212948,3.93484597925e-15,1.73670403867e-16,16.8773487071,0.046893213911,0.0490103258776,468.0,513.338511086,112.0,102.223675214,26.8746817134,36.0466390742,38.0455057595,0.911855526081,470.109222412,659.15625,268.472093487,195.293802194,1.12780558781,0.0
984932262.995,984932292.995,984932278.479,984932263.005,984932292.985,17.8721596107,0.872026852378,3.6816648798e-15,1.7963753159e-16,16.9495574142,0.0517239038484,0.0543118035782,17.7358489239,0.874931011671,3.65358487832e-15,1.80235788404e-16,16.9578700481,0.0522814826483,0.0549269168153,19.1515124159,0.844282946549,3.94521155767e-15,1.73922286989e-16,16.8744923091,0.0468390178785,0.0489511279871,464.0,514.553004505,107.0,97.4774322854,26.867486668,34.3729944372,38.0353199964,0.901918122224,476.04788208,654.475891113,265.596045766,195.294017278,1.12799474939,0.0
984932292.995,984932322.995,984932307.972,984932293.02,984932322.82,19.94585311,0.931199722207,4.10884574066e-15,1.91827142775e-16,16.830368459,0.0495414346894,0.0519105079515,20.1996503182,0.926110915756,4.16112796554e-15,1.90778848646e-16,16.8166403717,0.0486712892792,0.0509559382063,21.6153138101,0.897196543869,4.45275464489e-15,1.84822488037e-16,16.7430961375,0.0441559514663,0.0460281452498,526.0,580.42740034,140.0,127.130359168,26.8526011437,44.829362305,38.0142471032,0.906373415161,471.104858398,648.521057129,258.492972292,195.294148724,1.12789233605,0.0
984932322.995,984932352.995,984932338.638,984932323.015,984932352.98,19.2444338675,0.901180709681,3.96435337671e-15,1.85643226194e-16,16.8692371511,0.0496884532236,0.0520719492184,19.1181075565,0.903785255274,3.93833015663e-15,1.86179762586e-16,16.8763877486,0.0501505786332,0.0525797086345,20.5337710484,0.874153983997,4.22995683598e-15,1.80075720703e-16,16.7988282117,0.0452646498062,0.0472341526526,505.0,551.774401299,108.0,98.253052642,26.8715571045,34.6464976838,38.0410823648,0.915372034351,465.039794922,653.507080078,261.717432689,195.294014002,1.12777993878,0.0
984932352.995,984932382.995,984932368.045,984932353.055,984932382.96,17.1617794165,0.853815562186,3.5353265598e-15,1.7588600581e-16,16.993594211,0.0527157349879,0.0554064385326,16.9648207965,0.858094972767,3.49475308409e-15,1.7676756439e-16,17.0061268089,0.0535736954663,0.0563550261676,18.3804842885,0.826843828122,3.78637976343e-15,1.70329828593e-16,16.9191076251,0.0477750136601,0.0499743780884,450.0,494.159241755,102.0,92.9170112933,26.8849957378,32.7648752888,38.0601069473,0.910773992501,469.972625732,659.160888672,268.44093311,195.293827051,1.12772428259,0.0
984932382.995,984932412.995,984932397.734,984932383.145,984932412.97,19.3305063395,0.902300280469,3.98208430594e-15,1.85873857777e-16,16.864391925,0.049532251672,0.0519004255884,19.1826665849,0.905345423565,3.95162931649e-15,1.86501157254e-16,16.8727275541,0.0500699524029,0.0524910880479,20.5983300768,0.875751519609,4.24325599583e-15,1.80404813039e-16,16.795419967,0.0452064644989,0.0471707965366,500.0,553.225547455,106.0,96.5641241335,26.8577863056,34.0509390107,38.0215875475,0.903965763494,476.269226074,654.70501709,265.878996118,195.293940113,1.12799574367,0.0
984932412.995,984932442.995,984932428.231,984932413.19,984932442.9,16.9577772103,0.846364247646,3.49330210531e-15,1.74351035015e-16,17.0065776869,0.0528802773668,0.0555882393828,16.6828898289,0.852389138127,3.43667530474e-15,1.75592162454e-16,17.0243217955,0.0541034940625,0.0569415768721,18.0985533208,0.820888695049,3.72830198409e-15,1.6910307118e-16,16.935890346,0.0481611553805,0.0503970547291,441.0,486.092783567,96.0,86.8885286002,26.8581015814,30.639080659,38.022033872,0.90739037987,471.136474609,648.336669922,258.324407766,195.29408395,1.12794187106,0.0
984932442.995,984932472.995,984932458.292,984932442.995,984932472.99,17.0498882764,0.854128031701,3.51227698494e-15,1.7595037453e-16,17.0006961562,0.0530723181275,0.0558004962176,16.9076478914,0.857222216576,3.48297546563e-15,1.76587776615e-16,17.0097920128,0.0536971037442,0.0564916000882,18.3233113834,0.825910717807,3.77460214497e-15,1.70137607868e-16,16.922490095,0.0478679358123,0.0500760633331,450.0,492.200125439,106.0,97.0056872926,26.8619637106,34.2066452871,38.0275013473,0.914393550848,464.826690674,653.301574707,261.465461529,195.294088915,1.12787292114,0.0
984932472.995,984932502.995,984932488.393,984932473.01,984932502.82,16.8222866277,0.853463223488,3.46539104531e-15,1.75813424039e-16,17.0152874289,0.0537320457491,0.0565302757742,16.7818847075,0.854343622821,3.45706824974e-15,1.75994786301e-16,17.0178981672,0.0539124492942,0.056729997827,18.1975481995,0.822933350933,3.74869492909e-15,1.69524270292e-16,16.9299678041,0.0480215740404,0.0502442305167,446.0,488.986005617,115.0,104.798622095,26.8709828521,36.954630111,38.0402694165,0.912233543767,470.081848145,659.584777832,268.878638648,195.293820854,1.12790586668,0.0
984932502.995,984932532.995,984932517.504,984932503.11,984932532.945,16.7398084756,0.850944338698,3.44840054597e-15,1.75294533772e-16,17.020623788,0.0538348528013,0.0566440833462,16.674517446,0.852372087701,3.43495059387e-15,1.75588650066e-16,17.0248668139,0.0541289374872,0.0569697609818,18.0901809379,0.820858494713,3.72657727321e-15,1.69096849911e-16,16.9363927233,0.0481812237838,0.0504190305199,439.0,485.678890377,113.0,102.812661723,26.8476524388,36.2543305319,38.0072414023,0.904100050416,476.392730713,654.810852051,266.015825899,195.294002677,1.12794703423,0.0
984932532.995,984932562.995,984932547.873,984932533.005,984932562.99,16.9737183234,0.855489016754,3.49658597462e-15,1.76230737451e-16,17.0055575229,0.0533876117034,0.0561491521326,16.8931786661,0.857240962208,3.47999480522e-15,1.76591638215e-16,17.0107215618,0.0537431228926,0.0565425370985,18.3088421581,0.825905373435,3.77162148456e-15,1.70136506928e-16,16.9233477985,0.0479046395132,0.0501162334256,447.0,491.429448693,112.0,101.626872137,26.841099205,35.836191298,37.9979642284,0.90971591119,471.294952393,648.110473633,258.150687318,195.294090331,1.12788250058,0.0
984932562.995,984932592.995,984932577.418,984932563.02,984932592.88,17.0632579153,0.850611334291,3.51503113054e-15,1.75225934864e-16,16.9998451118,0.052818611881,0.0555200991516,16.8314302867,0.855670549624,3.46727463905e-15,1.76268133223e-16,17.0146974434,0.0538390728697,0.056648755454,18.2470937786,0.824292271122,3.75890131839e-15,1.69804207851e-16,16.9270157399,0.0479713833105,0.0501892879673,448.0,490.032577055,99.0,90.1590763491,26.8553766973,31.7923580582,38.0181763529,0.914353916949,464.742828369,652.87878418,261.035080618,195.294052921,1.12784198182,0.0
984932592.995,984932622.995,984932607.851,984932593.015,984932622.95,16.9147922591,0.850444660984,3.48444720538e-15,1.75191600163e-16,17.0093333292,0.0532608384121,0.0560089388768,16.7554569103,0.853925025122,3.45162412351e-15,1.75908555175e-16,17.0196093119,0.0539695946262,0.05679327715,18.1711204022,0.822486973521,3.74325080285e-15,1.69432316545e-16,16.9315457349,0.0480643756336,0.0502910885642,445.0,488.096120006,105.0,95.7003333908,26.8610910721,33.7463446682,38.0262659848,0.911846903059,469.96472168,659.864440918,269.118170946,195.293762181,1.12778526509,0.0
984932622.995,984932652.995,984932637.492,984932623.01,984932652.745,17.7389177787,0.867227710067,3.65421706242e-15,1.78648908274e-16,16.9576821982,0.0518232295492,0.0544213296951,17.5415622963,0.871458964375,3.61356183303e-15,1.79520546661e-16,16.9698293247,0.0526419612305,0.0553249456426,18.9572257882,0.840636069635,3.90518851237e-15,1.73171030345e-16,16.8855630432,0.0471087671092,0.0492458341134,462.0,508.549842694,102.0,92.6835273515,26.8261742712,32.6825429782,37.9768355445,0.908678459351,476.796112061,654.658203125,265.985795197,195.293919037,1.12790277959,0.0
984932652.995,984932682.995,984932667.925,984932653.04,984932682.99,15.0689943078,0.81266585085,3.10421282741e-15,1.67409165275e-16,17.1347893279,0.0570290744265,0.0601914403617,14.9755276886,0.814807089834,3.08495870386e-15,1.67850260506e-16,17.1415446639,0.0575230083578,0.0607419513036,16.3911911806,0.781747408054,3.3765853832e-15,1.61039966059e-16,17.0434737106,0.0505852527479,0.0530577202277,400.0,439.630820861,111.0,100.568148419,26.8211636371,35.4628586853,37.9697421727,0.909993367068,471.430541992,647.721374512,257.814277571,195.294052525,1.12791491849,0.0
984932682.995,984932712.995,984932697.781,984932683.03,984932712.97,14.4322576407,0.799813713763,2.97304507398e-15,1.64761625035e-16,17.1816643171,0.0585617307996,0.0619013828837,14.3834025308,0.800951064036,2.96298092135e-15,1.64995919191e-16,17.1853459133,0.0588366845755,0.0622086820514,15.7990660228,0.767311289438,3.25460760069e-15,1.58066125624e-16,17.0834214651,0.0514903364044,0.0540543325405,387.0,423.954892949,114.0,104.011793312,26.834174396,36.6771744913,37.9881610292,0.912968769835,464.659881592,653.091796875,261.220898729,195.294055126,1.1278604992,0.0
984932712.995,984932742.995,984932728.117,984932713.035,984932742.96,14.9554983641,0.811444131625,3.080832663e-15,1.67157491115e-16,17.1429977758,0.0573664850741,0.0605674419429,14.8944983364,0.812843960258,3.0682666573e-15,1.67445855813e-16,17.1474352993,0.0576920694543,0.0609304989811,16.3101618284,0.779709966502,3.35989333664e-15,1.60620253099e-16,17.0488543247,0.0507013365772,0.053185445747,399.0,437.572851551,113.0,103.064767948,26.8282348241,36.3432295279,37.9797525941,0.911985730118,470.120422363,659.799560547,269.096052169,195.293859157,1.12793690241,0.0
984932742.995,984932772.995,984932757.697,984932742.995,984932772.96,15.1265570917,0.816757043665,3.11607076088e-15,1.68251950995e-16,17.1306497728,0.0570962808455,0.060266313731,15.0870001747,0.817660085071,3.10792203599e-15,1.68437977525e-16,17.1334927616,0.0573037529679,0.0604975162292,16.5026636667,0.784695371823,3.39954871534e-15,1.61647246596e-16,17.0361148785,0.0504365082124,0.0528941004734,402.0,442.288772508,115.0,104.590117072,26.8010535415,36.8811059956,37.9412730446,0.909080662821,476.976043701,654.488098145,265.874977012,195.293890854,1.12795504803,0.0
984932772.995,984932802.995,984932788.472,984932773.15,984932802.955,15.2848107298,0.817033031571,3.14867101033e-15,1.68308804504e-16,17.1193498368,0.0565388575726,0.0596455954941,15.167905678,0.819699342475,3.12458856966e-15,1.6885806455e-16,17.1276859517,0.0571444774704,0.0603200146903,16.5835691699,0.786804064236,3.416215249e-15,1.62081637233e-16,17.0308049836,0.0503278590138,0.0527746155406,404.0,444.245281711,109.0,98.6642713947,26.7882792395,34.7915037592,37.9231889316,0.909540350414,471.2003479,647.344726562,257.388623096,195.294077951,1.12784438495,0.0
984932802.995,984932832.995,984932818.282,984932803.145,984932832.89,14.9541735683,0.814058753422,3.08055975506e-15,1.67696103205e-16,17.1430939574,0.0575514823813,0.0607737029952,14.9402269263,0.814378367362,3.07768674681e-15,1.67761943677e-16,17.144107015,0.0576258327264,0.0608566201739,16.3558904182,0.781269055736,3.36931342616e-15,1.60941425482e-16,17.0458145195,0.050661614977,0.0531417373616,400.0,438.275443497,117.0,106.517251719,26.7961836556,37.5606621447,37.9343789248,0.912805103215,464.321105957,653.227478027,261.268751097,195.294191854,1.12788226078,0.0
984932832.995,984932862.995,984932848.104,984932833.065,984932862.99,14.8567183497,0.803569576255,3.06048398005e-15,1.65535332708e-16,17.1501927746,0.0571921311058,0.0603731156029,14.6650621071,0.808007236328,3.02100279405e-15,1.66449490684e-16,17.1642902336,0.0582314132062,0.0615324247443,16.080725599,0.774629187312,3.3126294734e-15,1.59573612586e-16,17.064235897,0.051080642883,0.053602991572,394.0,430.94670938,102.0,93.0226335267,26.7989592091,32.8021203449,37.9383081746,0.914412357377,470.093597412,660.145324707,269.422906163,195.293874763,1.12796836786,0.0
984932862.995,984932892.995,984932877.788,984932863.04,984932892.975,14.9550647211,0.81398179651,3.08074333254e-15,1.67680250081e-16,17.1430292578,0.0575428436121,0.0607640696242,14.9292543184,0.814573897746,3.07542638959e-15,1.67802222936e-16,17.1449047093,0.0576805654485,0.0609176670134,16.3449178103,0.781435742763,3.36705306893e-15,1.60975763009e-16,17.0465431473,0.0507054104417,0.0531899286877,398.0,437.500887504,116.0,105.499841428,26.7667841821,37.2018976856,37.8927591636,0.909860746405,477.181030273,654.669067383,266.107582221,195.294073627,1.12782333859,0.0
984932892.995,984932922.995,984932908.082,984932893.07,984932922.925,15.0270427573,0.81233882348,3.09557080799e-15,1.67341797637e-16,17.1378161947,0.0571617480745,0.0603392589243,14.9260909627,0.814657808923,3.07477473832e-15,1.67819508638e-16,17.1451347901,0.0576982587345,0.060937402838,16.3417544547,0.781510211164,3.36640141767e-15,1.609911035e-16,17.0467532984,0.0507197218672,0.0532056774723,397.0,437.248217409,110.0,99.7577411795,26.7565039373,35.177088709,37.8782057963,0.908082578123,471.597381592,647.24786377,257.405693778,195.294000668,1.12780639159,0.0
984932922.995,984932952.995,984932939.282,984932923.005,984932952.77,15.3417777985,0.884452357143,3.16040622649e-15,1.82197185571e-16,17.115310779,0.0608548585241,0.0644693276871,15.3232912096,0.884903013959,3.15659798918e-15,1.82290020875e-16,17.1166198621,0.0609564426554,0.064583352316,16.7389547015,0.849701297569,3.44822466852e-15,1.75038467299e-16,17.0206791648,0.0537608022901,0.056562107024,354.0,388.082541054,101.0,91.8615738132,23.1843952011,32.3927014863,32.8213018692,0.912333513032,464.218719482,653.369812012,261.381532574,195.294007022,1.12786723547,0.0
984932952.995,984932982.995,984932968.522,984932953.16,984932982.98,15.8772632029,0.827902930292,3.2707162198e-15,1.7054800364e-16,17.0780608893,0.0551878869231,0.0581440130644,15.6887527765,0.832148861288,3.23188307196e-15,1.71422665425e-16,17.0910289514,0.0561133151527,0.0591721861244,17.1044162685,0.799712207571,3.5235097513e-15,1.6474071476e-16,16.9972293566,0.0496123205532,0.0519883420961,418.0,457.455721352,102.0,93.0735450097,26.7448894,32.8200730144,37.8617635199,0.913875488949,470.24118042,660.215454102,269.52904478,195.29391527,1.12790589876,0.0
984932982.995,984933012.995,984932998.478,984932983.01,984933012.97,16.6484230285,0.853926596891,3.42957514388e-15,1.75908878959e-16,17.0265672436,0.0543081311512,0.0571682962536,16.6478929406,0.853938216078,3.42946594576e-15,1.75911272512e-16,17.0266018141,0.0543105386505,0.0571709640811,18.0635564326,0.82232273883,3.72109262511e-15,1.69398484199e-16,16.9379918495,0.0483348665274,0.0505873043341,438.0,482.52733542,118.0,107.201967613,26.7127537825,37.8021101912,37.8162702995,0.907873547603,477.360595703,654.436340332,265.937047154,195.294095047,1.12796354675,0.0
984933012.995,984933042.995,984933028.454,984933013.08,984933042.985,16.4770529067,0.855471757021,3.39427289877e-15,1.76227181946e-16,17.0378011595,0.0549557266638,0.0578863674948,16.5937902171,0.852912760869,3.41832078473e-15,1.75700028739e-16,17.0301360117,0.0544194303503,0.0572916435228,18.0094537091,0.821245604125,3.70994746407e-15,1.6917659445e-16,16.9412486517,0.0484147733336,0.0506748402197,436.0,480.900205636,128.0,116.041546227,26.7026536953,40.9191679493,37.8019719747,0.906766098514,471.215881348,647.108642578,257.166061122,195.294109013,1.12794045627,0.0
984933042.995,984933072.995,984933058.188,984933043.01,984933072.985,14.9892523992,0.826304184861,3.08778599423e-15,1.70218662081e-16,17.1405500685,0.0582612692153,0.0615657635416,15.1898716711,0.821742857443,3.12911356425e-15,1.69279028633e-16,17.126114738,0.0572025533031,0.0603847298162,16.6055351631,0.788806606229,3.42074024359e-15,1.62494160883e-16,17.0293678085,0.0503878059316,0.0528405379424,404.0,443.164205349,134.0,122.325176983,26.6877400214,43.1349342035,37.7808592311,0.911776992897,463.773529053,653.078063965,260.989596475,195.294099852,1.1277208524,0.0
984933072.995,984933088.995,984933081.027,984933073.05,984933088.82,15.6860917439,1.13000908179,3.23133489924e-15,2.32781870849e-16,17.0912131231,0.0755263796742,0.0811755938362,15.5132554617,1.1353702716,3.19573062512e-15,2.3388627595e-16,17.1032426395,0.0766886152865,0.0825198321072,16.9289189537,1.09068217615,3.48735730446e-15,2.24680528287e-16,17.0084269354,0.0677898691422,0.0723059864115,219.0,240.913989589,55.0,50.1568506863,14.2309139909,17.6865671285,20.1461853941,0.909194407499,467.134490967,659.974182129,268.502542355,195.293870278,1.12779675868,0.0


==> wd_1401-147_10sec_fuv.csv <==
t0,t1,t_mean,t0_data,t1_data,cps_bgsub,cps_bgsub_err,flux_bgsub,flux_bgsub_err,mag_bgsub,mag_bgsub_err_1,mag_bgsub_err_2,cps_mcatbgsub,cps_mcatbgsub_err,flux_mcatbgsub,flux_mcatbgsub_err,mag_mcatbgsub,mag_mcatbgsub_err_1,mag_mcatbgsub_err_2,cps,cps_err,flux,flux_err,mag,mag_err_1,mag_err_2,counts,flat_counts,bg_counts,bg_flat_counts,exptime,bg,mcat_bg,responses,detxs,detys,detrad,racent,deccent,flags
861730053.995,861730063.995,861730059.106,861730054.325,861730063.595,3.59819322375,0.618857350683,5.03747051325e-15,8.66400290956e-16,17.4297887966,0.172310820324,0.20491253881,3.54708304033,0.623070124692,4.96591625646e-15,8.72298174568e-16,17.4453216105,0.175701626517,0.209730172992,3.66975357085,0.612910314276,5.13765499919e-15,8.58074439987e-16,17.4084077456,0.16769272351,0.198409328581,25.0,35.8492392259,3.0,2.13602172174,9.76884102264,0.699061654387,1.19834891081,0.697886412949,602.282714844,306.631896973,222.791156439,210.98772435,-15.0193757878,8.0
861730063.995,861730073.995,861730068.856,861730065.71,861730072.985,2.69701973325,0.538651303296,3.77582762655e-15,7.54111824615e-16,17.7427896898,0.197700593431,0.241896360076,2.64320520764,0.543740141329,3.70048729069e-15,7.6123619786e-16,17.7646727968,0.20310933698,0.250055571556,2.76587573816,0.532069131815,3.87222603342e-15,7.44896784541e-16,17.7154183381,0.19102681682,0.23196773441,18.0,27.0227287409,3.0,2.05555235264,9.77004439067,0.672726224502,1.19849652861,0.666751107964,604.656005859,305.966217041,225.225294032,210.987980977,-15.0195891325,72.0
861730073.995,861730083.995,861730079.738,861730075.355,861730082.85,2.8278450306,0.555509310483,3.95898304285e-15,7.77713034676e-16,17.6913609852,0.194729695584,0.237457776139,2.79866034413,0.558191615863,3.91812448178e-15,7.81468262209e-16,17.7026245148,0.197454987132,0.241528268785,2.92133087465,0.546828648202,4.08986322451e-15,7.65560107483e-16,17.6560481284,0.186295791482,0.225020418799,21.0,28.5403292648,4.0,2.79070717121,9.76963257139,0.91332234694,1.19844601052,0.736300537406,606.185913086,305.134918213,226.962583915,210.987641987,-15.0192862364,8.0
861730083.995,861730093.995,861730089.276,861730083.995,861730093.855,4.74421838256,0.710501076057,6.64190573558e-15,9.9470150648e-16,17.1295883201,0.151519368412,0.17614803378,4.71522726566,0.712586416609,6.60131817192e-15,9.97620983252e-16,17.1362434255,0.152805754088,0.177890016365,4.83789779618,0.703720441073,6.77305691465e-15,9.85208617502e-16,17.1083582766,0.147449786289,0.170668963884,35.0,47.2621034289,4.0,2.79634469938,9.76914052757,0.915167356161,1.19838565124,0.740852876012,606.416748047,304.315032959,227.515904481,210.987950415,-15.0193202045,8.0
861730093.995,861730103.995,861730099.057,861730094.52,861730103.125,4.545042564,0.689073334751,6.3630595896e-15,9.64702668651e-16,17.1761551132,0.15326345064,0.178510987881,4.46914358137,0.694687951101,6.25680101392e-15,9.72563131541e-16,17.1944392311,0.156869393992,0.183424957723,4.59181411189,0.6855905187,6.42853975665e-15,9.5982672618e-16,17.165039254,0.151090238443,0.175567999086,32.0,44.8579054267,2.0,1.39613244519,9.76910308945,0.45691607297,1.19838105869,0.714593539722,605.72668457,303.280639648,227.328184375,210.987766591,-15.0193956595,8.0
861730103.995,861730113.995,861730109.666,861730104.515,861730113.535,3.80146458502,0.627713215703,5.32205041903e-15,8.78798501984e-16,17.3701226278,0.165930414121,0.195945119086,3.70326702838,0.635667151223,5.18457383973e-15,8.89934011713e-16,17.3985374288,0.17199508392,0.204465791954,3.8259375589,0.625715182392,5.35631258246e-15,8.76001255349e-16,17.3631553054,0.164458503122,0.193894300774,25.0,37.3871508267,1.0,0.730737547335,9.77202326256,0.239150470037,1.19873927787,0.669145780499,604.481689453,302.737030029,226.435082638,210.988137692,-15.0194720792,73.0
861730113.995,861730123.995,861730118.787,861730114.365,861730123.915,5.17954511752,0.744239378356,7.25136316452e-15,1.0419351297e-15,17.0342709489,0.145769075748,0.168420144978,5.17334010631,0.744665864381,7.24267614884e-15,1.04253221013e-15,17.035572423,0.146010920503,0.16874323634,5.29601063683,0.736188571906,7.41441489157e-15,1.03066400067e-15,17.0101278783,0.141317066609,0.162502382255,35.0,51.7510963112,5.0,3.47742888854,9.77171306102,1.13806763625,1.19870122528,0.676458272962,603.622375488,302.351531982,225.825806997,210.988106463,-15.0198516608,73.0
861730123.995,861730133.995,861730129.206,861730124.01,861730133.74,6.268180677,0.822024406164,8.7754529478e-15,1.15083416863e-15,16.8271462343,0.13379322746,0.152628518878,6.31292719655,0.819234373076,8.83809807517e-15,1.14692812231e-15,16.8194230478,0.132475980242,0.150916021081,6.43559772707,0.811536433993,9.0098368179e-15,1.13615100759e-15,16.7985277759,0.128943528882,0.146347111221,44.0,62.8871241408,7.0,4.99876493541,9.77176119574,1.63595943341,1.19870713,0.700281336286,602.97467041,302.658203125,225.109178504,210.988038526,-15.0194588933,73.0
861730133.995,861730143.995,861730139.496,861730134.5,861730143.795,4.97679016201,0.72013128909,6.96750622682e-15,1.00818380473e-15,17.0776266754,0.146727254079,0.169701206155,4.89953599381,0.7255996042,6.85935039133e-15,1.01583944588e-15,17.0946126187,0.14994510848,0.174022815826,5.02220652433,0.716897095048,7.03108913406e-15,1.00365593307e-15,17.0677635802,0.144873745232,0.167225493926,35.0,49.0767160809,2.0,1.35607421138,9.77194303802,0.443806105543,1.19872943668,0.71326860255,602.110229492,303.573303223,223.93448309,210.988259097,-15.0195717484,73.0
861730143.995,861730153.995,861730145.312,861730144.795,861730145.73,3.00696698636,1.26936942322,4.20975378091e-15,1.77711719251e-15,17.62467835,0.382358007114,0.59544865286,2.88429645584,1.29500284463,4.03801503818e-15,1.81300398249e-15,17.6699002592,0.402658944853,0.647089396832,3.00696698636,1.26936942322,4.20975378091e-15,1.77711719251e-15,17.62467835,0.382358007114,0.59544865286,4.0,5.61152955323,0.0,0.0,1.86617597688,0.0,0.228924797128,0.712857642759,601.985656738,304.282318115,223.517516435,210.988030034,-15.0195407899,69.0
893505803.995,893505813.995,893505810.762,893505807.11,893505813.55,2.72105391224,0.650716213618,3.80947547713e-15,9.11002699066e-16,17.7331571336,0.23280202979,0.296739890772,2.68597092833,0.654643188048,3.76035929966e-15,9.16500463267e-16,17.7472467306,0.236812510528,0.303303270945,2.80950434938,0.640708786295,3.93330608913e-15,8.96992300813e-16,17.6984257281,0.223040538817,0.281027731664,18.0,19.2281746485,2.0,1.84968816328,6.84397397453,0.605352489802,0.845459518622,0.936385646563,187.702575684,340.601501465,220.450398048,210.988220288,-15.0195229798,0.0
893505813.995,893505823.995,893505819.27,893505814.315,893505823.97,3.44572847366,0.609906783566,4.82401986312e-15,8.53869496993e-16,17.4767973708,0.176944595515,0.211505329369,3.41798817295,0.612228119879,4.78518344213e-15,8.5711936783e-16,17.4855736109,0.178894496923,0.214300069876,3.541521594,0.601821877328,4.9581302316e-15,8.42550628259e-16,17.4470252645,0.170402605902,0.202217309176,32.0,34.629310641,3.0,2.86205817094,9.77808823746,0.936673583218,1.20792069126,0.924432524629,186.648651123,341.634765625,221.190638706,210.987760598,-15.0195903044,0.0
893505823.995,893505833.995,893505828.95,893505824.67,893505833.83,3.45042762801,0.616077469985,4.83059867921e-15,8.62508457979e-16,17.4753176935,0.178370996224,0.213548550669,3.45762866595,0.61547958816,4.84068013233e-15,8.61671423423e-16,17.4730541247,0.177869006707,0.212828740294,3.58116208699,0.605130975434,5.01362692179e-15,8.47183365608e-16,17.4349400548,0.169514124732,0.200966277576,32.0,35.0226648206,4.0,3.90665867126,9.77969272817,1.27854283787,1.20811889949,0.913893822249,186.377624512,343.252593994,221.031191006,210.98796879,-15.0199802189,0.0
893505833.995,893505843.995,893505839.426,893505834.14,893505843.535,2.59150184572,0.568745596985,3.62810258401e-15,7.96243835779e-16,17.7861211938,0.215423915192,0.26901992753,2.75372831652,0.553968591225,3.85521964312e-15,7.75556027715e-16,17.7201972739,0.199011542031,0.24386461004,2.87726173756,0.542446175888,4.02816643259e-15,7.59424646244e-16,17.672551574,0.187524107397,0.226816977912,26.0,28.1349039639,9.0,8.53802700054,9.77836100088,2.79426338199,1.20795438666,0.925109851153,187.284606934,344.825134277,219.754645582,210.987808327,-15.0196960078,0.0
893505843.995,893505853.995,893505848.929,893505844.31,893505853.82,3.36053414632,0.591405857336,4.70474780485e-15,8.2796820027e-16,17.5039792185,0.176005075277,0.210163090709,3.2671668564,0.599422283423,4.57403359896e-15,8.39191196792e-16,17.5345717131,0.182891780109,0.220067674159,3.39070027745,0.588792494329,4.74698038843e-15,8.2430949206e-16,17.4942764955,0.173845795978,0.2070889105,31.0,33.1630353067,1.0,0.901518556285,9.78058589467,0.295042436602,1.2082292354,0.935217613542,188.901657104,345.95513916,217.906762989,210.988104916,-15.0195430117,0.0
893505853.995,893505863.995,893505858.54,893505854.6,893505862.675,3.0013173445,0.581536892308,4.2018442823e-15,8.14151649231e-16,17.626720205,0.192293054696,0.233839884957,3.03083126901,0.578936385123,4.24316377661e-15,8.10510939173e-16,17.616095602,0.189793724634,0.230149779409,3.15436469005,0.56792249532,4.41611056607e-15,7.95091493448e-16,17.5727202435,0.179744936447,0.215522814854,28.0,30.8493247592,5.0,4.57351118863,9.77988526706,1.49678547991,1.20814268447,0.908211916786,190.519668579,346.039093018,216.318720259,210.987969454,-15.0193782743,0.0
893505863.995,893505873.995,893505868.311,893505864.015,893505873.32,1.9637588464,0.461808142556,2.74926238496e-15,6.46531399578e-16,18.0872796138,0.229312797336,0.291081189338,1.90121621109,0.468680849916,2.66170269553e-15,6.56153189882e-16,18.1224212282,0.239244934107,0.307315394237,2.02474963214,0.455005998263,2.834649485e-15,6.37008397568e-16,18.0540716782,0.220093890716,0.276356495724,19.0,19.8019707025,2.0,1.82260055286,9.77996014329,0.596487453662,1.20815193419,0.95982511638,192.260055542,345.350006104,214.808068648,210.98806065,-15.0193671766,0.0
893505873.995,893505883.995,893505879.27,893505874.12,893505883.935,2.30527761484,0.511575058659,3.22738866077e-15,7.16205082122e-16,17.9131919172,0.217602250168,0.272432015192,2.30887977486,0.511214951429,3.23243168481e-15,7.15700932001e-16,17.9114967013,0.217155942375,0.271731497985,2.43241319591,0.498707997711,3.40537847427e-15,6.98191196796e-16,17.854906623,0.202491062147,0.249117715259,22.0,23.789320405,4.0,3.79928594959,9.78013128897,1.24340267441,1.2081730764,0.925429342621,193.523376465,343.60925293,214.038576947,210.987866323,-15.0196001961,0.0
893505883.995,893505893.995,893505888.216,893505884.45,893505892.66,1.48210690793,0.421842653681,2.0749496711e-15,5.90579715153e-16,18.3928011713,0.27193976908,0.363663529069,1.4878274105,0.421148893634,2.0829583747e-15,5.89608451088e-16,18.3886186112,0.27061995515,0.361297517832,1.61136083155,0.405878046426,2.25590516417e-15,5.68229264997e-16,18.3020179931,0.243911317311,0.315079474802,14.0,15.7613888172,4.0,3.86309688098,9.78141488154,1.26428625196,1.20833164298,0.888679527884,193.942398071,341.769134521,214.127459722,210.988057548,-15.0192912737,0.0
893505893.995,893505903.995,893505899.221,893505894.62,893505903.89,2.15244861517,0.507585022366,3.01342806123e-15,7.10619031313e-16,17.9876680189,0.229885840241,0.292007260904,2.21277625088,0.501472959432,3.09788675123e-15,7.02062143204e-16,17.9576562459,0.221780546297,0.279026289932,2.33630967192,0.48871877163,3.27083354069e-15,6.84206280282e-16,17.8986739828,0.206231044864,0.254811480711,21.0,22.8529764809,6.0,5.4953113331,9.78165555515,1.7984655272,1.20836137422,0.919255941734,192.939819336,340.077972412,215.556414442,210.987965722,-15.0194056928,0.0
893505903.995,893505913.995,893505909.726,893505904.01,893505913.74,3.05029474726,0.580496829659,4.27041264617e-15,8.12695561523e-16,17.6091454828,0.189148780978,0.229200966863,3.0499227859,0.580529577816,4.26989190026e-15,8.12741408942e-16,17.6092778886,0.189179745133,0.22924648814,3.17345620694,0.569549947453,4.44283868972e-15,7.97369926434e-16,17.5661687262,0.17922007921,0.214767909798,30.0,31.0456950153,4.0,3.68157700773,9.78292845112,1.20487974798,1.20851861941,0.967258733994,191.092514038,339.202575684,217.574503319,210.988084186,-15.0197436493,0.0
893505913.995,893505923.995,893505918.74,893505914.555,893505923.945,2.76229605956,0.54935861727,3.86721448339e-15,7.69102064178e-16,17.7168244403,0.196937051178,0.240752717254,2.73375200687,0.552007964266,3.82725280962e-15,7.72811149972e-16,17.7281022128,0.199691799098,0.244888290236,2.85728542791,0.540448561156,4.00019959908e-15,7.56627985619e-16,17.6801159342,0.188089370867,0.227645427509,27.0,27.9510754614,3.0,2.83929214249,9.78238827258,0.929222882996,1.20845188931,0.966221744124,189.346557617,338.869995117,219.343908702,210.987752339,-15.019592799,64.0
893505923.995,893505933.995,893505929.176,893505924.335,893505933.925,2.97451957545,0.590557551457,4.16432740563e-15,8.2678057204e-16,17.6364579215,0.196630246093,0.240293746194,3.06979343417,0.582254385152,4.29771080784e-15,8.15156139213e-16,17.6022271178,0.188568256539,0.22834811476,3.19332685521,0.571308737505,4.4706575973e-15,7.99832232507e-16,17.5593915667,0.178698926559,0.214019212661,30.0,31.2424450307,7.0,6.54114222861,9.78366651685,2.14073745664,1.2086097952,0.960629704887,188.021835327,339.783508301,220.36507929,210.987884631,-15.0194100847,0.0
893505933.995,893505943.995,893505938.403,893505934.0,893505943.565,3.44186812254,0.609582934642,4.81861537155e-15,8.53416108499e-16,17.4780144349,0.177040927075,0.21164311229,3.41505229183,0.611827099314,4.78107320856e-15,8.5655793904e-16,17.4865066049,0.178928160538,0.21434842639,3.53858571288,0.601419263796,4.95401999803e-15,8.41986969315e-16,17.4479257007,0.170427858701,0.20225290259,32.0,34.6182229083,3.0,2.89115051933,9.78306750698,0.946194715417,1.20853579746,0.924588016223,187.258636475,341.261444092,220.701394886,210.988143216,-15.0193875412,0.0
893505943.995,893505953.995,893505950.492,893505944.22,893505953.62,1.73913098898,0.436639336681,2.43478338458e-15,6.11295071354e-16,18.2191692657,0.243201889028,0.313893362819,1.67884185101,0.443638433025,2.35037859141e-15,6.21093806235e-16,18.2574755325,0.254584694346,0.333178255591,1.80237527205,0.42917451607,2.52332538088e-15,6.00844322498e-16,18.180386949,0.231903401102,0.295277966367,16.0,17.6369136477,2.0,1.89098823307,9.78537262531,0.618868876278,1.20882055661,0.907329910575,186.951263428,343.647155762,220.37560484,210.988006216,-15.0197403565,0.0
893505953.995,893505963.995,893505959.891,893505954.915,893505963.9,2.34520818031,0.502907796468,3.28329145244e-15,7.04070915056e-16,17.8945464991,0.21094067412,0.262052394473,2.28631982545,0.508856735878,3.20084775564e-15,7.12399430229e-16,17.9221575443,0.218180659112,0.273340978124,2.4098532465,0.496295212097,3.3737945451e-15,6.94813296936e-16,17.8650235099,0.203318000338,0.250372394956,22.0,23.5776773974,2.0,1.93257338372,9.78386440403,0.632478561944,1.20863424088,0.934210161116,187.602828979,345.015899658,219.398745548,210.987637032,-15.0197173415,0.0
893505963.995,893505973.995,893505968.909,893505964.265,893505973.675,3.13696070419,0.577361369299,4.39174498587e-15,8.08305917019e-16,17.5787273039,0.183426202006,0.220842724507,3.07553246752,0.582773663186,4.30574545453e-15,8.15883128461e-16,17.6001992097,0.188399321874,0.22810014316,3.19906588857,0.571837357694,4.47869224399e-15,8.00572300771e-16,17.5574420375,0.178555511111,0.213813333054,29.0,31.2968999715,2.0,1.85650522836,9.78313703491,0.607583529281,1.20854438648,0.927429748002,189.160690308,346.249664307,217.582887881,210.987735705,-15.0195232693,0.0
893505973.995,893505983.995,893505978.056,893505974.175,893505983.81,2.52418214683,0.544484081136,3.53385500557e-15,7.62277713591e-16,17.8146982732,0.212072407601,0.263804329912,2.58869777176,0.538394103269,3.62417688046e-15,7.53751744577e-16,17.7872966253,0.20514822816,0.253157902831,2.7122311928,0.526536592336,3.79712366992e-15,7.37151229271e-16,17.736683234,0.192632761162,0.2343430675,24.0,26.5336072196,6.0,5.62122421429,9.78294449602,1.83967337922,1.20852060149,0.905290124879,191.089431763,346.592193604,215.629356316,210.987864535,-15.0196347546,0.0
893505983.995,893505993.995,893505989.231,893505985.72,893505993.915,2.64557931776,0.549735778415,3.70381104486e-15,7.69630089781e-16,17.7636980331,0.204982261173,0.252904821359,2.67779619387,0.54673293887,3.74891467142e-15,7.65426114418e-16,17.7505562002,0.201721962725,0.247952947849,2.80132961491,0.535062579335,3.92186146088e-15,7.49087611069e-16,17.7015894686,0.189782209789,0.230132827063,26.0,27.4106457866,5.0,4.65665564291,9.78486988488,1.52399639223,1.20875845137,0.948788198841,193.657241821,345.211608887,213.492626696,210.987806015,-15.0192489209,0.0
893505993.995,893506003.995,893505998.351,893505994.33,893506003.105,2.59098317845,0.551464800675,3.62737644982e-15,7.72050720945e-16,17.7863385165,0.209508758977,0.259842425944,2.65988244773,0.545043433751,3.72383542682e-15,7.63060807251e-16,17.757843891,0.202388866686,0.248962825144,2.78341586878,0.533336655934,3.89678221629e-15,7.46671318307e-16,17.7085547527,0.190337423729,0.230950728542,25.0,27.2366274682,6.0,5.75366097013,9.78532449059,1.8830163175,1.20881461036,0.918065510116,195.080429077,343.673034668,212.520016871,210.987781657,-15.0195415,0.0
893506003.995,893506013.995,893506008.773,893506005.055,893506013.845,3.69794596175,0.625414922361,5.17712434645e-15,8.75580891306e-16,17.4000985987,0.169652321065,0.201160703963,3.63905180604,0.630208561217,5.09467252846e-15,8.82291985704e-16,17.4175294042,0.173411008517,0.206471689792,3.76258522709,0.620111011969,5.26761931793e-15,8.68155416757e-16,17.381284135,0.165637562775,0.195536557854,33.0,36.8157629277,2.0,1.93256475512,9.78469873921,0.63247573804,1.20873730916,0.896587389104,195.437194824,341.535583496,212.753447113,210.987942775,-15.0195647909,0.0
893506013.995,893506023.995,893506018.706,893506014.48,893506023.01,3.31369045361,0.598869912616,4.63916663505e-15,8.38417877662e-16,17.5192201584,0.1803727866,0.21642702528,3.2881527517,0.601044759485,4.60341385238e-15,8.41462663279e-16,17.5276200386,0.182270036501,0.219167159778,3.41168617275,0.590450037804,4.77636064184e-15,8.26630052925e-16,17.4875773117,0.17330697549,0.206324093995,31.0,33.386572881,3.0,2.93021882783,9.78594489366,0.95898070729,1.20889125088,0.9294103483,194.528503418,339.553253174,214.178302145,210.98787187,-15.01938956,0.0
893506023.995,893506033.995,893506029.125,893506024.2,893506033.555,3.21175421859,0.595457442348,4.49645590603e-15,8.33640419287e-16,17.5531442419,0.184661796851,0.222638242885,3.21721530644,0.594988657524,4.50410142902e-15,8.32984120533e-16,17.5512996843,0.184240005844,0.222024748953,3.34074872749,0.584283960709,4.67704821848e-15,8.17997544993e-16,17.5103904709,0.174998665761,0.208728414924,30.0,32.6918647981,4.0,3.85706795379,9.78578979289,1.26231314851,1.20887209075,0.918472442913,192.489349365,338.524353027,216.425334232,210.988112897,-15.0198473851,0.0
893506033.995,893506043.995,893506038.755,893506034.32,893506043.94,3.36389979905,0.59748741181,4.70945971867e-15,8.36482376534e-16,17.5028923727,0.17751061055,0.212315325855,3.30523621806,0.602482895017,4.62733070528e-15,8.43476053024e-16,17.5219937425,0.181802090146,0.218490232572,3.4287696391,0.591914352285,4.80027749474e-15,8.28680093199e-16,17.4821542296,0.172904081511,0.205752814854,32.0,33.5551260986,2.0,1.93978491894,9.78634601634,0.634838700744,1.20894080294,0.954119132988,190.461181641,338.263061523,218.444423073,210.987957657,-15.019742389,0.0
893506043.995,893506053.995,893506049.472,893506044.46,893506053.705,3.33219650072,0.610447884605,4.66507510101e-15,8.54627038447e-16,17.5131734901,0.182642507012,0.219706483011,3.36626624172,0.607590153004,4.71277273841e-15,8.50626214206e-16,17.5021288454,0.180159267267,0.216119378131,3.48979966277,0.597113618328,4.88571952788e-15,8.35959065659e-16,17.4629987591,0.171487315778,0.203747989925,33.0,34.1575757596,5.0,4.71347985131,9.7878328444,1.54259340588,1.20912447589,0.966334067036,188.612625122,339.23147583,219.948711721,210.988081012,-15.0195561022,0.0
893506053.995,893506063.995,893506059.453,893506054.695,893506063.46,3.10349989613,0.575016080415,4.34489985459e-15,8.05022512581e-16,17.590370662,0.184552278565,0.222478892587,3.04615124539,0.580089147961,4.26461174355e-15,8.12124807146e-16,17.6106213429,0.189262821134,0.229368636354,3.16968466644,0.569105161429,4.43755853302e-15,7.96747226e-16,17.5674598527,0.179287483771,0.214864808362,29.0,31.0203768155,2.0,1.97915250559,9.78658134165,0.647722638192,1.20896987348,0.935225752221,187.403533936,340.958984375,220.642468508,210.987809585,-15.0193953228,0.0
893506063.995,893506073.995,893506068.271,893506064.45,893506073.725,2.58951009586,0.563208542959,3.62531413421e-15,7.88491960142e-16,17.7869559786,0.213669014355,0.266283828258,2.72334482771,0.550933856362,3.8126827588e-15,7.71307398906e-16,17.7322434129,0.200032514927,0.24540161847,2.84687824876,0.539356091052,3.98562954826e-15,7.55098527472e-16,17.6840777644,0.188370288314,0.22805753569,25.0,27.8603528972,8.0,7.69595835577,9.78628183671,2.51867728007,1.20893287461,0.897476885584,187.297225952,343.145263672,220.170232163,210.987961701,-15.0195817584,0.0
893506073.995,893506083.995,893506079.514,893506074.29,893506083.795,3.05553191935,0.576149862024,4.2777446871e-15,8.06609806833e-16,17.6072829378,0.187552406146,0.226858427253,3.02857070291,0.578535696057,4.23999898408e-15,8.09949974479e-16,17.6169057079,0.189803090136,0.230163567783,3.15210412396,0.567521759811,4.41294577354e-15,7.94530463736e-16,17.5734986121,0.179746765007,0.215525446437,29.0,30.8486437162,3.0,2.88787140023,9.78668295939,0.945121549166,1.20898242666,0.940863214498,188.413024902,345.426757812,218.51152554,210.987992144,-15.0196361238,0.0
893506083.995,893506093.995,893506089.359,893506084.62,893506093.895,3.39716094651,0.605131203988,4.75602532511e-15,8.47183685583e-16,17.4922096929,0.177981660754,0.212990206158,3.36710221137,0.607663422417,4.71394309592e-15,8.50728791384e-16,17.50185925,0.180138065575,0.216088837948,3.49063563242,0.59718806918,4.88688988538e-15,8.36063296852e-16,17.4627387059,0.171469099401,0.203722253553,31.0,34.1654220493,3.0,2.79554489537,9.78773657496,0.91490560212,1.2091125834,0.907835014743,190.397949219,346.620025635,216.292490288,210.988068677,-15.0193717457,0.0
893506093.995,893506103.995,893506100.187,893506094.575,893506103.525,2.77091205615,0.549646087467,3.87927687861e-15,7.69504522453e-16,17.7134431443,0.1964708674,0.240055448235,2.74025644485,0.552488186722,3.83635902279e-15,7.73483461411e-16,17.7255219804,0.199417106283,0.24447472723,2.8637898659,0.540944186964,4.00930581225e-15,7.57321861749e-16,17.6776471302,0.187855116224,0.227301975087,26.0,28.0270494291,3.0,2.77739968057,9.7866990043,0.908967168188,1.20898440875,0.928218156348,192.717376709,346.624572754,214.044439666,210.98775775,-15.0192381142,0.0
893506103.995,893506113.995,893506109.158,893506104.265,893506113.735,4.09033839847,0.679667416568,5.72647375785e-15,9.51534383195e-16,17.290601902,0.166899173247,0.197298532389,4.18212262518,0.672732779308,5.85497167525e-15,9.41825891031e-16,17.2665080932,0.161948842016,0.190412868959,4.30565604623,0.663284925257,6.02791846472e-15,9.2859889536e-16,17.234901666,0.155561259897,0.181637849165,40.0,42.1384360759,7.0,6.43885864099,9.78676318393,2.10726282796,1.20899233707,0.94945727896,194.465835571,345.620880127,212.60616507,210.987695342,-15.0192055326,0.0
893506113.995,893506123.995,893506118.667,893506114.005,893506123.935,4.00699267654,0.658906313566,5.60978974716e-15,9.22468838993e-16,17.3129536283,0.16529196008,0.195054741783,4.00476672658,0.659078858964,5.60667341721e-15,9.22710402549e-16,17.3135569401,0.165417347612,0.19522950622,4.12830014762,0.649433796442,5.77962020667e-15,9.09207315018e-16,17.2805718372,0.158626741467,0.185833801188,37.0,40.4085027785,4.0,3.62809982158,9.78816978745,1.18737812343,1.20916609962,0.916072586725,195.574813843,343.88104248,211.988193371,210.988034533,-15.019676402,0.0
893506123.995,893506133.995,893506129.396,893506124.045,893506133.86,4.22613384864,0.681453528209,5.91658738809e-15,9.54034939492e-16,17.2551418806,0.162311982384,0.19091543409,4.26219488614,0.678744935543,5.96707284059e-15,9.5024290976e-16,17.2459167408,0.160440651874,0.188329901339,4.38572830718,0.669383098235,6.14001963005e-15,9.37136337529e-16,17.2148956902,0.154222517889,0.179814188499,39.0,42.9273385205,5.0,4.7730966816,9.78796120366,1.56210436853,1.20914033255,0.9092489473,195.813796997,341.177276611,212.490278092,210.988013089,-15.0195058636,0.0
893506133.995,893506143.995,893506139.481,893506134.11,893506143.43,5.18107677411,0.732240234216,7.25350748376e-15,1.0251363279e-15,17.0339499305,0.143527835064,0.165433946717,5.09076774654,0.738514221109,7.12707484515e-15,1.03391990955e-15,17.0530417903,0.14707944787,0.170172745379,5.21430116758,0.729918485807,7.30002163462e-15,1.02188588013e-15,17.0270097212,0.14224684438,0.163733612089,48.0,51.0321067649,1.0,0.993561219874,9.78695037451,0.325165490141,1.20901546137,0.941363942357,194.709915161,339.271362305,214.084063791,210.988122784,-15.0196400052,0.0
893506143.995,893506153.995,893506148.433,893506144.185,893506153.965,6.30189890783,0.817816867897,8.82265847096e-15,1.14494361506e-15,16.8213214196,0.132478061219,0.150918722707,6.30043844294,0.817908092922,8.82061382011e-15,1.14507133009e-15,16.8215730681,0.132520884487,0.150974320583,6.42397186398,0.810155512972,8.99356060957e-15,1.13421771816e-15,16.8004909247,0.128956303313,0.146363572505,58.0,62.8739111423,4.0,3.65070291784,9.78738893531,1.19477550038,1.20906963828,0.923129137791,192.746887207,338.299560547,216.242449559,210.98813228,-15.0199052902,0.0
893506153.995,893506163.995,893506159.363,893506154.075,893506163.66,5.56367536918,0.771147014961,7.78914551686e-15,1.07960582095e-15,16.9565955457,0.140931652264,0.161992726844,5.56791910475,0.770865780069,7.79508674665e-15,1.0792120921e-15,16.9557677078,0.140782741975,0.161795926744,5.69145252579,0.762633697822,7.96803353611e-15,1.06768717695e-15,16.931942206,0.136529113668,0.156200657076,53.0,55.6947492415,4.0,3.82062611061,9.78568282685,1.25038672711,1.20885887687,0.951841794523,190.161636353,338.030700684,218.797470086,210.988113396,-15.0198512175,64.0
893506163.995,893506173.995,893506169.27,893506164.005,893506173.88,7.57909705095,0.894704823824,1.06107358713e-14,1.25258675335e-15,16.6209563293,0.121152093262,0.136388856883,7.58348710912,0.894454129207,1.06168819528e-14,1.25223578089e-15,16.6203276178,0.121053623077,0.136264039098,7.70702053017,0.887370707126,1.07898287422e-14,1.24231898998e-15,16.6027837103,0.118321510128,0.132811102244,73.0,75.4332562402,4.0,3.82575175883,9.7876028674,1.25206421198,1.20909606605,0.968013471156,188.237991333,338.954620361,220.385314143,210.98809474,-15.0195107509,0.0
893506173.995,893506183.995,893506179.271,893506174.24,893506183.775,6.2330016068,0.810106398266,8.72620224951e-15,1.13414895757e-15,16.8332569029,0.132667773599,0.151165066484,6.20522725981,0.811855627112,8.68731816373e-15,1.13659787796e-15,16.8381057708,0.133497287048,0.152243362803,6.32876068085,0.804046312454,8.86026495319e-15,1.12566483744e-15,16.8167033166,0.129854498151,0.14752210933,58.0,61.9548368535,3.0,2.86435384283,9.78941059361,0.937424894016,1.20931938065,0.936548934029,186.973312378,340.851287842,221.085819964,210.987833517,-15.0194162443,0.0
893506183.995,893506193.995,893506188.664,893506184.035,893506193.84,7.44054048669,0.882841466635,1.04167566814e-14,1.23597805329e-15,16.6409887895,0.121738350832,0.13713251072,7.41152061725,0.884518863681,1.03761288642e-14,1.23832640915e-15,16.6452316973,0.122408722843,0.137983979213,7.5350540383,0.877356194659,1.05490756536e-14,1.22829867252e-15,16.6272840719,0.119585179375,0.134405725544,67.0,73.7599899494,3.0,2.82695402314,9.78891320149,0.925184953029,1.2092579361,0.908589680159,186.855773926,343.281005859,220.561794981,210.987950865,-15.0197003641,0.0
893506193.995,893506203.995,893506198.742,893506194.06,893506203.975,8.41230506969,0.934164933364,1.17772270976e-14,1.30783090671e-15,16.5077124654,0.114331506532,0.127803536295,8.35298867972,0.937403260509,1.16941841516e-14,1.31236456471e-15,16.5153952679,0.115480358573,0.129241127459,8.47652210076,0.930646356865,1.18671309411e-14,1.30290489961e-15,16.4994557533,0.113103056196,0.126270122963,78.0,82.9594824886,2.0,1.92038693649,9.78697176772,0.628490270125,1.20901810414,0.94104366838,187.968856812,345.448455811,218.936238789,210.988052205,-15.0195824469,0.0
893506203.995,893506213.995,893506208.106,893506203.995,893506213.885,5.96140363632,0.804382117533,8.34596509085e-15,1.12613496455e-15,16.8816286796,0.137424282746,0.157373961386,6.02316987586,0.80044928501,8.4324378262e-15,1.12062899901e-15,16.8704372198,0.135474169923,0.15482079958,6.1467032969,0.792525012445,8.60538461566e-15,1.10953501742e-15,16.8483943747,0.131672316126,0.149873554493,55.0,60.1531735836,6.0,5.54091008911,9.7862497469,1.81338875644,1.20892891044,0.914771107911,189.592483521,346.536590576,217.093664436,210.987798575,-15.0196922304,0.0
893506213.995,893506223.995,893506218.937,893506213.995,893506223.825,7.63406047746,0.900814210562,1.06876846684e-14,1.26113989479e-15,16.6131110097,0.121103882259,0.136327742888,7.66463628606,0.899078582614,1.07304908005e-14,1.25871001566e-15,16.6087711228,0.120426620063,0.135469870967,7.78816970711,0.89203185596,1.09034375899e-14,1.24884459834e-15,16.591411484,0.117736009155,0.132073680264,70.0,76.2272205827,5.0,4.60885995893,9.78756542928,1.50835416838,1.20909144119,0.91878315998,192.261047363,346.703155518,214.466841433,210.987847787,-15.0195997348,0.0
893506223.995,893506233.995,893506229.162,893506224.325,893506233.965,7.37567907482,0.871669360194,1.03259507047e-14,1.22033710427e-15,16.6504949706,0.121280828318,0.136552076217,7.28301265521,0.877082830633,1.01962177173e-14,1.22791596289e-15,16.6642223385,0.123460440266,0.139322219594,7.40654607626,0.869858663817,1.03691645068e-14,1.21780212934e-15,16.6459606777,0.12056497958,0.135645029111,69.0,72.4993430168,1.0,0.92321524778,9.78854951692,0.302143172001,1.2092130089,0.951875168047,194.65927124,346.044799805,212.311041907,210.988184966,-15.0196092591,0.0
893506233.995,893506243.995,893506239.88,893506234.085,893506243.98,6.67790600365,0.833684832631,9.34906840511e-15,1.16715876568e-15,16.7583992456,0.127729054258,0.144784146418,6.61604106501,0.837467898945,9.26245749101e-15,1.17245505852e-15,16.7685045196,0.129406464841,0.14694393913,6.73957448605,0.829896616902,9.43540428047e-15,1.16185526366e-15,16.7484188062,0.126082644627,0.142671672408,61.0,65.9503290405,2.0,1.84390242108,9.78553307438,0.60345897417,1.20884037743,0.925371448237,196.223190308,343.731018066,211.40290087,210.987942576,-15.0196270598,0.0
893506243.995,893506253.995,893506249.47,893506244.185,893506253.605,4.42322101504,0.690635952787,6.19250942106e-15,9.66890333901e-16,17.2056533993,0.15752484137,0.184322316524,4.42236509704,0.690699259098,6.19131113586e-15,9.66978962737e-16,17.2058635156,0.157566663246,0.184379617523,4.54589851809,0.68150152743,6.36425792532e-15,9.54102138402e-16,17.1759506591,0.151665002336,0.176345002848,41.0,44.494446197,4.0,3.66894483198,9.7878221478,1.20074558137,1.2091231545,0.922296322476,196.522293091,341.279296875,211.781250786,210.987916287,-15.0194576966,0.0
893506253.995,893506263.995,893506258.816,893506254.015,893506263.84,4.19842902497,0.683510784628,5.87780063496e-15,9.5691509848e-16,17.2622829606,0.163764012092,0.1929289708,4.26199397016,0.678743351323,5.96679155823e-15,9.50240691852e-16,17.2459679226,0.160447334811,0.188339115988,4.38552739121,0.669381115803,6.13973834769e-15,9.37133562124e-16,17.2149454303,0.15422867866,0.179822568667,41.0,42.9236597385,6.0,5.59545097821,9.78757077759,1.83123850196,1.20909210188,0.956020195253,195.27053833,339.323516846,213.53170276,210.988009218,-15.0196866565,0.0
893506263.995,893506273.995,893506268.989,893506264.265,893506273.825,5.8015118414,0.786544094258,8.12211657796e-15,1.10116173196e-15,16.9111470425,0.138040237152,0.158182596839,5.80575010608,0.786268864358,8.12805014851e-15,1.1007764101e-15,16.910354153,0.137900274288,0.15799875803,5.92928352712,0.778203925652,8.30099693797e-15,1.08948549591e-15,16.887494455,0.133894127396,0.152759891855,54.0,58.05205545,4.0,3.82243573387,9.7907369726,1.25097896745,1.20948323278,0.930960208734,192.871261597,337.857849121,216.249765753,210.987854973,-15.0197905542,0.0
893506273.995,893506283.995,893506278.957,893506274.585,893506283.735,4.25293191351,0.688201356725,5.95410467891e-15,9.63481899415e-16,17.248278925,0.162845344113,0.191654302771,4.32111001818,0.68312257863,6.04955402545e-15,9.56371610083e-16,17.2310116903,0.159355409105,0.186835321425,4.44464343923,0.673822716735,6.22250081492e-15,9.43351803429e-16,17.2004076838,0.153257273839,0.17850260351,41.0,43.5093460891,6.0,5.73434789756,9.7891645717,1.87669567557,1.20928898872,0.942699395257,190.034179688,337.44744873,219.08552524,210.9878328,-15.0197747825,65.0
893506283.995,893506293.995,893506289.157,893506284.135,893506293.65,3.68005384914,0.628812199969,5.1520753888e-15,8.80337079957e-16,17.4053645659,0.171272049112,0.2034439245,3.65159261108,0.631120090957,5.11222965551e-15,8.8356812734e-16,17.4137942009,0.173091554751,0.206018576735,3.77512603212,0.621040728376,5.28517644497e-15,8.69457019727e-16,17.3776713623,0.165356757876,0.195145050555,36.0,36.9507063793,3.0,2.84338023649,9.78793981045,0.93056080467,1.20913768977,0.974821186896,187.624694824,338.50201416,221.100141363,210.987977025,-15.0196677848,0.0
893506293.995,893506303.995,893506298.33,893506294.15,893506303.98,3.95858876652,0.670972086699,5.54202427312e-15,9.39360921379e-16,17.3261490302,0.169998522856,0.201648031804,4.05926385968,0.663263856263,5.68296940356e-15,9.28569398768e-16,17.2988817945,0.164318083103,0.193699000432,4.18279728073,0.65368128474,5.85591619302e-15,9.15153798636e-16,17.2663329575,0.157656125946,0.184502209748,39.0,40.9450618913,7.0,6.70620770057,9.78891854979,2.19475888382,1.20925859679,0.952763275415,186.20854187,340.22845459,221.98969618,210.987925816,-15.0195835896,0.0
893506303.995,893506313.995,893506308.718,893506304.23,893506313.67,3.56375579362,0.645007292137,4.98925811107e-15,9.03010208991e-16,17.4402301591,0.18061635835,0.216778153536,3.69471807869,0.634552207485,5.17260531016e-15,8.88373090479e-16,17.4010467359,0.172083487519,0.204590845782,3.81825149973,0.624529795591,5.34555209963e-15,8.74341713828e-16,17.3653386725,0.164476009382,0.193918653236,35.0,37.3785746287,8.0,7.61252705062,9.78944803172,2.49137248929,1.20932400551,0.936844448714,185.63482666,342.772979736,221.872394383,210.98786621,-15.019848166,0.0
893506313.995,893506323.995,893506318.605,893506314.015,893506323.9,3.83539859586,0.641335408109,5.36955803421e-15,8.97869571353e-16,17.3604737377,0.167876963925,0.198667503593,3.80746092052,0.643556449771,5.33044528873e-15,9.0097902968e-16,17.3684113638,0.169559586682,0.201030230749,3.93099434157,0.633676668877,5.50339207819e-15,8.87147336428e-16,17.3337439533,0.162267658526,0.190854070977,37.0,38.4830427132,3.0,2.85953708882,9.78964591891,0.935848501795,1.20934845119,0.962399248078,186.67427063,345.212799072,220.248732566,210.987824971,-15.0196354626,0.0
893506323.995,893506333.995,893506328.871,893506324.615,893506333.94,3.78621785587,0.643033526517,5.30070499821e-15,9.00246937124e-16,17.3744860018,0.170311825237,0.202089371757,3.79362250703,0.64244514859,5.31107150984e-15,8.99423208026e-16,17.3723647169,0.169860119539,0.20145316473,3.91715592808,0.632548386487,5.48401829931e-15,8.85567741082e-16,17.337572851,0.162530782868,0.191218434771,36.0,38.3490151043,4.0,3.91687292546,9.79001495178,1.28188568469,1.20939403908,0.939018461997,188.552886963,346.867156982,218.020596777,210.987780899,-15.0195419528,0.0
893506333.995,893506343.995,893506339.404,893506334.205,893506343.915,3.94462129049,0.654835240168,5.52246980669e-15,9.16769336235e-16,17.3299867139,0.166753010697,0.197094149241,3.94791380029,0.654578411438,5.5270793204e-15,9.16409776013e-16,17.329080846,0.16656350165,0.196829251698,4.07144722133,0.644868408699,5.70002610986e-15,9.02815772179e-16,17.2956279766,0.15963513084,0.18722021036,36.0,39.8616631546,4.0,3.79406571166,9.79053908541,1.24169423291,1.2094587871,0.903258826102,191.271240234,347.108032227,215.325928323,210.987851975,-15.019440012,0.0
893506343.995,893506353.995,893506348.81,893506344.065,893506353.515,4.01607481702,0.655431652555,5.62250474382e-15,9.17604313577e-16,17.3104955129,0.164137899465,0.193448484099,3.98679052924,0.657710188804,5.58150674094e-15,9.20794264325e-16,17.3184414552,0.165789041121,0.195747854576,4.11032395029,0.648043984683,5.7544535304e-15,9.07261578557e-16,17.2853098709,0.158954921652,0.18628467227,38.0,40.2293611348,3.0,2.81860769732,9.78739428361,0.922453428215,1.20907029898,0.944916175749,193.48526001,345.783966064,213.512800949,210.987841265,-15.0194484835,0.0
893506353.995,893506363.995,893506358.955,893506354.3,893506363.28,4.05305298484,0.65811612514,5.67427417878e-15,9.21362575196e-16,17.3005442969,0.163366031304,0.19237644928,4.02301866252,0.660442888575,5.63222612752e-15,9.24620044005e-16,17.3086198819,0.165037279995,0.194699918781,4.14655208356,0.650819481985,5.80517291699e-15,9.11147274779e-16,17.275782188,0.158290579775,0.185372299914,37.0,40.5931879743,3.0,2.79681438044,9.7896245257,0.915321069961,1.20934580841,0.911973169929,194.881362915,343.401489258,212.784037695,210.988137751,-15.0197148509,0.0
893506363.995,893506373.995,893506368.457,893506364.065,893506373.395,3.73922298614,0.643850841005,5.2349121806e-15,9.01391177407e-16,17.388046588,0.172493552604,0.205171236708,3.77494434809,0.641010576173,5.28492208732e-15,8.97414806642e-16,17.3777236164,0.170285195613,0.20205184745,3.89847776913,0.631089695204,5.45786887678e-15,8.83525573286e-16,17.3427623449,0.162904176235,0.191735856243,34.0,38.1599631283,5.0,4.76316420249,9.78842650597,1.558853739,1.20919781294,0.891498227584,194.893951416,340.840515137,213.4674116,210.987861937,-15.0195848935,0.0
893506373.995,893506383.995,893506377.883,893506374.15,893506382.885,2.3750750939,0.53546901277,3.32510513146e-15,7.49656617878e-16,17.8808066363,0.220742098837,0.277381272346,2.46754904747,0.526575174792,3.45456866646e-15,7.37205244709e-16,17.8393355153,0.210010051968,0.260615261201,2.59108246852,0.514454304179,3.62751545593e-15,7.2023602585e-16,17.7862969104,0.196638600609,0.240306240008,24.0,25.3669855501,7.0,6.46169401205,9.79011122122,2.11473622213,1.20940593158,0.946473310386,193.819717407,338.589141846,215.131593285,210.98792133,-15.0196801179,0.0
893506383.995,893506393.995,893506389.573,893506384.67,893506393.56,2.56092477422,0.530250224186,3.5852946839e-15,7.4235031386e-16,17.7990079463,0.204316926654,0.251891238875,2.53300814543,0.532932746,3.5462114036e-15,7.46105844399e-16,17.8109085341,0.207317978585,0.256475545565,2.65654156647,0.52095769685,3.71915819306e-15,7.2934077559e-16,17.7592084609,0.194422107261,0.236999959313,24.0,26.0032908435,3.0,2.85980257084,9.78839976446,0.935935386819,1.20919450947,0.923207299048,191.108581543,336.688018799,218.275128378,210.987849385,-15.0199575378,65.0
893506393.995,893506403.995,893506399.213,893506394.01,893506403.93,1.83114968449,0.461583282888,2.56360955828e-15,6.46216596043e-16,18.1631903838,0.24407407323,0.315351882979,1.83479537567,0.461179657909,2.56871352594e-15,6.45651521072e-16,18.1610309078,0.243448810872,0.314305963096,1.95832879672,0.447287700499,2.74166031541e-15,6.26202780699e-16,18.0902859746,0.223351958135,0.281523335045,18.0,19.1689051325,4.0,3.80379997617,9.78839976446,1.2448799922,1.20919450947,0.939114415182,188.828918457,336.758911133,220.437431035,210.988105129,-15.0198232396,65.0
893506403.995,893506413.995,893506408.705,893506404.295,893506413.77,2.33286182177,0.501590496769,3.26600655047e-15,7.02226695477e-16,17.9002774606,0.211450349682,0.262840801794,2.27428441812,0.50752064001,3.18399818537e-15,7.10528896015e-16,17.9278880603,0.218704791473,0.274165722568,2.39781783917,0.494931534571,3.35694497483e-15,6.92904148399e-16,17.8704595327,0.2037365533,0.251008366201,23.0,23.4715690274,2.0,1.94283316853,9.7887206626,0.635836309701,1.20923415111,0.980375199505,186.727264404,338.007537842,222.099808899,210.988023024,-15.019674411,0.0
893506413.995,893506423.995,893506417.967,893506414.165,893506423.725,1.5298598983,0.411632528633,2.14180385762e-15,5.76285540086e-16,18.3583708481,0.258710100234,0.340303857364,1.47081994409,0.418893684408,2.05914792173e-15,5.86451158171e-16,18.4011012245,0.272091212458,0.363935533698,1.59435336514,0.403551377817,2.23209471119e-15,5.64971928943e-16,18.3135385431,0.244975487822,0.316862579977,15.0,15.6088711894,2.0,1.92926915682,9.79009517631,0.631397178596,1.20940394949,0.96142483485,185.583389282,339.798217773,222.707740177,210.987872623,-15.0192621777,0.0
893506423.995,893506433.995,893506430.099,893506426.655,893506433.55,1.44114907469,0.431371183781,2.01760870457e-15,6.03919657293e-16,18.4232277319,0.284294044306,0.386207624116,1.50771939646,0.423414525817,2.11080715504e-15,5.92780336144e-16,18.3741986951,0.268729676905,0.357922783398,1.6312528175,0.408238801614,2.2837539445e-15,5.7153432226e-16,18.288696813,0.242501625533,0.312724601663,15.0,15.96665674,6.0,5.6855641724,9.78797190027,1.86073009279,1.20914165394,0.940172135476,185.521636963,343.084442139,221.901665018,210.987867797,-15.0193437032,0.0
893506433.995,893506443.995,893506438.347,893506434.025,893506443.535,3.25298482366,0.581874289474,4.55417875312e-15,8.14624005263e-16,17.5392949071,0.178668440288,0.213975442645,3.16049668731,0.589935381455,4.42469536224e-15,8.25909534037e-16,17.5706116514,0.185814910193,0.224318433873,3.28403010836,0.579143288985,4.5976421517e-15,8.10800604579e-16,17.5289821747,0.176342679073,0.210645081238,31.0,32.1545328119,1.0,0.928797216327,9.7911808817,0.303969998071,1.20953807039,0.965031498006,186.547943115,345.343231201,220.338700559,210.98774129,-15.0195761204,0.0
893506443.995,893506453.995,893506449.856,893506443.995,893506453.9,2.58830116927,0.550271034698,3.62362163698e-15,7.70379448578e-16,17.7874629787,0.209293289182,0.259510518191,2.65326607234,0.544209876895,3.71457250128e-15,7.61893827653e-16,17.7605479908,0.202566207024,0.249231630203,2.77679949339,0.532494044182,3.88751929075e-15,7.45491661855e-16,17.7111386964,0.190476924461,0.231156393728,25.0,27.193150954,6.0,5.64043618282,9.7929832596,1.84596093256,1.2097607243,0.919915294119,189.309829712,347.334075928,217.172851467,210.987614999,-15.0195257133,0.0
893506453.995,893506463.995,893506458.479,893506454.435,893506463.905,2.64628758484,0.532220577115,3.70480261878e-15,7.45108807961e-16,17.7634074018,0.198965729203,0.243795726632,2.58623447986,0.53795218084,3.6207282718e-15,7.53133053176e-16,17.7883302564,0.205172690765,0.253195213884,2.70976790091,0.526093986114,3.79367506127e-15,7.36531580559e-16,17.7376697651,0.192644707104,0.234360769269,24.0,26.5300160829,2.0,1.89904249949,9.7905123439,0.621504818015,1.20945548363,0.905081400473,191.874938965,347.650543213,214.607797288,210.987803029,-15.019607703,0.0
893506463.995,893506473.995,893506468.999,893506464.11,893506473.935,2.30320234256,0.497972059604,3.22448327959e-15,6.97160883446e-16,17.914169766,0.212520138539,0.264498708336,2.24191760862,0.504218276755,3.13868465206e-15,7.05905587457e-16,17.9434508799,0.220255938272,0.276612534802,2.36545102966,0.491546346917,3.31163144153e-15,6.88164885684e-16,17.8852150961,0.204989700057,0.252916162751,22.0,23.1578895061,2.0,1.86211027413,9.79005238989,0.609417907895,1.20939866394,0.950148618868,195.087661743,346.568969727,211.763881165,210.988378266,-15.0195561468,0.0
893506473.995,893506483.995,893506478.871,893506474.265,893506483.565,2.10973534261,0.491363409785,2.95362947965e-15,6.87908773699e-16,18.0094300542,0.227322156185,0.28787410095,2.11325770969,0.490997183123,2.95856079356e-15,6.87396056372e-16,18.0076188448,0.226827566779,0.287079652909,2.23679113073,0.477975740419,3.13150758303e-15,6.69166036586e-16,17.94593642,0.210267771882,0.261012937017,21.0,21.8997498824,4.0,3.80100430622,9.79069953448,1.24396504567,1.20947860793,0.959625153359,196.838409424,344.176727295,210.691408607,210.988261611,-15.019851112,0.0
893506483.995,893506493.995,893506488.81,893506484.28,893506493.99,3.32086844494,0.603570967792,4.64921582292e-15,8.44999354909e-16,17.5168708212,0.18131489281,0.217786214857,3.31978038616,0.603663047847,4.64769254063e-15,8.45128266985e-16,17.5172266132,0.181395102149,0.217902067139,3.44331380721,0.593117365843,4.82063933009e-15,8.3036431218e-16,17.4775584899,0.172552368751,0.205254526335,33.0,33.7032613635,4.0,3.66208018257,9.78803073159,1.19849896884,1.20914892157,0.979912700548,197.321792603,340.904815674,211.117731525,210.98799508,-15.0194117105,0.0
893506493.995,893506503.995,893506497.999,893506494.01,893506503.22,3.23714915819,0.59754713118,4.53200882146e-15,8.36565983652e-16,17.5445932229,0.183920655901,0.221560644162,3.24297015937,0.597049431944,4.54015822312e-15,8.35869204721e-16,17.5426426188,0.183476219048,0.220915310044,3.36650358042,0.586387648841,4.71310501258e-15,8.20942708378e-16,17.5020522983,0.174339458594,0.207790435508,32.0,32.9601009462,4.0,3.86973225412,9.79060326504,1.26645782862,1.20946671543,0.971180280036,196.041656494,338.643798828,212.987298466,210.987875799,-15.0197724145,0.0
893506503.995,893506513.995,893506509.819,893506504.195,893506513.945,2.77672792956,0.561969398755,3.88741910138e-15,7.86757158257e-16,17.7111666784,0.200109302447,0.245517363621,2.81055032826,0.558886785185,3.93477045957e-15,7.8244149926e-16,17.6980215836,0.196914971555,0.240719675999,2.93408374931,0.547480354291,4.10771724903e-15,7.66472496007e-16,17.651318735,0.185754724834,0.224230629814,27.0,28.7215539174,5.0,4.70661225113,9.7889345947,1.54034582764,1.20926057888,0.940570694059,193.354568481,336.736206055,216.112567871,210.98801318,-15.0197755928,0.0
893506513.995,893506523.995,893506518.235,893506514.41,893506523.295,2.50867723381,0.531995707817,3.51214812734e-15,7.44793990944e-16,17.8213880284,0.208812302023,0.258770213091,2.51626539107,0.531266774097,3.5227715475e-15,7.43773483736e-16,17.8181088892,0.207979634374,0.257490589538,2.63979881211,0.519255994227,3.69571833696e-15,7.26958391917e-16,17.7660729273,0.194965828584,0.237809457406,24.0,25.8451240398,4.0,3.92258302236,9.79056582692,1.28375444368,1.20946209057,0.928909037345,190.882202148,336.653686523,218.501736399,210.988021101,-15.0200509301,65.0
893506523.995,893506533.995,893506527.877,893506524.065,893506533.045,2.63163272252,0.548684505233,3.68428581152e-15,7.68158307326e-16,17.7694368052,0.205612909744,0.253867011291,2.66634719283,0.545444535302,3.73288606996e-15,7.63622349423e-16,17.7552082512,0.20207668937,0.248489908066,2.78988061387,0.533755423011,3.90583285942e-15,7.47257592215e-16,17.7060359523,0.190069600269,0.230556061031,26.0,27.3203738016,5.0,4.73509977061,9.79266770976,1.54966901584,1.20972174335,0.951967996619,188.491378784,337.648406982,220.507637057,210.98798812,-15.0198005173,65.0
893506533.995,893506543.995,893506538.277,893506535.275,893506543.32,2.9798578944,0.569051299609,4.17180105216e-15,7.96671819453e-16,17.6345111159,0.189748333918,0.23008295702,2.95157262058,0.571584144413,4.13220166881e-15,8.00217802178e-16,17.6448663173,0.19219623681,0.233696547155,3.07510604163,0.560438001667,4.30514845828e-15,7.84613202334e-16,17.6003497587,0.181773284494,0.218448585876,29.0,30.1068307661,3.0,2.8493884904,9.79050164729,0.932527142313,1.20945416224,0.963510537638,186.558547974,339.798431396,221.768984093,210.987509415,-15.0195675699,0.0
893506543.995,893506553.995,893506548.783,893506544.055,893506552.945,3.51952732375,0.626161043124,4.92733825324e-15,8.76625460374e-16,17.453789147,0.177780779255,0.212702313273,3.55554449545,0.623216540804,4.97776229363e-15,8.72503157126e-16,17.4427347052,0.175353546627,0.209233943252,3.6790779165,0.613009909161,5.1507090831e-15,8.58213872826e-16,17.4056525362,0.167324036205,0.197893004952,33.0,36.0199396947,5.0,4.77301283516,9.79048025408,1.56207692787,1.20945151947,0.91635470343,186.377929688,343.051208496,221.082685388,210.98779958,-15.0195927735,0.0
893506553.995,893506563.995,893506558.556,893506554.11,893506563.4,2.70007016398,0.561154252743,3.78009822957e-15,7.8561595384e-16,17.7415623753,0.205014088358,0.25295334676,2.76820618002,0.55491952912,3.87548865203e-15,7.76887340768e-16,17.7145039153,0.198370841153,0.242901923067,2.89173960107,0.543433340181,4.0484354415e-15,7.60806676253e-16,17.6671020438,0.186973559208,0.226011116268,27.0,28.3156024612,6.0,5.73468642738,9.79189220591,1.87680646714,1.20962594271,0.954229860395,187.45904541,345.960418701,219.303291642,210.987970135,-15.0197843458,0.0
893506563.995,893506573.995,893506568.247,893506564.165,893506573.02,2.68042873363,0.541318569412,3.75260022709e-15,7.57845997177e-16,17.7494893379,0.19971802201,0.244927783779,2.6513797748,0.544051746319,3.71193168472e-15,7.61672444847e-16,17.7613201523,0.202643939662,0.249349488906,2.77491319585,0.532331611555,3.88487847419e-15,7.45264256177e-16,17.7118764946,0.190542352696,0.231252876753,25.0,27.1727936573,3.0,2.8270628823,9.7923040252,0.925220579663,1.20967681615,0.920378155436,189.560943604,347.632415771,216.857004348,210.987732287,-15.0197926986,0.0
893506573.995,893506583.995,893506579.138,893506574.77,893506583.535,3.66392140403,0.636630496973,5.12948996565e-15,8.91282695762e-16,17.4101346277,0.17394511098,0.207229981199,3.69276260988,0.63431301169,5.16986765383e-15,8.88038216366e-16,17.4016215254,0.172107738328,0.204625154751,3.81629603092,0.624289365264,5.34281444329e-15,8.74005111369e-16,17.3658948609,0.16449542667,0.193945665172,34.0,37.3690655212,5.0,4.55903600043,9.79197243045,1.49204814559,1.20963585312,0.910688350355,192.856689453,347.927642822,213.588111763,210.988073174,-15.0197347006,0.0
893506583.995,893506593.995,893506589.438,893506584.57,893506593.405,3.19605655989,0.598641461942,4.47447918385e-15,8.38098046719e-16,17.5584638592,0.186406911442,0.225182739253,3.22899293831,0.595825333524,4.52059011363e-15,8.34155466934e-16,17.5473322619,0.183859275406,0.221471479494,3.35252635935,0.58514223608,4.69353690309e-15,8.19199130512e-16,17.506569497,0.174667401949,0.20825689042,31.0,32.8262678146,5.0,4.6813381998,9.79150177984,1.53207431993,1.20957771204,0.94446392464,195.596298218,346.400390625,211.314437338,210.988109617,-15.0196421211,0.0
893506593.995,893506603.995,893506598.359,893506594.035,893506603.545,3.90079563127,0.645803758482,5.46111388377e-15,9.04125261874e-16,17.3421170061,0.166333729405,0.196508222518,3.86855794673,0.64834800516,5.41598112542e-15,9.07687207224e-16,17.3511272338,0.168229853902,0.199162300123,3.99209136777,0.638543558268,5.58892791488e-15,8.93960981576e-16,17.3169988187,0.16110017638,0.189239925792,38.0,39.085879518,3.0,2.73124146645,9.79082789374,0.893860843565,1.20949446458,0.972895460778,197.251083374,344.188903809,210.290279497,210.988131486,-15.0195067816,0.0
893506603.995,893506613.995,893506609.167,893506604.275,893506613.835,5.18111176662,0.758377245558,7.25355647327e-15,1.06172814378e-15,17.0339425976,0.148315305698,0.171830224395,5.28240537597,0.75152494581,7.39536752636e-15,1.05213492413e-15,17.0129206844,0.144421411247,0.16662281236,5.40593879702,0.743082653133,7.56831431583e-15,1.04031571439e-15,16.9878221886,0.139837208699,0.160547768825,52.0,52.9258696691,7.0,6.72567050337,9.79031980501,2.20112852837,1.20943169864,0.982959897608,197.558563232,340.778015137,210.926003166,210.987904882,-15.0194278652,0.0
893506613.995,893506623.995,893506618.892,893506614.0,893506623.615,3.52531166789,0.625395651604,4.93543633505e-15,8.75553912245e-16,17.452006204,0.177311481202,0.212030244507,3.55405068068,0.623044767423,4.97567095296e-15,8.72262674392e-16,17.4431909586,0.175376956544,0.209267304803,3.67758410173,0.61283690554,5.14861774242e-15,8.57971667755e-16,17.4060934668,0.167343242805,0.19791989221,35.0,36.0110184919,5.0,4.55600576579,9.79203126178,1.49105643244,1.20964312075,0.972132232528,195.987091064,338.266113281,213.148633075,210.988054288,-15.0199004588,0.0
893506623.995,893506633.995,893506629.168,893506624.11,893506633.8,4.36299912124,0.681800415293,6.10819876973e-15,9.5452058141e-16,17.2205371862,0.157646969976,0.18448966207,4.33375235308,0.683987409892,6.06725329431e-15,9.57582373848e-16,17.2278397738,0.15911010776,0.186497987753,4.45728577412,0.674701649881,6.24020008377e-15,9.44582309834e-16,17.1973238017,0.153037760385,0.178204709609,41.0,43.6432832015,3.0,2.82089770967,9.79144829682,0.9232028868,1.2095711051,0.939848766057,193.41796875,336.638244629,216.080650867,210.98802878,-15.0200477997,0.0
893506633.995,893506643.995,893506638.225,893506634.23,893506643.9,3.4061285983,0.60594170871,4.76858003762e-15,8.48318392195e-16,17.4893473982,0.177768735558,0.212685056992,3.37703385936,0.608388740769,4.72784740311e-15,8.51744237076e-16,17.4986614624,0.179847410439,0.215670307629,3.50056728041,0.597929876723,4.90079419257e-15,8.37101827412e-16,17.4596539271,0.171215522583,0.203364104554,32.0,34.2749120961,3.0,2.82538752166,9.79124506133,0.924672279815,1.20954599872,0.933691713043,190.703384399,336.188720703,218.808026972,210.987843616,-15.0199786942,65.0
893506643.995,893506653.995,893506648.363,893506644.38,893506653.82,3.86273867474,0.643551380011,5.40783414464e-15,9.00971932016e-16,17.3527616803,0.167309536207,0.197872707206,3.83516088917,0.645736235242,5.36922524483e-15,9.04030729339e-16,17.3605410305,0.168953463491,0.200178102091,3.95869431021,0.635890777732,5.5421720343e-15,8.90247088825e-16,17.3261200828,0.161735829557,0.190118258496,37.0,38.7559940709,3.0,2.87043412326,9.79009517631,0.939414803974,1.20940394949,0.955238582174,188.070465088,337.360046387,220.992967211,210.98799689,-15.019845684,65.0
893506653.995,893506663.995,893506658.608,893506654.105,893506663.875,3.72922128399,0.647904561175,5.22090979759e-15,9.07066385645e-16,17.3909546144,0.173927197019,0.207204533238,3.79563112382,0.642647640838,5.31388357335e-15,8.99706697173e-16,17.3717900021,0.169826443204,0.201405758664,3.91916454487,0.632752716596,5.48683036281e-15,8.85853803234e-16,17.3370162561,0.162502154678,0.191178781417,37.0,38.3635650387,6.0,5.68119288828,9.788709966,1.85929949071,1.20923282972,0.964965185843,186.347000122,339.71282959,221.995827152,210.987957582,-15.0194269281,0.0
893506663.995,893506673.995,893506668.679,893506664.105,893506673.515,5.3611446935,0.744389969391,7.5056025709e-15,1.04214595715e-15,16.9968561783,0.141165431292,0.162301816075,5.26984898684,0.750626685352,7.37778858158e-15,1.05087735949e-15,17.0155045745,0.144581588998,0.166836163313,5.39338240789,0.742175182536,7.55073537104e-15,1.03904525555e-15,16.9903469644,0.139982056662,0.160738812895,49.0,52.8091980644,1.0,0.964501230399,9.79148038663,0.315654948131,1.20957506926,0.92832491128,185.901550293,342.698577881,221.633930489,210.987618289,-15.0195644673,0.0
893506673.995,893506683.995,893506677.792,893506674.115,893506683.37,4.11932245619,0.668235125891,5.76705143867e-15,9.35529176247e-16,17.2829355265,0.163220552656,0.192174600196,4.12242513878,0.667998002447,5.77139519429e-15,9.35197203425e-16,17.2821180555,0.163052747032,0.191941852998,4.24595855982,0.658487546758,5.94434198375e-15,9.21882565461e-16,17.2500606221,0.156535538488,0.182968376347,40.0,41.5773083401,4.0,3.78903261042,9.79220775575,1.24004703614,1.20966492366,0.963184667717,187.125656128,345.602600098,219.714731857,210.987824837,-15.0194008741,0.0
893506683.995,893506693.995,893506688.754,893506684.165,893506693.885,3.68498509768,0.648851300158,5.15897913676e-15,9.08391820221e-16,17.4039106603,0.176091942023,0.210287073951,3.78006218079,0.641324896958,5.2920870531e-15,8.97854855741e-16,17.3762526403,0.170148984277,0.201859944148,3.90359560183,0.63141186431,5.46503384257e-15,8.83976610034e-16,17.34133795,0.162782965948,0.19156784527,35.0,38.2211864235,7.0,6.54034343805,9.79127715114,2.14047603427,1.20954996289,0.916471952177,189.733322144,347.744293213,216.662721087,210.988030404,-15.0198642407,0.0
893506693.995,893506703.995,893506698.579,893506694.065,893506703.87,5.69586215527,0.778899963757,7.97420701738e-15,1.09045994926e-15,16.9311013239,0.139160866821,0.159656504048,5.69487717498,0.778964529874,7.97282804498e-15,1.09055034182e-15,16.9312890955,0.139194285581,0.159700512162,5.81841059603,0.770824637606,8.14577483444e-15,1.07915449265e-15,16.9079890863,0.135076616336,0.154301604806,52.0,56.9767346514,4.0,3.66683328495,9.79249121578,1.20005452962,1.20969994045,0.913404339604,192.747238159,347.820861816,213.7203073,210.98792143,-15.0196183378,0.0
893506703.995,893506713.995,893506708.956,893506704.46,893506713.98,4.96488020498,0.746208294262,6.95083228698e-15,1.04469161197e-15,17.0802280648,0.152025289923,0.17683255701,5.08524818801,0.737926057167,7.11934746321e-15,1.03309648003e-15,17.0542196157,0.147119079607,0.170225829243,5.20878160906,0.729328224749,7.29229425268e-15,1.02105951465e-15,17.0281596276,0.142280193192,0.163777818784,48.0,51.0065859958,8.0,7.2978442745,9.79242168785,2.38838539893,1.20969135142,0.941231545131,195.546875,346.72265625,211.280750849,210.987842675,-15.0197031952,0.0
893506713.995,893506723.995,893506719.173,893506714.205,893506723.705,4.97547433823,0.75183230845,6.96566407352e-15,1.05256523183e-15,17.0779137734,0.152789864321,0.177868469288,5.1316280547,0.741150773617,7.18427927659e-15,1.03761108306e-15,17.0443620731,0.146471186616,0.169358591413,5.25516147575,0.732590266086,7.35722606605e-15,1.02562637252e-15,17.0185348371,0.141694301481,0.163001628615,50.0,51.4576374209,9.0,8.36809218591,9.79182802629,2.73864835175,1.20961801438,0.972284711288,197.584518433,344.320678711,209.933832427,210.988028452,-15.0197274009,0.0
893506723.995,893506733.995,893506729.065,893506724.575,893506733.94,6.10757917599,0.810125393763,8.55061084638e-15,1.13417555127e-15,16.8553272358,0.135232263088,0.15450482325,6.14340205684,0.80786424663,8.60076287958e-15,1.13100994528e-15,16.848977653,0.134137469732,0.15307684228,6.26693547789,0.800017776248,8.77370966905e-15,1.12002488675e-15,16.8273619415,0.130442488019,0.148281718156,60.0,61.3636483749,5.0,4.7677708764,9.79165153231,1.56036137773,1.20959621147,0.978779962703,197.812606812,341.050567627,210.605739574,210.987863053,-15.0197337139,0.0
893506733.995,893506743.995,893506738.775,893506734.02,893506743.305,3.84517142429,0.651109797024,5.383239994e-15,9.11553715833e-16,17.3577107346,0.169844400845,0.201431037135,3.87466024171,0.648793044726,5.4245243384e-15,9.08310262617e-16,17.3494159339,0.168091208264,0.19896785527,3.99819366276,0.63899650484,5.59747112786e-15,8.94595106775e-16,17.3153404339,0.160977699713,0.189070830667,38.0,39.1499027477,5.0,4.5783774747,9.79189755422,1.49837808263,1.2096266034,0.970772441241,196.467010498,338.311798096,212.676073101,210.987996998,-15.0198697669,0.0
893506743.995,893506753.995,893506748.713,893506744.0,893506753.965,6.13711274123,0.807732595399,8.59195783772e-15,1.13082563356e-15,16.8500897462,0.134246192044,0.153218504643,6.13939578411,0.807588259325,8.59515409776e-15,1.13062356306e-15,16.8496859209,0.134176674256,0.153127920996,6.26292920516,0.799739524891,8.76810088722e-15,1.11963533485e-15,16.8280562436,0.130478334674,0.148328058019,58.0,61.3278704405,4.0,3.76450641417,9.79220240745,1.232020281,1.20966426296,0.946211477907,193.762084961,336.535125732,215.781991523,210.987941334,-15.0199481229,0.0
893506753.995,893506763.995,893506759.152,893506754.105,893506763.77,4.57285484558,0.702527490558,6.40199678382e-15,9.83538486781e-16,17.1695314601,0.155166312204,0.181099291114,4.57912980791,0.702071226572,6.41078173108e-15,9.82899717201e-16,17.1680426126,0.154874361794,0.180701479575,4.70266322896,0.693027721376,6.58372852054e-15,9.70238809927e-16,17.139140303,0.14925796943,0.173097458869,43.0,46.0454311409,4.0,3.88360982084,9.79135202737,1.27099957773,1.2095592126,0.934006358161,190.514556885,336.038146973,219.03257639,210.987672293,-15.0199078805,65.0
893506763.995,893506773.995,893506769.147,893506764.305,893506773.655,6.10314387809,0.801740458778,8.54440142932e-15,1.12243664229e-15,16.8561159792,0.134006999567,0.152906886143,6.07502228709,0.803529559928,8.50503120192e-15,1.1249413839e-15,16.8611303111,0.134872848933,0.154035659667,6.19855570813,0.795640360069,8.67797799139e-15,1.1138965041e-15,16.8392737283,0.131118235082,0.14915586385,58.0,60.6942301046,3.0,2.85462660098,9.79167292552,0.934241433049,1.20959885425,0.956189181043,187.95072937,337.297424316,221.125543916,210.987766015,-15.0197428921,65.0
893506773.995,893506783.995,893506778.524,893506774.03,893506783.89,5.83141563074,0.796293723911,8.16398188304e-15,1.11481121348e-15,16.9055650085,0.138973646031,0.1594100169,5.89701585419,0.792076460253,8.25582219587e-15,1.10890704435e-15,16.8934192615,0.136837235489,0.156604262236,6.02054927524,0.784073251175,8.42876898533e-15,1.09770255164e-15,16.8709097119,0.132919808274,0.151492489588,57.0,58.9602008567,6.0,5.65954887456,9.79315975358,1.85221599531,1.20978252721,0.967269141571,186.308624268,339.711700439,222.033067642,210.987954285,-15.0197133461,0.0
893506783.995,893506793.995,893506788.937,893506784.29,893506793.975,5.63601633152,0.783670634679,7.89042286413e-15,1.09713888855e-15,16.9425693928,0.141354022055,0.162551272633,5.70137454502,0.779400519208,7.98192436303e-15,1.09116072689e-15,16.930051069,0.13911843938,0.159600637205,5.82490796607,0.771265013958,8.1548711525e-15,1.07977101954e-15,16.9067773303,0.135007420801,0.154211281992,53.0,57.0388647287,6.0,5.65177305015,9.79223449727,1.84967118005,1.20966822713,0.929635482579,185.966873169,342.938934326,221.508791241,210.987826019,-15.0198137098,0.0
893506793.995,893506803.995,893506798.46,893506794.055,893506803.65,5.01474245713,0.728521281592,7.02063943999e-15,1.01992979423e-15,17.0693784155,0.147275315868,0.170435140657,4.98231683759,0.73079049567,6.97524357262e-15,1.02310669394e-15,17.0764216452,0.14860260349,0.172216169154,5.10585025863,0.722107197621,7.14819036209e-15,1.01095007667e-15,17.0498298152,0.143620747157,0.165557456183,48.0,49.995716891,3.0,2.72590350153,9.79184941949,0.892113873228,1.20962065715,0.960755727505,187.17048645,345.866699219,219.606047483,210.987803892,-15.0197126287,0.0
893506803.995,893506813.995,893506806.78,893506804.475,893506809.82,5.43209879254,0.970742556327,7.60493830955e-15,1.35903957886e-15,16.9825808506,0.178512702826,0.213751892586,5.36014378863,0.977031719048,7.50420130408e-15,1.36784440667e-15,16.9970588999,0.181798237568,0.218484662427,5.48367720967,0.966209202032,7.67714809354e-15,1.35269288284e-15,16.9723202934,0.1762004594,0.210441992557,30.0,32.210793721,1.0,0.925737248341,5.8739405128,0.302968554002,0.725627966565,0.931809931585,189.077392578,347.644470215,217.323371547,210.987662841,-15.019731388,0.0
893506813.995,893506823.995,893506818.787,893506814.24,893506823.52,3.37695930344,0.608138700836,4.72774302481e-15,8.51394181171e-16,17.4986854328,0.179782948636,0.215577522562,3.37573687412,0.60824132781,4.72603162377e-15,8.51537858934e-16,17.4990785308,0.179870914698,0.215704142546,3.49927029517,0.597781221774,4.89897841323e-15,8.36893710483e-16,17.4600562747,0.171234836891,0.203391376762,31.0,34.2665549119,4.0,3.65972645477,9.79248586748,1.19772865792,1.20969927975,0.905069451934,192.901443481,348.451080322,213.417673195,210.987741114,-15.019753756,0.0
893506823.995,893506833.995,893506828.659,893506824.23,893506833.585,3.43374125562,0.638788865314,4.80723775786e-15,8.9430441144e-16,17.4805810839,0.185241846585,0.223482880036,3.5910237497,0.626089294961,5.02743324958e-15,8.76525012946e-16,17.4319543065,0.174492413864,0.208007951151,3.71455717074,0.615931181774,5.20038003904e-15,8.62303654483e-16,17.3952323826,0.166574569694,0.196844719666,34.0,36.3705368845,9.0,8.40145618854,9.79135202737,2.74956747989,1.2095592126,0.935017550031,196.062866211,347.082458496,210.690817875,210.987935065,-15.0197865579,0.0
893506833.995,893506843.995,893506839.163,893506834.47,893506843.55,4.04304224752,0.662136823202,5.66025914653e-15,9.26991552483e-16,17.3032293013,0.164669692651,0.194188143205,4.0443823387,0.662033464649,5.66213527417e-15,9.26846850509e-16,17.302869487,0.164595221142,0.194084510302,4.16791575974,0.652435257386,5.83508206364e-15,9.1340936034e-16,17.2702026685,0.157899330117,0.184835597523,39.0,40.8096641717,4.0,3.73598049068,9.79138411719,1.22268452422,1.20956317677,0.956176187162,198.3256073,344.112670898,209.274829411,210.98784297,-15.0198444619,0.0
893506843.995,893506853.995,893506848.64,893506844.015,893506853.785,3.58386097296,0.615452456054,5.01740536214e-15,8.61633438475e-16,17.4341221152,0.172067842132,0.204568712364,3.52294465088,0.620485815376,4.93212251123e-15,8.68680141526e-16,17.45273545,0.176135587576,0.210349377501,3.64647807193,0.610235296269,5.1050693007e-15,8.54329414777e-16,17.4153159843,0.168002002625,0.19884277953,35.0,35.7069343398,2.0,1.87353618806,9.79217031764,0.613157297912,1.2096602988,0.981221268382,198.848114014,340.661407471,209.721600698,210.98771014,-15.0196066365,0.0
893506853.995,893506863.995,893506858.83,893506854.33,893506863.76,4.87177611232,0.732969795646,6.82048655724e-15,1.02615771391e-15,17.100781696,0.152171517382,0.177030545944,4.94230086303,0.72803937572,6.91922120824e-15,1.01925512601e-15,17.085177051,0.149199847899,0.173019250731,5.06583428407,0.719321656337,7.0921679977e-15,1.00705031887e-15,17.0583725529,0.144160227811,0.166275082859,47.0,49.5970318095,6.0,5.80532887121,9.79049629899,1.8999258124,1.20945350155,0.948442205025,197.425048828,337.672546387,211.946508148,210.987942938,-15.0198341869,0.0
893506863.995,893506873.995,893506868.977,893506864.935,893506873.655,2.71443315282,0.550669508071,3.80020641395e-15,7.709373113e-16,17.7358021227,0.200544224778,0.246173328439,2.71849472915,0.550292801769,3.80589262081e-15,7.70409922477e-16,17.7341787618,0.200145493364,0.245571922871,2.84202815019,0.538709391661,3.97883941027e-15,7.54193148325e-16,17.6859290618,0.188457702582,0.22818582681,26.0,27.8322076986,4.0,3.81806320122,9.79307952904,1.24954795676,1.2097726168,0.934325261787,194.620010376,335.683166504,215.215229965,210.987888929,-15.0198756409,0.0
893506873.995,893506883.995,893506879.028,893506874.095,893506883.65,3.69473632077,0.635223542123,5.17263084907e-15,8.89312958973e-16,17.4010413753,0.172251051819,0.204827946115,3.69902916529,0.634878303055,5.17864083141e-15,8.88829624277e-16,17.3997806111,0.171979697659,0.204444029393,3.82256258634,0.624861783515,5.35158762087e-15,8.74806496921e-16,17.364113488,0.16438491671,0.19379194707,35.0,37.4232310934,4.0,3.82381579039,9.79008982801,1.25143062231,1.2094032888,0.935556853768,191.423675537,335.564880371,218.302468534,210.987947801,-15.0199353711,65.0
893506883.995,893506893.995,893506888.98,893506884.49,893506893.51,3.94165637505,0.644578304413,5.51831892507e-15,9.02409626178e-16,17.3308030981,0.164443783077,0.193873824863,3.88126384711,0.649345374897,5.43376938595e-15,9.09083524855e-16,17.3475670826,0.167958594267,0.198781925351,4.00479726815,0.639556298768,5.60671617541e-15,8.95378818275e-16,17.31354866,0.160861846074,0.188910921287,37.0,39.2106020848,2.0,1.88896486423,9.79090811828,0.618206682838,1.20950437499,0.943872669691,188.562072754,336.715332031,220.705564674,210.98797683,-15.0198376781,65.0
893506893.995,893506903.995,893506898.206,893506894.185,893506903.63,3.44890778484,0.609729121959,4.82847089877e-15,8.53620770742e-16,17.4757960436,0.176746544221,0.211222150131,3.42076229582,0.612082084069,4.78906721414e-15,8.56914917697e-16,17.4846927583,0.178721417515,0.214051505493,3.54429571686,0.601686260487,4.96201400361e-15,8.42360764681e-16,17.4461751252,0.170243649919,0.201993309055,34.0,34.6992198727,3.0,2.85347044633,9.79015935594,0.933863055162,1.20941187782,0.980472819309,186.849578857,338.927886963,221.727095827,210.988008535,-15.0195263578,65.0
893506903.995,893506913.995,893506908.835,893506904.345,893506913.99,3.75608923101,0.634994440271,5.25852492341e-15,8.8899221638e-16,17.3831602476,0.169589529027,0.201072355385,3.72871889274,0.637191523829,5.22020644984e-15,8.9206813336e-16,17.3911008919,0.171287942525,0.203466369067,3.85225231379,0.627214177857,5.3931532393e-15,8.78099849e-16,17.3557131883,0.16377891885,0.192949675433,35.0,37.7222610143,3.0,2.87727619699,9.79226123878,0.941654028105,1.2096715306,0.928299611489,186.184753418,342.644897461,221.374270091,210.987833054,-15.0197004677,0.0
893506913.995,893506923.995,893506918.736,893506914.245,893506923.93,3.61738102982,0.628372115347,5.06433344175e-15,8.79720961485e-16,17.4240143582,0.173901208136,0.207167616125,3.61822852186,0.628303239263,5.06551993061e-15,8.79624534969e-16,17.4237600181,0.173845959701,0.207089143034,3.74176194291,0.618181540677,5.23846672007e-15,8.65454156948e-16,17.3873096162,0.166011765474,0.196058660415,35.0,36.6370284581,4.0,3.72124285169,9.79138411719,1.21786129692,1.20956317677,0.955997829567,187.521286011,345.949371338,219.245694045,210.987799893,-15.0197555315,0.0
893506923.995,893506933.995,893506929.764,893506924.14,893506933.735,3.26523553221,0.582694932623,4.57132974509e-15,8.15772905673e-16,17.5352137154,0.178281753888,0.213420525519,3.1714451028,0.590856687279,4.44002314392e-15,8.27199362191e-16,17.5668570044,0.185491077426,0.223846137185,3.29497852385,0.580082679866,4.61296993339e-15,8.12115751813e-16,17.5253685293,0.176064944948,0.210248538964,29.0,32.2645327124,1.0,0.889913151056,9.79203126178,0.291244303982,1.20964312075,0.899381054246,190.583312988,348.284362793,215.707802202,210.988016558,-15.0197631324,0.0
893506933.995,893506943.995,893506939.431,893506934.87,893506943.82,3.13331904249,0.582231016687,4.38664665948e-15,8.15123423361e-16,17.5799884548,0.185046246954,0.22319793453,3.10283094371,0.584898741439,4.34396332119e-15,8.18858238015e-16,17.5906047153,0.187502413408,0.226785204405,3.22636436476,0.574012850483,4.51691011066e-15,8.03617990676e-16,17.5482164694,0.177783233559,0.212705829872,29.0,31.5924709103,3.0,2.78390820406,9.79197243045,0.91109723042,1.20963585312,0.918702517239,193.67338562,347.981201172,212.783052034,210.98770046,-15.0193730706,0.0
893506943.995,893506953.995,893506949.072,893506944.035,893506953.7,2.48440163201,0.509926897735,3.47816228482e-15,7.13897656829e-16,17.8319454853,0.202694105978,0.249425562657,2.391556454,0.519142211021,3.3481790356e-15,7.26799095429e-16,17.8732984073,0.213291524026,0.265696752631,2.51508987505,0.506844106151,3.52112582507e-15,7.09581748611e-16,17.8186162278,0.19932865846,0.244341620636,23.0,24.6239781133,1.0,0.918051230102,9.79049629899,0.300453129852,1.20945350155,0.934204312709,196.368377686,346.814971924,210.46254968,210.987787824,-15.019741256,0.0
893506953.995,893506963.995,893506958.853,893506954.18,893506963.76,2.87222687237,0.564103807584,4.02111762131e-15,7.89745330618e-16,17.6744531472,0.194690521116,0.237399450623,2.87037425146,0.56427149905,4.01852395204e-15,7.8998009867e-16,17.6751536861,0.194858562477,0.23764967858,2.9939076725,0.552978426763,4.1914707415e-15,7.74169797468e-16,17.6294039919,0.184022097518,0.221708030914,28.0,29.3130108868,4.0,3.64027562178,9.79088672507,1.19136293077,1.20950173222,0.955670899971,198.376174927,344.610656738,209.093630185,210.988200236,-15.0199799322,0.0
893506963.995,893506973.995,893506968.749,893506964.03,893506973.805,3.93911271569,0.6543123943,5.51475780197e-15,9.1603735202e-16,17.3315039797,0.166845580109,0.197223583955,3.94219804276,0.654071581964,5.51907725986e-15,9.15700214749e-16,17.330653905,0.166667648017,0.196974814754,4.0657314638,0.644355759827,5.69202404932e-15,9.02098063757e-16,17.2971532733,0.159725647507,0.187344809118,39.0,39.813096026,4.0,3.78857125998,9.79235750822,1.23989604872,1.20968342309,0.980585637508,198.565887451,341.040466309,209.885512391,210.98777709,-15.0197443754,0.0
893506973.995,893506983.995,893506980.082,893506974.22,893506983.965,2.79462490163,0.552262464782,3.91247486228e-15,7.73167450695e-16,17.7041911887,0.195793931634,0.239044287122,2.76680440532,0.554829165163,3.87352616745e-15,7.76760831229e-16,17.7150538538,0.198433156525,0.24299549282,2.89033782636,0.543339448732,4.04647295691e-15,7.60675228225e-16,17.6676284835,0.187027169005,0.226089543058,27.0,28.2979345423,3.0,2.86330032626,9.79052838881,0.937080106776,1.20945746571,0.954598219051,196.88319397,337.566772461,212.495517112,210.988080943,-15.0197695204,0.0
893506983.995,893506993.995,893506988.205,893506984.215,893506993.805,3.36238552946,0.591401169945,4.70733974124e-15,8.27961637923e-16,17.5033812301,0.175914320386,0.210033583705,3.26980321975,0.599342692355,4.57772450765e-15,8.39079769297e-16,17.5336959571,0.182733727191,0.219838635453,3.39333664079,0.588722353932,4.75067129711e-15,8.24211295505e-16,17.4934326335,0.173701858209,0.2068845114,31.0,33.2225405659,1.0,0.925917570919,9.7905230405,0.303027568665,1.20945680502,0.933404174,194.402801514,335.35043335,215.52209746,210.98769558,-15.0197408516,0.0
893506993.995,893507003.995,893507000.333,893506994.14,893507003.68,2.38120901808,0.49319343164,3.33369262532e-15,6.90470804296e-16,17.8780062034,0.204375139223,0.251979858396,2.25767559704,0.505824734047,3.16074583585e-15,7.08154627665e-16,17.9358461531,0.219494955453,0.275411018334,2.38120901808,0.49319343164,3.33369262532e-15,6.90470804296e-16,17.8780062034,0.204375139223,0.251979858396,22.0,23.3109766437,0.0,0.0,9.78955499777,0.0,1.20933721939,0.943992742701,190.321914673,335.42678833,219.395987046,210.987962502,-15.0199567333,65.0
893507003.995,893507013.995,893507009.074,893507004.21,893507013.245,2.50074224744,0.536667334458,3.50103914641e-15,7.51334268242e-16,17.8248276722,0.211086068822,0.262277206658,2.53708905808,0.533198201758,3.55192468131e-15,7.46477482461e-16,17.8091607193,0.207108245515,0.256154121719,2.66062247913,0.521234950655,3.72487147078e-15,7.29728930916e-16,17.7575418599,0.194243650438,0.23673449069,25.0,26.0555025473,5.0,4.78410994079,9.79301000111,1.5657087079,1.20976402777,0.960206707069,187.632904053,336.78302002,221.576555617,210.987766112,-15.0200264592,65.0
893507013.995,893507023.995,893507018.283,893507014.15,893507023.47,2.67621874851,0.535158207895,3.74670624791e-15,7.49221491053e-16,17.7511959778,0.197924194628,0.242231653227,2.61647516591,0.540829753696,3.66306523228e-15,7.57161655174e-16,17.7757084574,0.20399977321,0.251408632844,2.74000858696,0.529035430958,3.83601202174e-15,7.40649603342e-16,17.7256201903,0.191672111404,0.232921135342,26.0,26.8246664168,2.0,1.90820088417,9.78999355857,0.624502107545,1.20939139631,0.969869813909,185.883865356,339.21685791,222.576524991,210.987823634,-15.0196004726,64.0
893507023.995,893507033.995,893507029.697,893507024.015,893507033.89,2.66815624426,0.528524651441,3.73541874197e-15,7.39934512018e-16,17.7544718555,0.19622006948,0.239680639818,2.57787792332,0.537177789798,3.60902909265e-15,7.52048905717e-16,17.7918441318,0.205508677987,0.253707885947,2.70141134437,0.525301241585,3.78197588212e-15,7.35421738218e-16,17.7410232017,0.192923909378,0.234774635272,25.0,26.4462795337,1.0,0.994769150627,9.78980101968,0.325560812933,1.20936761132,0.94561845425,185.260070801,343.407958984,222.071826891,210.987797761,-15.0200061801,0.0
893507033.995,893507043.995,893507039.044,893507034.285,893507043.23,2.74388505176,0.558930095499,3.84143907246e-15,7.82502133699e-16,17.7240852157,0.201295884867,0.247308563721,2.7776994217,0.555831861499,3.88877919039e-15,7.78164606098e-16,17.710786879,0.198048216688,0.242417700494,2.90123284275,0.544363277441,4.06172597985e-15,7.62108588417e-16,17.6635435371,0.186704461452,0.22561759209,28.0,28.4045249261,5.0,4.70712552116,9.79050164729,1.54051380693,1.20945416224,0.98628382336,186.780838013,346.296844482,219.878238921,210.987858476,-15.0197519363,0.0
893507043.995,893507053.995,893507048.682,893507045.02,893507053.915,3.19914305602,0.61440341509,4.47880027843e-15,8.60164781127e-16,17.5574158479,0.190738455314,0.23154214353,3.32403572675,0.603933445807,4.65365001745e-15,8.4550682413e-16,17.5158357927,0.181255969418,0.217701120772,3.44756914779,0.593395723627,4.82659680691e-15,8.30754013078e-16,17.4762175361,0.172430223799,0.205081568889,31.0,33.7549249506,8.0,7.43210013948,9.79093485979,2.43232368201,1.20950767847,0.919371839054,189.411849976,348.242126465,216.855358254,210.987654875,-15.0196161059,0.0
893507053.995,893507063.995,893507059.622,893507054.02,893507063.895,2.70686624514,0.543896958524,3.78961274319e-15,7.61455741934e-16,17.7388330089,0.19879634693,0.243541109433,2.6779662395,0.546603948474,3.74915273529e-15,7.65245527863e-16,17.7504872559,0.20166684209,0.247869549688,2.80149966054,0.534937028008,3.92209952476e-15,7.48911839211e-16,17.7015235646,0.189730785034,0.230057124109,25.0,27.4268434302,3.0,2.83087016901,9.7900577382,0.926466600766,1.20939932463,0.91202059114,193.385864258,348.401092529,212.959734083,210.987802403,-15.0194914352,0.0
893507063.995,893507073.995,893507069.008,893507064.41,893507073.92,4.88838462837,0.724547143234,6.84373847972e-15,1.01436600053e-15,17.0970865755,0.150060983433,0.174178997888,4.8907587592,0.724379798727,6.84706226288e-15,1.01413171822e-15,17.0965593965,0.149960589693,0.174043679915,5.01429218024,0.715618351759,7.02000905234e-15,1.00186569246e-15,17.0694759088,0.144845510951,0.167187857944,46.0,49.09715581,4.0,3.76693964461,9.79144294851,1.23281661096,1.2095704444,0.937135497018,196.397796631,346.898223877,210.413060061,210.987715577,-15.0196590195,0.0
893507073.995,893507083.995,893507079.024,893507074.045,893507083.91,3.90105488965,0.671049254573,5.46147684551e-15,9.39468956403e-16,17.3420448473,0.172335132989,0.204946952691,4.03132772294,0.661060408035,5.64385881211e-15,9.2548457125e-16,17.3063797371,0.164864556155,0.194459391405,4.15486114398,0.651446848588,5.81680560158e-15,9.12025588023e-16,17.2736087145,0.158137707902,0.185162541103,39.0,40.6775748952,8.0,7.5926091403,9.79035724313,2.48485390046,1.2094363235,0.959299949352,198.357040405,344.024475098,209.268111623,210.987681181,-15.0198495633,0.0
893507083.995,893507093.995,893507088.823,893507084.375,893507093.855,2.51259897358,0.506579084419,3.51763856302e-15,7.09210718186e-16,17.8196920549,0.199413871388,0.244469858505,2.38906555254,0.518882799838,3.34469177355e-15,7.26435919773e-16,17.8744298342,0.213396556215,0.265860047068,2.51259897358,0.506579084419,3.51763856302e-15,7.09210718186e-16,17.8196920549,0.199413871388,0.244469858505,24.0,24.6009482038,0.0,0.0,9.79103647753,0.0,1.20952023165,0.977026498584,198.661453247,340.742340088,209.877775543,210.988067029,-15.0201146457,0.0
893507093.995,893507103.995,893507098.844,893507094.925,893507103.955,2.78453496692,0.539594677797,3.89834895369e-15,7.55432548915e-16,17.7081183102,0.192313193683,0.233869704487,2.69409383739,0.548087359394,3.77173137235e-15,7.67322303152e-16,17.7439682038,0.201061410687,0.246954224651,2.81762725844,0.536453620219,3.94467816182e-15,7.51035068307e-16,17.6952911497,0.189224976605,0.229312989964,26.0,27.5868884866,1.0,0.99000230352,9.79082254544,0.324000753879,1.20949380389,0.943116105101,197.019363403,337.295379639,212.445306486,210.987924097,-15.0201600357,0.0
893507103.995,893507113.995,893507108.565,893507104.32,893507113.395,3.32549912077,0.593819371966,4.65569876907e-15,8.31347120752e-16,17.5153579066,0.178384298307,0.213567635748,3.26534318956,0.598970714178,4.57148046538e-15,8.38558999849e-16,17.5351779184,0.182858912282,0.220020037787,3.3888766106,0.588343368229,4.74442725484e-15,8.2368071552e-16,17.494860609,0.173809639836,0.207037560735,31.0,33.1779683007,2.0,1.89591669176,9.79025562538,0.620481826393,1.20942377032,0.934752868392,194.332550049,335.261505127,215.61579879,210.987948315,-15.0199373038,0.0
893507113.995,893507123.995,893507119.71,893507114.615,893507123.945,2.20988208626,0.488398161848,3.09383492076e-15,6.83757426588e-16,17.9590772464,0.216794882049,0.2711653248,2.14926840341,0.494694718178,3.00897576478e-15,6.92572605449e-16,17.9892733647,0.224911847788,0.284011353046,2.27280182446,0.481775011455,3.18192255424e-15,6.74485016037e-16,17.9285960767,0.208733304275,0.258648704324,21.0,22.2553586725,2.0,1.8825656054,9.79203661008,0.616112379948,1.20964378145,0.943748646492,190.530761719,335.016937256,219.317487287,210.98782392,-15.0198965475,65.0
893507123.995,893507133.995,893507128.968,893507124.055,893507133.815,3.64035441708,0.609788968146,5.09649618391e-15,8.53704555405e-16,17.4171408308,0.168149785539,0.199050000232,3.51682099603,0.62004907782,4.92354939445e-15,8.68068708948e-16,17.4546243411,0.176304044285,0.210589904645,3.64035441708,0.609788968146,5.09649618391e-15,8.53704555405e-16,17.4171408308,0.168149785539,0.199050000232,34.0,35.6392215215,0.0,0.0,9.79004169329,0.0,1.20939734255,0.954625743322,187.71546936,336.624603271,221.542688571,210.987986984,-15.019950505,65.0
893507133.995,893507143.995,893507138.884,893507134.2,893507143.9,3.36524020943,0.608343532379,4.7113362932e-15,8.5168094533e-16,17.5024598264,0.180415751553,0.216488948744,3.37065595717,0.607888696445,4.71891834003e-15,8.51044175023e-16,17.5007139341,0.180024526065,0.215925313624,3.49418937821,0.597419843878,4.8918651295e-15,8.3638778143e-16,17.461633902,0.171369274003,0.203581237218,33.0,34.2084652647,4.0,3.85741071516,9.79010052462,1.26242532496,1.20940461019,0.965494723131,185.80291748,339.407897949,222.602320273,210.988144176,-15.0196976804,0.0
893507143.995,893507153.995,893507148.844,893507144.03,893507153.895,2.58240866836,0.543847080019,3.6153721357e-15,7.61385912027e-16,17.7899375729,0.207498831141,0.256752835232,2.61555808276,0.540725271808,3.66178131586e-15,7.57015380532e-16,17.7760890783,0.204029040691,0.251453153697,2.7390915038,0.528929407718,3.83472810533e-15,7.40501170806e-16,17.725983648,0.191695715095,0.232956035623,25.0,26.8174607668,5.0,4.68729966892,9.79064070316,1.53402534619,1.20947134029,0.932457238691,185.51713562,342.906524658,221.951715558,210.988020439,-15.0194712328,0.0
893507153.995,893507163.995,893507158.877,893507154.065,893507163.785,1.92998621977,0.458436209722,2.70198070767e-15,6.41810693611e-16,18.1061144797,0.23139233207,0.294447955285,1.87029603472,0.465037969251,2.61841444861e-15,6.51053156951e-16,18.1402241173,0.241096624701,0.310385666239,1.99382945576,0.451268240946,2.79136123807e-15,6.31775537325e-16,18.0707799806,0.221520522006,0.278614000511,19.0,19.5211983965,2.0,1.90995679729,9.79080650053,0.625076770022,1.20949182181,0.974197801841,186.700027466,346.389648438,219.933962993,210.987844907,-15.0198522229,0.0
893507163.995,893507173.995,893507168.877,893507164.12,893507173.975,3.136198221,0.598609429291,4.39067750941e-15,8.38053201007e-16,17.5789912397,0.189661839013,0.229955641813,3.19849846584,0.593269916552,4.47789785218e-15,8.30577883173e-16,17.5576346331,0.184739135368,0.222750795045,3.32203188689,0.582537626682,4.65084464164e-15,8.15552677355e-16,17.5164905081,0.175423405694,0.209333504804,30.0,32.5206808441,6.0,5.55866384267,9.7893945487,1.81919907578,1.20931739857,0.923153881129,189.395767212,348.404937744,216.832177772,210.987712226,-15.0197775024,0.0
893507173.995,893507183.995,893507178.32,893507174.215,893507183.735,2.89923717868,0.555885910771,4.05893205015e-15,7.78240275079e-16,17.6642906369,0.190449446398,0.231115877794,2.83861205039,0.561428535719,3.97405687054e-15,7.85999950007e-16,17.6872348948,0.195945147836,0.239270027373,2.96214547143,0.55007550908,4.14700366001e-15,7.70105712712e-16,17.6409840426,0.184938624701,0.223041206425,26.0,28.9980067917,2.0,1.88174100124,9.78952825626,0.615842509497,1.20933391592,0.897074976478,192.660171509,348.881378174,213.548397269,210.987753787,-15.0198853032,0.0
893507183.995,893507193.995,893507188.699,893507184.1,893507193.355,3.51768872635,0.63589572085,4.92476421689e-15,8.90254009191e-16,17.4543564827,0.180414094204,0.216486559971,3.61458614416,0.628064773038,5.06042060183e-15,8.79290682254e-16,17.4248535513,0.173946800676,0.207232381575,3.73811956521,0.617937294501,5.23336739129e-15,8.65112212302e-16,17.3883670291,0.166100879084,0.196183058848,34.0,36.5946470274,7.0,6.59366550882,9.78958708759,2.1579268938,1.20934118355,0.929384992811,196.086776733,347.35458374,210.599483561,210.98770526,-15.0199109937,0.0
893507193.995,893507203.995,893507199.247,893507194.25,893507203.44,3.42233015705,0.611921826348,4.79126221988e-15,8.56690556887e-16,17.4841952394,0.178602792396,0.21388120024,3.42027561406,0.61209330586,4.78838585969e-15,8.56930628204e-16,17.4848472401,0.178747886828,0.214089512593,3.54380903511,0.601695900139,4.96133264915e-15,8.42374260195e-16,17.4463242223,0.170267813626,0.202027355359,33.0,34.6885796384,4.0,3.63334939534,9.7885013822,1.18909616575,1.20920706265,0.951772408429,198.346679688,344.439178467,209.167555999,210.987685759,-15.0201313385,0.0
893507203.995,893507213.995,893507209.153,893507204.14,893507213.775,2.77638546785,0.538509111918,3.88693965499e-15,7.53912756685e-16,17.7113005936,0.19247489745,0.234109186849,2.68424009923,0.547178028464,3.75793613892e-15,7.6604923985e-16,17.7479466003,0.201429492671,0.24751055877,2.80777352028,0.535524123483,3.93088292839e-15,7.49733772876e-16,17.6990948151,0.189532420749,0.229765192861,27.0,27.4894512082,1.0,0.938984772834,9.79048025408,0.307304107473,1.20945151947,0.983008673039,199.037963867,340.736572266,209.518242245,210.987915786,-15.0199271787,0.0
893507213.995,893507223.995,893507219.438,893507214.72,893507222.715,2.31984938232,0.507228648701,3.24778913524e-15,7.10120108182e-16,17.9063505276,0.214695016956,0.267882114029,2.29564629552,0.509660075438,3.21390481373e-15,7.13524105614e-16,17.9177375639,0.21768830896,0.272567176752,2.41917971656,0.497125449821,3.38685160319e-15,6.95975629749e-16,17.8608296687,0.202912086749,0.249756218178,22.0,23.6812308338,3.0,2.97103809126,9.7889506396,0.972339738958,1.20926256096,0.929530496499,197.4375,336.923370361,212.156139701,210.987974353,-15.0199184307,0.0
893507223.995,893507233.995,893507229.685,893507223.995,893507233.565,3.40496846203,0.600488912202,4.76695584685e-15,8.40684477083e-16,17.4897172658,0.176347551709,0.210652040472,3.34407668776,0.605645556886,4.68170736286e-15,8.47903779641e-16,17.5093094292,0.180725819031,0.21693601256,3.4676101088,0.595137455823,4.85465415232e-15,8.33192438152e-16,17.4699243492,0.171973945764,0.204435894016,32.0,33.9489191951,2.0,1.87391135506,9.7902930635,0.613280079839,1.20942839517,0.94306126387,194.243301392,334.962768555,215.790779452,210.98773237,-15.0199008017,0.0
893507233.995,893507243.995,893507238.965,893507234.05,893507243.845,2.53381853543,0.545769290406,3.5473459496e-15,7.64077006568e-16,17.8105612281,0.211792713345,0.263370927203,2.60125167805,0.539421317987,3.64175234926e-15,7.55189845181e-16,17.7820440666,0.204600867583,0.252323607851,2.72478509909,0.527594132211,3.81469913873e-15,7.38631785095e-16,17.731669361,0.192172308778,0.233661126856,25.0,26.6725536709,6.0,5.71189032332,9.78886506676,1.869345924,1.20925198985,0.937565353304,191.12298584,334.89465332,218.788283989,210.987982034,-15.0198097027,65.0
893507243.995,893507253.995,893507248.708,893507244.425,893507253.81,1.73253329436,0.443267425516,2.4255466121e-15,6.20574395723e-16,18.2232960268,0.247343817101,0.32084775918,1.70450061426,0.446485726649,2.38630085996e-15,6.25080017308e-16,18.2410070948,0.252601226216,0.329778453507,1.8280340353,0.43212354958,2.55924764942e-15,6.04972969413e-16,18.1650393065,0.23038610776,0.292816769557,17.0,17.8958645946,3.0,2.85670459392,9.78967800873,0.934921503464,1.20935241535,0.950565445594,187.910354614,335.927764893,221.556469081,210.987660804,-15.0197783001,65.0
893507253.995,893507263.995,893507259.381,893507254.32,893507263.795,2.95574715362,0.567399462426,4.13804601506e-15,7.94359247397e-16,17.6433317999,0.190658591817,0.231424322985,2.92994031564,0.569718091405,4.10191644189e-15,7.97605327968e-16,17.6528530659,0.192917205919,0.234764695532,3.05347373668,0.558531933516,4.27486323136e-15,7.81944706923e-16,17.6080145277,0.182385586201,0.219334422925,29.0,29.8876907436,3.0,2.92281327066,9.78809491122,0.956557070398,1.2091568499,0.970860448214,185.968719482,339.165649414,222.508892522,210.987976611,-15.0196553257,0.0
893507263.995,893507273.995,893507269.155,893507264.07,893507273.875,3.15385986685,0.584666439584,4.4154038136e-15,8.18533015417e-16,17.5728940182,0.184645120521,0.222613976096,3.12626928387,0.58707220649,4.37677699741e-15,8.21901089086e-16,17.582434041,0.186846266264,0.225824935206,3.24980270491,0.57622249621,4.54972378688e-15,8.06711494694e-16,17.5403575105,0.177227076191,0.211909445356,30.0,31.807795654,3.0,2.86932222504,9.7876082157,0.939050910015,1.20909672674,0.943455952736,185.384506226,342.859008789,222.092104868,210.987528776,-15.0197974308,0.0
893507273.995,893507283.995,893507278.838,893507274.1,893507283.475,3.17459280419,0.602858814208,4.44442992586e-15,8.44002339891e-16,17.5657799312,0.18877720774,0.228654956599,3.24258359095,0.597070347493,4.53961702733e-15,8.35898486491e-16,17.5427720484,0.183502258174,0.220953101688,3.366117012,0.586406999046,4.7125638168e-15,8.20969798664e-16,17.5021769782,0.174363270423,0.207824293113,32.0,32.9503572113,6.0,5.7285509151,9.78883297695,1.87479848131,1.20924802569,0.971864663439,187.032653809,346.227630615,219.650991924,210.98800285,-15.0197961097,0.0
893507283.995,893507293.995,893507288.51,893507284.24,893507293.715,2.98434040023,0.575431221892,4.17807656032e-15,8.05603710649e-16,17.6328791045,0.191434446086,0.232569829547,2.98932558056,0.574988550197,4.18505581278e-15,8.04983970276e-16,17.6310669537,0.191006884592,0.231938307559,3.11285900161,0.563908100914,4.35800260225e-15,7.89471341279e-16,17.5871013761,0.180766679161,0.216994949074,28.0,30.4720892731,4.0,3.84413788962,9.78910039207,1.25808149115,1.20928106039,0.919709482711,189.685211182,348.090148926,216.626275032,210.98759341,-15.0198968369,0.0
893507293.995,893507303.995,893507298.91,893507294.42,893507303.84,3.43524354509,0.62323560966,4.80934096313e-15,8.72529853525e-16,17.4801061694,0.181014468598,0.217352475792,3.49507100193,0.618312569996,4.8930994027e-15,8.65637597995e-16,17.461359993,0.176858016083,0.211381520253,3.61860442298,0.608021224882,5.06604619217e-15,8.51229714835e-16,17.4236472258,0.168631685979,0.199726190401,32.0,35.4196886662,6.0,5.48403848403,9.78821792218,1.79477623114,1.20917204587,0.903688976955,193.771484375,348.772979736,212.495666455,210.987865265,-15.0197533874,0.0
893507303.995,893507313.995,893507309.117,893507304.335,893507313.63,4.44508235841,0.697747400645,6.22311530178e-15,9.76846360903e-16,17.20030047,0.158305840772,0.185393243705,4.48143311976,0.695080768407,6.27400636767e-15,9.7311307577e-16,17.1914577013,0.156551160161,0.182989733163,4.60496654081,0.685941086682,6.44695315713e-15,9.60317521354e-16,17.1619338025,0.150759250906,0.175120986928,42.0,45.0691454725,5.0,4.78132791373,9.78707338547,1.56479822631,1.20903065733,0.931986166049,197.184082031,347.421356201,209.52042947,210.987936492,-15.0199746204,0.0
893507313.995,893507323.995,893507318.9,893507314.23,893507323.935,3.99043824436,0.653453123053,5.5866135421e-15,9.14834372274e-16,17.3174485148,0.164653644554,0.194165809591,3.96128549384,0.655728301501,5.54579969137e-15,9.18019622102e-16,17.3254096411,0.166312571559,0.196478669756,4.08481891488,0.646032380189,5.71874648083e-15,9.04445332264e-16,17.2920679788,0.159416221496,0.186918977457,37.0,39.9794711349,3.0,2.82252293224,9.78733010398,0.923734777824,1.20906237065,0.926222864999,199.316253662,344.448577881,208.230464975,210.987827909,-15.0200800675,0.0
893507323.995,893507333.995,893507329.168,893507324.1,893507333.96,4.26432689093,0.684354117729,5.9700576473e-15,9.5809576482e-16,17.2453737774,0.161597427743,0.189926913343,4.30068088495,0.68163509784,6.02095323892e-15,9.54289136977e-16,17.2361569534,0.15973512191,0.18735785233,4.42421430599,0.672313511825,6.19390002839e-15,9.41238916555e-16,17.2054096106,0.153595608187,0.178962023185,42.0,43.3040616458,5.0,4.78186093837,9.78796655196,1.56497267074,1.20914099324,0.970850621704,199.631210327,340.57711792,208.994571197,210.987642268,-15.0200928856,0.0
893507333.995,893507343.995,893507338.66,893507334.565,893507343.815,4.37472255075,0.682852887798,6.12461157105e-15,9.55994042917e-16,17.2176237129,0.157479636405,0.184260386169,4.34592737231,0.685003534073,6.08429832124e-15,9.59004947703e-16,17.2247938393,0.158914721521,0.18622942584,4.46946079336,0.675728799495,6.2572451107e-15,9.46020319294e-16,17.1943621701,0.152865626436,0.177971212023,41.0,43.7487255528,3.0,2.8335167406,9.78836767464,0.92733275147,1.2091905453,0.937871933279,198.162124634,337.347381592,211.338303499,210.988011837,-15.0200331937,0.0
893507343.995,893507353.995,893507348.766,893507344.46,893507353.795,3.88475543859,0.655257278783,5.43865761402e-15,9.17360190296e-16,17.3465907916,0.169233465072,0.200571604875,3.92022135527,0.652486650887,5.48830989737e-15,9.13481311242e-16,17.3367235246,0.167157199763,0.197659499154,4.04375477631,0.642742871108,5.66125668684e-15,8.99840019552e-16,17.3030379725,0.160158980918,0.187941647013,37.0,39.5817585366,5.0,4.75549548731,9.78836767464,1.55634397766,1.2091905453,0.935087403552,194.990707397,334.7315979,215.14826136,210.987580364,-15.0197906519,0.0
893507353.995,893507363.995,893507357.984,893507354.06,893507363.485,4.7874188783,0.713113029738,6.70238642961e-15,9.98358241633e-16,17.11974643,0.150758150757,0.175119501666,4.75898499297,0.715146904175,6.66257899016e-15,1.00120566584e-15,17.1262141618,0.152002305174,0.176801441848,4.88251841401,0.706268011963,6.83552577962e-15,9.88775216748e-16,17.0983902753,0.146684059033,0.169643398531,45.0,47.7912848113,3.0,2.84428687589,9.78824466369,0.930857523019,1.20917534934,0.942037104854,191.797149658,334.35256958,218.307150619,210.98791274,-15.0198604845,65.0
893507363.995,893507373.995,893507368.516,893507364.28,893507373.105,3.14888060117,0.584152916804,4.40843284163e-15,8.17814083525e-16,17.5746095164,0.18476423984,0.222787334276,3.12071912535,0.58661068918,4.36900677549e-15,8.21254964851e-16,17.5843632937,0.187016353182,0.226073719618,3.24425254639,0.57575147332,4.54195356495e-15,8.06052062648e-16,17.5422133645,0.177372914324,0.212118181002,30.0,31.751130459,3.0,2.85203836535,9.78688619488,0.933394374115,1.20900753304,0.945308062378,188.064483643,335.876373291,221.423807654,210.987547995,-15.0198398195,65.0
893507373.995,893507383.995,893507378.8,893507374.12,893507383.685,4.23652959695,0.686937231144,5.93114143573e-15,9.61712123601e-16,17.252474388,0.163151928526,0.192079407824,4.3037605971,0.681918585265,6.02526483595e-15,9.54686019371e-16,17.2353797373,0.159690560218,0.18729650754,4.42729401815,0.672599477068,6.19821162541e-15,9.41639267895e-16,17.2046540885,0.153556854799,0.178909383359,42.0,43.3275047478,6.0,5.70443817413,9.78645298239,1.86690703881,1.20895401682,0.969906400081,185.789123535,339.024871826,222.720151427,210.987941834,-15.0199463894,65.0
893507383.995,893507393.995,893507389.43,893507384.42,893507393.83,4.86143327456,0.7273548096,6.80600658438e-15,1.01829673344e-15,17.1030891769,0.151383282755,0.17596403485,4.89629522627,0.724902247593,6.85481331677e-15,1.01486314663e-15,17.0953310098,0.149903115844,0.17396622571,5.01982864731,0.716143977148,7.02776010624e-15,1.00260156801e-15,17.0682777683,0.144795443161,0.167121123753,46.0,49.1334316404,5.0,4.73719082787,9.78787028252,1.55035336185,1.20912910075,0.936619871248,185.311813354,342.889068604,222.154621762,210.987568956,-15.0197598828,0.0
893507393.995,893507403.995,893507398.571,893507394.23,893507403.355,4.6011116923,0.703333241495,6.44155636923e-15,9.84666538093e-16,17.1628430602,0.154442923438,0.180114064192,4.59766892468,0.703583276205,6.43673649455e-15,9.85016586687e-16,17.163655763,0.154601927478,0.1803304885,4.72120234573,0.694555200307,6.60968328402e-15,9.7237728043e-16,17.1348684644,0.149016498197,0.172772600317,45.0,46.205289301,4.0,3.59119073394,9.78676318393,1.17529878565,1.20899233707,0.97458345812,186.886474609,346.285186768,219.778651977,210.987767262,-15.0197308932,0.0
893507403.995,893507413.995,893507409.161,893507404.055,893507413.985,5.87954224195,0.78739637458,8.23135913873e-15,1.10235492441e-15,16.8966412127,0.136457354002,0.156106697906,5.84988308926,0.789318570134,8.18983632496e-15,1.10504599819e-15,16.9021320332,0.137421683485,0.15737055128,5.9734165103,0.781281256127,8.36278311442e-15,1.09379375858e-15,16.879443005,0.133457809101,0.1521920019,53.0,58.4562276447,3.0,2.80701502434,9.78606255631,0.91865946251,1.20890578615,0.907887138688,189.96572876,348.9737854,216.143632041,210.987703428,-15.0199349965,0.0
893507413.995,893507423.995,893507418.686,893507414.13,893507423.775,5.26536936804,0.76305039668,7.37151711526e-15,1.06827055535e-15,17.0164278936,0.146936606244,0.16998145689,5.35798036874,0.756823594839,7.50117251624e-15,1.05955303277e-15,16.9974972049,0.143453550903,0.165335217355,5.48151378979,0.748437055054,7.67411930571e-15,1.04781187708e-15,16.9727487225,0.138960272585,0.159392413742,48.0,53.6402087739,7.0,6.4628513156,9.78565608533,2.11511497601,1.2088555734,0.895463234912,193.58972168,349.314697266,212.542237942,210.987817067,-15.0198618339,0.0
893507423.995,893507433.995,893507428.216,893507424.175,893507433.65,5.15470751741,0.743192004791,7.21659052438e-15,1.04046880671e-15,17.0394899298,0.146233353698,0.169040543392,5.15621760417,0.743088174497,7.21870464584e-15,1.0403234443e-15,17.0391719068,0.146174175617,0.168961431316,5.27975102522,0.734544576023,7.39165143531e-15,1.02836240643e-15,17.013466392,0.141428316426,0.162649572414,48.0,51.6643029129,4.0,3.73876754018,9.785367277,1.22359664951,1.20881989592,0.929193735881,196.943893433,347.864898682,209.642198051,210.987764092,-15.0200635474,0.0
893507433.995,893507443.995,893507439.086,893507434.06,893507443.89,5.61350308792,0.794342509709,7.85890432308e-15,1.11207951359e-15,16.9469150853,0.143695181583,0.165656420767,5.77104831869,0.784144948305,8.07946764617e-15,1.09780292763e-15,16.9168632238,0.138326975089,0.158559393456,5.89458173974,0.77605517476,8.25241443564e-15,1.08647724466e-15,16.893867514,0.134285770156,0.153270082012,53.0,57.6926902018,9.0,8.40593141659,9.78741032852,2.75103209997,1.20907228106,0.919190039452,199.40663147,344.551605225,208.115890747,210.987667739,-15.0201734062,0.0
893507443.995,893507453.995,893507448.638,893507444.195,893507453.925,3.91603102179,0.652614748839,5.48244343051e-15,9.13660648374e-16,17.3378846912,0.167353407199,0.197934121775,3.91833848766,0.652434062834,5.48567388272e-15,9.13407687968e-16,17.3372451249,0.167219151394,0.19774619717,4.04187190871,0.642686630893,5.65862067219e-15,8.99761283251e-16,17.3035436347,0.160215310635,0.188019272549,38.0,39.5518280107,4.0,3.76266860116,9.78552237777,1.23141881492,1.20883905605,0.962452752592,200.032089233,340.759552002,208.558375558,210.987931112,-15.0197233764,0.0
893507453.995,893507463.995,893507458.485,893507454.37,893507463.77,4.59949043361,0.704331065804,6.43928660706e-15,9.86063492126e-16,17.1632257002,0.154697948772,0.180461221694,4.60338928474,0.704048161732,6.44474499864e-15,9.85667426425e-16,17.1623057438,0.154517954476,0.180216181457,4.72692270579,0.695024844035,6.6176917881e-15,9.73034781649e-16,17.133553748,0.148942028057,0.172672447565,43.0,46.2547506092,4.0,3.81019720528,9.78538332191,1.24697363082,1.208821878,0.930086298334,198.345993042,337.212036133,211.202904641,210.98798262,-15.019951804,0.0
893507463.995,893507473.995,893507468.68,893507464.08,893507473.8,3.91852830423,0.652921194984,5.48593962592e-15,9.14089672978e-16,17.3371925297,0.167327345948,0.197897638168,3.92113876497,0.652716835465,5.48959427096e-15,9.13803569652e-16,17.3364694705,0.167175594336,0.197685240143,4.04467218602,0.642971779862,5.66254106043e-15,9.00160491807e-16,17.3027916787,0.160178225925,0.187968166645,37.0,39.5715291488,4.0,3.77099433545,9.78361838212,1.23414360069,1.20860384895,0.935240788206,195.234619141,334.509277344,214.983478325,210.988018722,-15.0197442415,0.0
893507473.995,893507483.995,893507479.402,893507474.44,893507483.98,3.82088327431,0.629987114877,5.34923658403e-15,8.81981960828e-16,17.3645905739,0.165702943032,0.195627747932,3.72860755981,0.63742791976,5.22005058374e-15,8.92399087664e-16,17.3911333106,0.171351462006,0.203556078748,3.85214098086,0.627446590499,5.3929973732e-15,8.78425226698e-16,17.3557445673,0.163839644868,0.193034027408,36.0,37.6921420107,1.0,0.934535793164,9.78472548072,0.305848077763,1.20874061263,0.955267512967,191.154525757,334.066192627,219.006162166,210.987998306,-15.0198324597,65.0
893507483.995,893507493.995,893507488.486,893507484.42,893507493.79,2.41338107555,0.534506121711,3.37873350577e-15,7.48308570395e-16,17.8634352427,0.21721239513,0.271820064412,2.48068930039,0.528031155374,3.47296502055e-15,7.39243617524e-16,17.8335690663,0.209523663156,0.259865390397,2.60422272144,0.515936007467,3.64591181001e-15,7.22310410453e-16,17.7808046907,0.196246410753,0.239719995749,24.0,25.4779552392,6.0,5.70492296427,9.78332422549,1.8670656974,1.20856751077,0.942475022777,187.964157104,335.687774658,221.574504402,210.98785376,-15.0198507777,65.0
893507493.995,893507503.995,893507498.394,893507494.115,893507503.76,2.73671618577,0.546646865271,3.83140266008e-15,7.6530561138e-16,17.7269255981,0.197722864615,0.241929748292,2.70696916134,0.549420184384,3.78975682588e-15,7.69188258137e-16,17.7387917296,0.200632542422,0.246306612683,2.83050258239,0.537809532857,3.96270361534e-15,7.52933346e-16,17.6903411114,0.188871929832,0.228794102661,27.0,27.6993845067,3.0,2.80437830012,9.7860304665,0.917796534584,1.20890182198,0.975156107717,185.830444336,338.747833252,222.756428649,210.988078702,-15.0197035634,65.0
893507503.995,893507509.995,893507506.889,893507504.105,893507509.885,3.12885535136,0.766224688007,4.3803974919e-15,1.07271456321e-15,17.5815362851,0.237827251002,0.304974124501,3.16391545667,0.762316930438,4.42948163934e-15,1.06724370261e-15,17.5694378246,0.23437782759,0.299311154402,3.28744887772,0.748385451606,4.6024284288e-15,1.04773963225e-15,17.5278524801,0.222685805575,0.280463645523,18.0,19.2960023428,3.0,2.84435615493,5.86959769126,0.930880196158,0.725091482963,0.932974851659,184.679412842,341.840087891,223.037061115,210.987191601,-15.0200400498,0.0


==> wd_1401-147_10sec_nuv.csv <==
t0,t1,t_mean,t0_data,t1_data,cps_bgsub,cps_bgsub_err,flux_bgsub,flux_bgsub_err,mag_bgsub,mag_bgsub_err_1,mag_bgsub_err_2,cps_mcatbgsub,cps_mcatbgsub_err,flux_mcatbgsub,flux_mcatbgsub_err,mag_mcatbgsub,mag_mcatbgsub_err_1,mag_mcatbgsub_err_2,cps,cps_err,flux,flux_err,mag,mag_err_1,mag_err_2,counts,flat_counts,bg_counts,bg_flat_counts,exptime,bg,mcat_bg,responses,detxs,detys,detrad,racent,deccent,flags
799676149.995,799676159.995,799676155.581,799676151.009,799676159.896,32.6855207376,2.12587242543,6.73321727194e-15,4.37929719639e-16,16.2941114789,0.0684149895164,0.0730176411564,32.8429541845,2.12103569772,6.76564856201e-15,4.3693335373e-16,16.2888944638,0.067946928537,0.072484704873,33.6615246473,2.09570737506,6.93427407735e-15,4.31715719262e-16,16.262165543,0.0655752744349,0.069791861599,242.0,257.992025459,24.0,22.8567375254,7.66430006252,7.48038682651,6.27376964941,0.938143707336,241.949829102,538.717773438,210.291410163,210.9882007,-15.0195661532,0.0
799676159.995,799676169.995,799676165.028,799676160.051,799676169.965,35.840327585,2.13395663224,7.38310748252e-15,4.39595066241e-16,16.1940700737,0.0627940650485,0.066649936113,36.4944005769,2.11588681391,7.51784651883e-15,4.35872683665e-16,16.1744344132,0.0611919988118,0.064847843004,37.3129710397,2.09305271461,7.68647203418e-15,4.31168859211e-16,16.1503504224,0.0592569593807,0.0626787163648,303.0,317.803978184,40.0,38.3254527567,8.51725202599,12.5428754476,6.97197093292,0.953738642104,239.288497925,540.046875,213.169683812,210.987979758,-15.019628262,0.0
799676169.995,799676179.995,799676175.056,799676170.05,799676179.977,35.4922518474,2.1099559691,7.31140388056e-15,4.34650929635e-16,16.2046661136,0.0626994769181,0.0665433810689,35.8955283418,2.09871110513,7.39447883842e-15,4.32334487657e-16,16.1923991249,0.0616935134059,0.0654113671363,36.7140988046,2.07569897462,7.56310435376e-15,4.27593988772e-16,16.1679178191,0.0597116079277,0.063187628479,302.0,312.850607857,33.0,31.8134762417,8.52126616321,10.4116831337,6.97525678708,0.965431292288,236.103240967,540.469726562,215.856182914,210.987995108,-15.0195958617,0.0
799676179.995,799676189.995,799676184.677,799676179.997,799676189.991,31.9398812415,2.00623275605,6.57961553575e-15,4.13283947747e-16,16.3191667575,0.066141920788,0.0704341065951,32.3037456378,1.99556451447,6.65457160139e-15,4.11086289981e-16,16.3068677951,0.0650812585052,0.0692325199802,33.1223161007,1.97135359982,6.82319711673e-15,4.06098841562e-16,16.2796982562,0.0627702167461,0.0666230687572,274.0,282.300946673,32.0,30.793499449,8.52298329064,10.0778725469,6.97666237687,0.970711916628,235.097885132,539.954406738,216.286715851,210.988187423,-15.0197216383,0.0
799676189.995,799676199.995,799676194.937,799676190.031,799676199.955,34.7013139067,2.07564382342,7.14847066477e-15,4.27582627625e-16,16.2291352027,0.0630747041862,0.0669661968054,34.8807382636,2.07056337665,7.1854320823e-15,4.2653605559e-16,16.2235358291,0.0626101825603,0.066442807656,35.6993087264,2.04722538316,7.35405759764e-15,4.2172842893e-16,16.1983504835,0.0605431855596,0.0641196269633,294.0,304.080309008,27.0,25.9744860303,8.51782064852,8.50074088266,6.97243639052,0.967131205384,234.96723938,539.009460449,215.776370746,210.98816234,-15.0196532077,0.0
799676199.995,799676209.995,799676204.778,799676200.021,799676209.98,39.5825864284,2.21575784526,8.15401280426e-15,4.56446116124e-16,16.0862395782,0.0591372750377,0.062544822433,39.8707663658,2.2081059157,8.21337787136e-15,4.54869818635e-16,16.0783635414,0.058523771843,0.0618589714028,40.6893368287,2.18622465656,8.3820033867e-15,4.50362279252e-16,16.056298471,0.0568230221813,0.0599619426038,329.0,346.395025945,30.0,28.7892868958,8.51316469974,9.42194843864,6.96862516837,0.949894482057,234.188491821,538.04888916,215.756696403,210.988046237,-15.0195014005,0.0
799676209.995,799676219.995,799676214.908,799676210.001,799676219.969,35.662734635,2.12348501934,7.34652333481e-15,4.37437913983e-16,16.199463395,0.0627970070319,0.066653250621,36.2135235308,2.10820153323,7.45998584734e-15,4.34289515845e-16,16.182823042,0.061435668895,0.0651215725191,37.0320939936,2.08528061494,7.62861136268e-15,4.29567806678e-16,16.1585543248,0.0594785725286,0.0629267232379,299.0,315.375192203,37.0,35.6333683068,8.51626678895,11.6618296277,6.97116444697,0.948157462706,233.68862915,537.395507812,215.724355697,210.988022435,-15.0195722661,0.0
799676219.995,799676229.995,799676225.052,799676220.005,799676229.982,39.3603989925,2.21146546071,8.10824219246e-15,4.55561884907e-16,16.0923512695,0.059350025998,0.0627828539829,39.6912422996,2.20266660593,8.17639591371e-15,4.53749320823e-16,16.0832632697,0.0586404797496,0.061989378972,40.5098127624,2.1807439565,8.34502142905e-15,4.49233255039e-16,16.0610994103,0.0569289563036,0.0600799188683,328.0,345.07310886,31.0,29.9169599956,8.51825978274,9.79100508947,6.97279585283,0.950614606745,233.77633667,537.26965332,215.576584938,210.987979356,-15.0195683143,0.0
799676229.995,799676239.995,799676235.076,799676229.999,799676239.938,34.7433574282,2.10771865991,7.15713163021e-15,4.34190043942e-16,16.2278205394,0.0639459749426,0.0679491669851,35.4710475135,2.08735158415,7.30703578778e-15,4.29994426335e-16,16.2053149649,0.0620826460915,0.0658489950498,36.2896179763,2.06420073032,7.47566130312e-15,4.25225350445e-16,16.1805440091,0.0600655367347,0.0635841124997,293.0,309.072907757,42.0,40.2393911849,8.5168410414,13.1692552969,6.97163451307,0.948049645271,233.328384399,537.795227051,216.256680925,210.987869462,-15.0195684613,0.0
799676239.995,799676249.995,799676244.965,799676240.061,799676249.926,37.5725079536,2.1653369226,7.73993663845e-15,4.46059406056e-16,16.1428245374,0.0608353125765,0.064447390643,37.9400109376,2.15535302641,7.81564225314e-15,4.4400272344e-16,16.1322563706,0.0599917709158,0.0635014547186,38.7585814004,2.1329470854,7.98426776848e-15,4.39387099592e-16,16.1090803173,0.0581636781801,0.0614567954296,315.0,330.198870352,32.0,30.8751785439,8.51937450809,10.1046038871,6.97370833407,0.954016652869,233.650894165,538.796203613,216.648127501,210.988144571,-15.0195735227,0.0
799676249.995,799676259.995,799676254.915,799676249.997,799676259.978,35.9224677501,2.13604440772,7.40002835653e-15,4.40025147991e-16,16.1915845911,0.0627141065326,0.0665598602735,36.5793050861,2.11792127883,7.53533684775e-15,4.36291783438e-16,16.1719113732,0.061110968058,0.0647568450957,37.397875549,2.0951162792,7.70396236309e-15,4.31593953515e-16,16.1478826699,0.0591827582794,0.0625957020135,307.0,318.62335139,40.0,38.4089936551,8.51982490216,12.5702161053,6.97407701336,0.963581638239,234.619094849,540.114501953,216.755432334,210.988183424,-15.0196067184,0.0
861730049.995,861730059.995,861730056.893,861730054.05,861730059.99,33.3989091397,2.65013496678,6.88017528277e-15,5.45927803158e-16,16.2706692942,0.0829036773498,0.0897611884685,33.5539796112,2.64434481186,6.9121197999e-15,5.44735031243e-16,16.2656399093,0.0823610793244,0.0891254061035,34.462671457,2.61015714659,7.09931032014e-15,5.37692372197e-16,16.2366276505,0.0792669588479,0.0855130507538,150.0,174.326965009,19.0,16.4418399252,5.0584286603,5.38096579371,4.59655287626,0.860622339128,601.077148438,306.607635498,221.707359758,210.987926141,-15.0200562353,0.0
861730059.995,861730069.995,861730064.486,861730060.0,861730069.96,29.0171203904,1.90482278703,5.97752680043e-15,3.92393494127e-16,16.423364221,0.0690311654268,0.0737199715567,28.9103983413,1.90813929163,5.9555420583e-15,3.93076694076e-16,16.4273648109,0.0693948789555,0.0741349405488,29.8190901871,1.87971350623,6.14273257854e-15,3.87220982284e-16,16.3937640287,0.0663712095406,0.0706941890385,216.0,251.654936,24.0,20.6804155631,8.43939014977,6.76813600246,7.66880501276,0.858374248558,603.791015625,306.058959961,224.400751008,210.987881391,-15.0197763537,0.0
861730069.995,861730079.995,861730075.179,861730070.0,861730079.97,37.5864980484,2.16229174756,7.74281859797e-15,4.45432099997e-16,16.1424203396,0.0607301158747,0.0643293394025,37.6162789605,2.16147571165,7.74895346587e-15,4.452639966e-16,16.1415604188,0.060661081093,0.0642518820873,38.5249708063,2.13642652081,7.93614398611e-15,4.40103863286e-16,16.1156442043,0.058599951952,0.061944090488,282.0,325.168685655,28.0,24.2035044281,8.44046546563,7.92114690375,7.66978214352,0.867378871846,605.351501465,305.378814697,226.102648949,210.987864809,-15.0198599212,0.0
861730079.995,861730089.995,861730084.977,861730080.02,861730089.975,33.9019001513,2.07676098982,6.98379143118e-15,4.27812763904e-16,16.2544398989,0.0645523941084,0.0686343227068,34.2387051125,2.0671287623,7.05317325318e-15,4.25828525034e-16,16.2437066711,0.0636477113899,0.0676124761832,35.1473969584,2.04091447408,7.24036377342e-15,4.2042838166e-16,16.215267084,0.0612832322633,0.0649503158466,257.0,296.576490283,37.0,32.1126656764,8.43807837701,10.5095996759,7.66761301556,0.866618410458,606.149780273,304.448028564,227.217761524,210.988020773,-15.0199648768,0.0
861730089.995,861730099.995,861730094.91,861730090.04,861730099.965,31.5785983888,1.99249179717,6.50519126809e-15,4.10453310216e-16,16.331517875,0.0664314868211,0.0707625810762,31.6402832046,1.99065758677,6.51789834015e-15,4.10075462874e-16,16.3293990947,0.066246635805,0.0705528703922,32.5489750504,1.96343892055,6.70508886039e-15,4.04468417634e-16,16.2986567064,0.0635950491548,0.0675530495747,241.0,274.814626565,29.0,25.0341617214,8.44311153083,8.19299838154,7.67218660139,0.877136489733,605.836608887,303.388122559,227.381979103,210.98788734,-15.0200501687,0.0
861730099.995,861730109.995,861730104.934,861730100.085,861730109.985,35.8525487672,2.11183119983,7.38562504604e-15,4.35037227164e-16,16.193699912,0.0621406904446,0.0659143016841,35.8509209346,2.11187683261,7.38528971253e-15,4.35046627517e-16,16.1937492094,0.0621447378502,0.0659188557619,36.7596127804,2.0862483826,7.57248023277e-15,4.29767166817e-16,16.1665726801,0.0599345642264,0.0634373603542,272.0,310.462985822,27.0,23.4081463206,8.44576322597,7.66084788674,7.67459617514,0.876273530138,604.882202148,302.695281982,226.814736968,210.987911791,-15.0198509363,0.0
861730109.995,861730119.995,861730114.878,861730110.025,861730119.955,31.8338685877,2.00646216417,6.55777692906e-15,4.1333120582e-16,16.3227764521,0.0663629499702,0.0706848181646,31.9989016035,2.00158396137,6.59177373031e-15,4.12326296043e-16,16.3171623226,0.0658751208573,0.0701316226934,32.9075934493,1.97450812237,6.77896425055e-15,4.06748673209e-16,16.2867596919,0.0632662977518,0.0671822092647,240.0,277.763002025,32.0,27.6924555683,8.44069629259,9.06298545872,7.6699918941,0.864167150656,603.965026855,302.298126221,226.157883613,210.987947327,-15.0199467965,0.0
861730119.995,861730129.995,861730124.767,861730119.995,861730129.97,36.4255339664,2.1530834679,7.50365999708e-15,4.43535194388e-16,16.1764851828,0.0623518316063,0.0661519225947,36.8921861717,2.14022169778,7.59979035136e-15,4.40885669742e-16,16.162664021,0.0612273792724,0.0648875799461,37.8008780175,2.11495208955,7.7869808716e-15,4.35680130448e-16,16.1362452812,0.0591081949423,0.0625122945092,276.0,319.449864081,41.0,35.514226311,8.45085830898,11.6228377018,7.67922603552,0.86408185383,603.113952637,302.284576416,225.396499001,210.98806472,-15.020033912,0.0
861730129.995,861730139.995,861730134.808,861730129.995,861730139.99,34.8903590185,2.09940102486,7.18741395781e-15,4.32476611121e-16,16.2232364042,0.0634401892203,0.0673783336886,35.1584013663,2.09183273016,7.24263068145e-15,4.30917542413e-16,16.2149272007,0.0627497166823,0.0665999745101,36.0670932121,2.06596910792,7.42982120169e-15,4.25589636232e-16,16.1872221444,0.0604763523962,0.0640446671003,266.0,304.771700249,35.0,30.3830979277,8.45013204852,9.9435593218,7.67856608857,0.872817536524,602.197753906,302.837738037,224.331087535,210.988261008,-15.0200545952,0.0
861730139.995,861730149.995,861730144.939,861730139.995,861730149.97,38.6232322253,2.21246785611,7.9563858384e-15,4.55768378358e-16,16.1128784616,0.0604784753048,0.0640470479973,39.1023880459,2.19962691707,8.05509193746e-15,4.53123144916e-16,16.0994917968,0.0594198960593,0.0628610480655,40.0110798917,2.17506660694,8.2422824577e-15,4.4806372103e-16,16.0745493173,0.0574739585457,0.0606872594575,291.0,338.388366841,41.0,35.864694453,8.4573665034,11.7375363664,7.68513997873,0.860201051721,601.845581055,304.028625488,223.499761335,210.988106699,-15.0199514488,0.0
861730149.995,861730159.995,861730152.03,861730150.05,861730153.985,39.3591050366,3.52520824658,8.10797563755e-15,7.26192898794e-16,16.0923869632,0.0931331132524,0.101877940549,39.7952387677,3.50687869475,8.19781918614e-15,7.22417011118e-16,16.0804222131,0.0916950474738,0.100159431416,40.7039306135,3.46837761928,8.38500970638e-15,7.14485789572e-16,16.0559091267,0.0887843617229,0.096696353168,117.0,137.727272929,16.0,13.9039995046,3.3836357043,4.55039983787,3.07468217371,0.849600250257,601.820068359,304.910491943,223.099427465,210.988095297,-15.0200041811,4.0
893505799.995,893505809.995,893505808.474,893505807.04,893505809.985,26.5944517716,3.30755136619,5.47845706494e-15,6.81355581436e-16,16.5180223949,0.127273101728,0.14419839066,26.4464957729,3.31628936235,5.44797812923e-15,6.83155608643e-16,16.5240796623,0.128263585033,0.145471566765,27.2800226889,3.26675782438,5.61968467391e-15,6.72952111822e-16,16.490388182,0.122801793024,0.138483790149,63.0,69.7357657967,6.0,5.35492530968,2.55629427409,1.75252101044,2.13074008254,0.903567080721,187.822296143,340.246398926,220.431102287,210.987992785,-15.0197245782,4.0
893505809.995,893505819.995,893505815.058,893505810.0,893505819.95,28.2951138874,1.90038032522,5.82879346081e-15,3.91478346996e-16,16.4507213842,0.0705767395986,0.0754854096681,28.71106695,1.88750192968,5.91447979169e-15,3.88825397515e-16,16.4348766703,0.0691294568969,0.0738320851743,29.5445938659,1.86142680778,6.08618633638e-15,3.83453922402e-16,16.4038049392,0.0663372197467,0.0706556269825,230.0,251.920854216,36.0,32.5540916426,8.52680038045,10.6540663558,7.10731762401,0.913039140483,187.099899292,341.090698242,220.899883918,210.98790901,-15.0195490773,0.0
893505819.995,893505829.995,893505824.796,893505819.995,893505829.915,30.7573167464,1.9743670906,6.33600724977e-15,4.06719620664e-16,16.3601288872,0.0675497560827,0.072032867686,31.1660350539,1.96219182297,6.42020322111e-15,4.04211515531e-16,16.345796113,0.0662915923579,0.0706038659089,31.9995619699,1.9371248262,6.59190976579e-15,3.99047714196e-16,16.3171399163,0.0638135171543,0.067799619486,248.0,272.880720298,36.0,32.3687806205,8.52763923942,10.5934191122,7.10801683554,0.90886524812,186.54574585,342.506378174,221.061609434,210.988075536,-15.0195697938,0.0
893505829.995,893505839.995,893505835.488,893505830.015,893505839.97,27.8705501167,1.87528736284,5.74133332404e-15,3.86309196744e-16,16.4671361474,0.0707016493965,0.0756283237192,28.1099358414,1.86779452513,5.79064678333e-15,3.84765672177e-16,16.4578503641,0.0698472366793,0.074651461227,28.9434627574,1.84146702787,5.96235332802e-15,3.79342207741e-16,16.4261237792,0.0669691976938,0.0713730394816,225.0,247.04330142,31.0,27.9818961587,8.53537475771,9.15771147013,7.11446459825,0.910861842431,186.924346924,344.226318359,220.25425648,210.987877216,-15.0196529139,0.0
893505839.995,893505849.995,893505844.914,893505840.025,893505849.985,32.1556331271,2.0212489789,6.62406042418e-15,4.16377289653e-16,16.3118573374,0.0661884381969,0.0704868618567,32.6765969981,2.0060909029,6.73137898161e-15,4.13254725998e-16,16.2944079451,0.0646898146581,0.0687896990613,33.5101239141,1.98159727053,6.9030855263e-15,4.0820903773e-16,16.2670599156,0.0623775683968,0.0661808938178,256.0,285.970527714,39.0,35.3192508112,8.53385467769,11.5590275382,7.11319757064,0.895331831418,188.045227051,345.523284912,218.843638845,210.987802268,-15.0196976272,0.0
893505849.995,893505859.995,893505855.13,893505850.0,893505859.97,30.966446335,1.9524800037,6.37908794501e-15,4.02210880763e-16,16.352771577,0.066385732285,0.070710666149,30.9271438698,1.95365823097,6.37099163718e-15,4.02453595581e-16,16.3541504634,0.0665064715544,0.070847671854,31.7606707858,1.92851613509,6.54269818187e-15,3.9727432383e-16,16.3252758346,0.0640021584362,0.0680126110095,241.0,271.226911586,23.0,20.7241415523,8.53970980071,6.78244632619,7.11807797327,0.888762208028,189.838912964,346.211425781,216.935228169,210.987977229,-15.0196460145,0.0
893505859.995,893505869.995,893505865.26,893505859.995,893505869.985,29.8775734122,1.94655156095,6.15478012291e-15,4.00989621556e-16,16.3916366946,0.0685278726974,0.073146244005,30.2889793102,1.93414119067,6.2395297379e-15,3.98433085279e-16,16.3767884036,0.0672073920734,0.0716436658866,31.1225062262,1.9087498847,6.41123628259e-15,3.93202476249e-16,16.3473135938,0.0646263170979,0.068717899501,237.0,265.858822753,36.0,32.4947061103,8.54233334621,10.6346310906,7.12026476906,0.891618555675,191.483047485,345.755859375,215.457063653,210.987876819,-15.0197974785,0.0
893505869.995,893505879.995,893505875.188,893505870.035,893505879.935,28.5529992263,1.89148545854,5.88191784062e-15,3.89646004458e-16,16.4408706661,0.0696422346312,0.0744173243341,28.7216426907,1.88625876022,5.91665839429e-15,3.88569304606e-16,16.4344768123,0.0690606982063,0.0737536550729,29.5551696067,1.8602099443,6.08836493897e-15,3.83203248526e-16,16.4034163601,0.0662721378543,0.0705817975503,225.0,252.431174824,29.0,26.1541903234,8.54101594353,8.55955319675,7.11916667847,0.891465388289,193.043182373,344.357330322,214.306395264,210.987771402,-15.0197207507,0.0
893505879.995,893505889.995,893505884.967,893505880.05,893505889.98,29.8038225379,1.93689420012,6.13958744282e-15,3.99000205224e-16,16.394320078,0.0683619013732,0.0729571700553,30.1060381231,1.92774783462,6.20184385336e-15,3.97116053933e-16,16.3833659819,0.0673866553918,0.0718474209726,30.939565039,1.9022937722,6.37355039804e-15,3.91872517073e-16,16.3537144902,0.0647838144759,0.0688960053309,238.0,264.528966785,33.0,29.6707889297,8.54986055724,9.71044001335,7.12653890206,0.89983296203,193.77041626,342.488037109,214.098732096,210.987888705,-15.0196196709,0.0
893505889.995,893505899.995,893505895.206,893505890.075,893505899.945,30.7788012984,1.97385448085,6.34043306748e-15,4.06614023055e-16,16.3593707452,0.0674870474905,0.0719615605001,31.2229408369,1.9606606991,6.4319258124e-15,4.03896104014e-16,16.3438154847,0.0661242841628,0.0704141062095,32.0564677528,1.93565687904,6.60363235709e-15,3.98745317082e-16,16.3152108338,0.0636566098277,0.0676225182159,244.0,274.267648086,37.0,33.4015478397,8.55576634959,10.9314156566,7.13146153894,0.889778111494,193.297637939,340.686553955,215.044068421,210.987892294,-15.0195870965,0.0
893505899.995,893505909.995,893505905.172,893505900.01,893505909.96,28.6721303557,1.88293850407,5.90645885327e-15,3.87885331838e-16,16.4363500938,0.0690582608034,0.0737508750267,28.6630537465,1.88322031207,5.90458907177e-15,3.87943384286e-16,16.4366938549,0.0690894646555,0.0737864664392,29.4965806624,1.85716286633,6.07629561646e-15,3.82575550464e-16,16.4055708148,0.0662943185705,0.0706069584755,229.0,252.257080624,24.0,21.5440009497,8.55207874807,7.05076394719,7.12838782382,0.907930696739,191.799285889,339.364257812,216.850710368,210.987682237,-15.0196344243,0.0
893505909.995,893505919.995,893505914.923,893505910.005,893505919.91,30.2009964334,1.93481095505,6.22140526529e-15,3.98571056739e-16,16.3799468199,0.0674198591724,0.0718851690953,30.2643383947,1.93289477351,6.23445370932e-15,3.98176323342e-16,16.3776720393,0.0672184210461,0.0716561996127,31.0978653107,1.90750011868,6.406160254e-15,3.92945024448e-16,16.3481735544,0.0646349182691,0.06872762471,242.0,265.785943682,26.0,23.421816218,8.54675846803,7.66532167136,7.1239532272,0.910714262997,190.06288147,338.819152832,218.670276437,210.987834093,-15.0196025449,0.0
893505919.995,893505929.995,893505925.042,893505920.005,893505929.78,30.6346777347,1.95410685215,6.31074361334e-15,4.02546011544e-16,16.3644667098,0.0671371187126,0.0715638110691,30.8061214629,1.94896878655,6.34606102136e-15,4.01487570029e-16,16.3584074414,0.0666044423584,0.070958865549,31.6396483789,1.92379295291,6.51776756604e-15,3.963013483e-16,16.329420879,0.0640870879547,0.0681085291475,243.0,270.487149872,29.0,26.2517675254,8.54899354864,8.59148755377,7.12581622705,0.898457894862,188.424224854,339.310516357,220.107978169,210.987758152,-15.0195019066,0.0
893505929.995,893505939.995,893505935.128,893505929.995,893505939.99,28.8563320101,1.91874924778,5.94440439408e-15,3.95262345044e-16,16.4293971846,0.0698952053476,0.0747062608657,29.3379321639,1.90401867777,6.04361402577e-15,3.9222784762e-16,16.4114262499,0.0682716116475,0.0728543382789,30.1714590799,1.87825083717,6.21532057045e-15,3.86919672456e-16,16.3810092175,0.0655694751659,0.069785292321,235.0,258.039055643,38.0,34.3674280668,8.55242217356,11.2475219128,7.12867407821,0.910808535173,187.306182861,340.614837646,220.828570065,210.987797715,-15.0195454373,0.0
893505939.995,893505949.995,893505944.739,893505940.08,893505949.99,30.5735048088,1.95549835711,6.2981419906e-15,4.02832661565e-16,16.3666369321,0.0673138190481,0.0717646247278,30.8096289623,1.94842808893,6.34678356622e-15,4.01376186319e-16,16.3582838296,0.0665791669053,0.0709301766765,31.6431558782,1.92326197579,6.51849011091e-15,3.96191967014e-16,16.3293005234,0.0640630149613,0.0680813398434,246.0,270.696531127,31.0,27.9598742583,8.5546628841,9.1505043027,7.13054177075,0.908824065696,186.871383667,342.501312256,220.748513454,210.987930675,-15.0195448217,0.0
893505949.995,893505959.995,893505954.984,893505950.035,893505959.95,31.2913538498,1.97074159706,6.44601889305e-15,4.05972768994e-16,16.3414391157,0.0663131293396,0.0706282975262,31.4246551852,1.96678423919,6.47347896815e-15,4.05157553273e-16,16.3368236975,0.0659115496616,0.070172914431,32.2581821011,1.94185619822,6.64518551283e-15,4.00022376834e-16,16.3084002769,0.0634667579545,0.0674083052646,251.0,275.959689241,28.0,25.2723294664,8.55471918336,8.27094418899,7.1305886977,0.909620611179,187.226242065,344.257110596,219.954408423,210.987854958,-15.0196104177,0.0
893505959.995,893505969.995,893505964.869,893505960.01,893505969.925,30.6110609606,1.94636290564,6.30587855789e-15,4.00950758562e-16,16.3653040444,0.0669291285475,0.0713275270679,30.6801953666,1.94428629423,6.32012024553e-15,4.0052297661e-16,16.362854698,0.0667137487694,0.0710829500779,31.5137222826,1.91907253179,6.49182679021e-15,3.95328941548e-16,16.3337507414,0.0641824487952,0.0682162473091,240.0,269.6600609,26.0,23.6010835882,8.55690922456,7.72399099249,7.13241415599,0.890137275752,188.393615723,345.866607666,218.420891932,210.987809031,-15.0197358496,0.0
893505969.995,893505979.995,893505974.897,893505970.035,893505979.93,30.353784064,1.950589862,6.25287951719e-15,4.01821511572e-16,16.3744678994,0.0676212209547,0.0721141425437,30.6236927972,1.94248841512,6.30848071622e-15,4.00152613516e-16,16.3648561013,0.0667731891826,0.0711504379733,31.4572197131,1.91725359933,6.48018726091e-15,3.94954241461e-16,16.3356991608,0.0642352126841,0.0682758572581,240.0,269.204024324,32.0,28.853493732,8.55778186309,9.442961585,7.13314152369,0.891849306397,190.369140625,346.710388184,216.29812743,210.987884473,-15.0197158048,0.0
893505979.995,893505989.995,893505984.711,893505980.005,893505989.975,32.0415180927,2.00423503048,6.6005527271e-15,4.12872416279e-16,16.3157172892,0.0658746532649,0.0701310927006,32.3835668437,1.99424366987,6.6710147698e-15,4.10814195994e-16,16.3041882954,0.0648838291282,0.0690091354348,33.2170937596,1.969683841,6.84272131448e-15,4.05754871247e-16,16.2765959191,0.062544659224,0.0663690190449,250.0,284.40041162,34.0,30.7545488625,8.56186918934,10.0651250823,7.13654842014,0.879275297917,192.444473267,346.105010986,214.438724391,210.98782994,-15.0198641963,0.0
893505989.995,893505999.995,893505994.938,893505990.03,893505999.99,27.6952834059,1.86388473198,5.70522838161e-15,3.83960254787e-16,16.4739854659,0.0707159855496,0.0756447285127,27.8906878502,1.85775409755,5.74548169715e-15,3.82697344096e-16,16.4663519372,0.0700124992211,0.0748402798055,28.7242147662,1.83137248868,5.91718824184e-15,3.77262732668e-16,16.434379587,0.0671061743166,0.0715286510453,220.0,246.004447514,30.0,26.9259715165,8.56435761662,8.81213613269,7.13862259126,0.894557511941,194.63331604,344.393188477,212.761820749,210.987848976,-15.0195624367,0.0
893505999.995,893506009.995,893506005.188,893506000.075,893506009.955,27.2501349209,1.86852032995,5.61352779371e-15,3.8491518797e-16,16.4915783578,0.0720066443676,0.0771235291273,27.7482969678,1.85289638965,5.71614917536e-15,3.81696656268e-16,16.4719091656,0.0701822150512,0.0750342505359,28.5818238837,1.82645547071,5.88785572004e-15,3.76249826966e-16,16.4397751529,0.0672547688416,0.071697508496,225.0,244.884727478,39.0,34.8629992446,8.56784817073,11.4097088437,7.14153206205,0.918847084335,195.483261108,342.262573242,212.510486648,210.987888382,-15.0195761661,0.0
893506009.995,893506019.995,893506014.786,893506010.055,893506019.985,28.4181906449,1.88344619106,5.85414727285e-15,3.87989915358e-16,16.4460089415,0.0696741636717,0.0744537848969,28.5760647954,1.87854940182,5.88666934785e-15,3.86981176774e-16,16.4399939451,0.0691267005422,0.0738289409136,29.4095917113,1.85248129606,6.05837589254e-15,3.81611146987e-16,16.4087775117,0.0663219441642,0.0706382973881,231.0,252.040496894,29.0,25.9609689626,8.5700100623,8.49631711504,7.14333405687,0.916602716651,194.926239014,340.350036621,213.57285777,210.987851891,-15.0196523648,0.0
893506019.995,893506029.995,893506025.018,893506020.075,893506029.965,24.968315897,1.78055342071,5.14347307478e-15,3.66794004665e-16,16.5865268741,0.0747904466139,0.0803260183003,25.237879928,1.77170009424,5.19900326518e-15,3.64970219414e-16,16.5748678255,0.0736624037104,0.0790261881015,26.071406844,1.74404014761,5.37070980986e-15,3.59272270408e-16,16.5395888329,0.0703039413973,0.0751734133974,200.0,223.468326894,32.0,28.8903641099,8.57139502409,9.45502825414,7.1444884598,0.895177142687,193.341873169,338.777435303,215.536038317,210.987925736,-15.0196142021,0.0
893506029.995,893506039.995,893506035.123,893506030.005,893506039.97,29.9788144065,1.93537480311,6.17563576773e-15,3.9868720944e-16,16.3879638663,0.0679234050348,0.0724579338742,30.2082912518,1.92844562321,6.22290799787e-15,3.97259798382e-16,16.3796846003,0.0671890426685,0.0716228135577,31.0418181677,1.90306457569,6.39461454255e-15,3.92031302591e-16,16.3501321234,0.0646020387996,0.0686904492965,243.0,266.064695256,31.0,27.8397342807,8.57116982705,9.1111857646,7.14430075201,0.913515094569,191.232666016,338.077789307,217.757112206,210.987868447,-15.0195909197,0.0
893506039.995,893506049.995,893506045.12,893506040.005,893506049.97,29.9611667373,1.93780110545,6.17200034788e-15,3.99187027723e-16,16.3886031962,0.0680447732129,0.0725960706354,30.2281348931,1.92974180116,6.22699578798e-15,3.97526811039e-16,16.378971621,0.0671900350838,0.0716239413227,31.0616618091,1.90435960089,6.39870233267e-15,3.92298077784e-16,16.3494382827,0.0646046235891,0.0686933717208,240.0,266.042765883,32.0,28.800833322,8.56498816833,9.42572726903,7.13914817308,0.902279620401,189.283233643,338.6171875,219.475295408,210.987855265,-15.0195331755,0.0
893506049.995,893506059.995,893506054.977,893506050.07,893506059.895,29.0304128135,1.89470952686,5.98026503959e-15,3.90310162533e-16,16.4228669711,0.0686455370576,0.0732803242927,29.0605714594,1.89378039802,5.98647772065e-15,3.90118761993e-16,16.4217396245,0.0685439117595,0.0731645189247,29.8940983754,1.86791817384,6.15818426533e-15,3.84791143811e-16,16.3910363516,0.0658065208382,0.0700538731828,232.0,256.12691797,25.0,22.6107833231,8.56780876125,7.39989272391,7.14149921319,0.905916388404,187.714874268,340.007415771,220.599376177,210.98778042,-15.0195306104,0.0
893506059.995,893506069.995,893506064.88,893506060.025,893506069.935,30.1131398313,1.93170441228,6.20330680526e-15,3.9793110893e-16,16.383109898,0.0675053104828,0.0719823268031,30.2104030902,1.92876416819,6.22334303658e-15,3.97325418648e-16,16.3796087,0.0671952494755,0.071629866911,31.0439300062,1.90338062112,6.39504958127e-15,3.9209640795e-16,16.3500582611,0.0646081871907,0.0686974008377,242.0,266.012536621,27.0,24.3706652117,8.56890659681,7.97585406928,7.14241428868,0.909812731868,187.177001953,342.293273926,220.507811045,210.987789908,-15.019548805,0.0
893506069.995,893506079.995,893506074.912,893506070.07,893506079.98,26.3693497481,1.83711473223,5.43208604811e-15,3.78445634839e-16,16.5272514488,0.0731230818387,0.0784057599173,26.8108332915,1.82303809163,5.52303165804e-15,3.75545846875e-16,16.5092242194,0.0714243940875,0.0764559360798,27.6443602074,1.79616046352,5.69473820273e-15,3.70009055484e-16,16.475983642,0.068347358111,0.0729406053681,214.0,236.876960203,37.0,33.382603933,8.56872643918,10.9252158326,7.14226412245,0.903560371394,187.770477295,344.592559814,219.343007036,210.987966571,-15.0197292906,0.0
893506079.995,893506089.995,893506084.755,893506080.005,893506089.89,31.3277048399,1.97740161386,6.45350719703e-15,4.07344732455e-16,16.3401785541,0.0664556194676,0.0707899648237,31.5935953471,1.96954486934,6.50828064151e-15,4.05726243083e-16,16.3310023716,0.065658839775,0.0698865307944,32.4271222631,1.9447094426,6.67998718619e-15,4.00610145176e-16,16.3027289774,0.0632356691717,0.0671476715789,247.0,278.040059119,32.0,28.8039310566,8.57430569582,9.42674107307,7.14691458303,0.888572397643,189.217849731,346.235137939,217.531090339,210.98793819,-15.0197725141,0.0
893506089.995,893506099.995,893506095.251,893506090.125,893506099.91,31.5766053736,1.98113003806,6.50478070696e-15,4.0811278784e-16,16.331586401,0.0660680147964,0.0703502999383,31.7740281364,1.97530790468,6.5454497961e-15,4.06913428364e-16,16.3248193105,0.065482393721,0.0696866574707,32.6075550524,1.9505350538,6.71715634079e-15,4.01810221082e-16,16.2967044095,0.0630787412139,0.0669707475222,248.0,279.465983452,30.0,26.9984212375,8.57058994468,8.83584695046,7.14381740444,0.887747670254,191.43132019,346.898590088,215.222336044,210.987690348,-15.0196626726,0.0
893506099.995,893506109.995,893506105.029,893506100.085,893506109.88,32.4324474839,2.01640031428,6.68108418168e-15,4.15378464741e-16,16.3025506912,0.0654874430473,0.0696923762483,32.8076265101,2.00551708225,6.75837106109e-15,4.13136518944e-16,16.2900629695,0.0644210730532,0.0684858819711,33.6411534261,1.98112409644,6.93007760577e-15,4.08111563868e-16,16.2628228058,0.062127012772,0.0658989120468,252.0,288.34896352,35.0,31.6561692017,8.57131620513,10.3602008297,7.14442276207,0.874241771789,193.543746948,346.369689941,213.308214987,210.987720599,-15.0196566552,0.0
893506109.995,893506119.995,893506115.087,893506110.03,893506119.945,36.5789926407,2.13236330857,7.53527248398e-15,4.39266841565e-16,16.1719206471,0.0615166063667,0.0652125233996,36.9535451127,2.12209781348,7.61243029321e-15,4.37152149577e-16,16.1608597288,0.0606250597265,0.0642114701116,37.7870720286,2.09907287355,7.78413683789e-15,4.32409011951e-16,16.1366418964,0.0586970530372,0.062052603751,291.0,324.064494048,35.0,31.657299711,8.57606786265,10.3605708145,7.14838339651,0.898273846094,195.162445068,344.613616943,212.193485617,210.987768676,-15.0195645995,0.0
893506119.995,893506129.995,893506124.885,893506120.005,893506129.985,35.0086922556,2.06289354803,7.21179060466e-15,4.24956070894e-16,16.2195602798,0.0621631902239,0.0659396185429,34.9273003437,2.06519149066,7.19502387079e-15,4.25429447076e-16,16.2220874531,0.0623714196406,0.0661739721932,35.7608272596,2.04153609043,7.36673041548e-15,4.20556434629e-16,16.1964811079,0.0602784883306,0.0638228007751,282.0,306.832239586,22.0,19.7187517098,8.58012140935,6.45340965046,7.15176213679,0.919116619999,195.774871826,342.190826416,212.249389936,210.987789464,-15.0196228154,0.0
893506129.995,893506139.995,893506135.126,893506130.025,893506139.97,33.4815657134,2.04309671564,6.89720253696e-15,4.20877923421e-16,16.2679856027,0.064310502148,0.0683609261359,33.8154986736,2.03355006374,6.96599272677e-15,4.1891131313e-16,16.2572105092,0.0634045993755,0.0673381880513,34.6490255896,2.00952287635,7.13769927146e-15,4.13961712528e-16,16.2307724356,0.0612105971455,0.0648687310527,272.0,297.300844204,34.0,30.6081629318,8.58035223632,10.0172169595,7.15195453728,0.914961369307,195.209259033,339.934295654,213.417750959,210.987833573,-15.0196023712,0.0
893506139.995,893506149.995,893506145.048,893506139.995,893506149.98,38.2386272258,2.15950558125,7.87715720852e-15,4.44858149737e-16,16.1237442684,0.0596474998762,0.0631158415967,38.2956793832,2.15796573799,7.88890995293e-15,4.44540942025e-16,16.1221255537,0.0595197044734,0.0629727657273,39.1292062991,2.13534214908,8.06061649762e-15,4.3988048271e-16,16.0987474032,0.0576901458397,0.0609283532945,302.0,335.789515804,26.0,23.3522517452,8.58155704048,7.64255511661,7.15295877398,0.899542169451,193.545715332,338.382568359,215.453195706,210.987871886,-15.0196072115,0.0
893506149.995,893506159.995,893506154.8,893506150.0,893506159.985,40.5950548676,2.23687856653,8.36258130272e-15,4.60796984706e-16,16.0588171682,0.0582363654291,0.0615379545238,40.9236330268,2.22829965015,8.43026840353e-15,4.5902972793e-16,16.0500645461,0.0575651749325,0.0607889723344,41.7571599428,2.20638728774,8.60197494822e-15,4.54515781275e-16,16.0281726174,0.0559044337168,0.0589399521143,327.0,358.177592363,34.0,30.4581164002,8.57763298207,9.96811082189,7.14968796568,0.9131384419,191.256408691,337.805267334,217.812009962,210.987955624,-15.0196169429,0.0
893506159.995,893506169.995,893506164.85,893506160.035,893506169.965,41.9997524388,2.27432413923,8.65194900239e-15,4.68510772681e-16,16.0218831737,0.0572569534459,0.0604453556826,42.3424454328,2.26552067002,8.72254375917e-15,4.66697258025e-16,16.0130601587,0.0565912138642,0.0597038681462,43.1759723488,2.24396396657,8.89425030385e-15,4.62256577112e-16,15.9918946827,0.0550109850628,0.0579476813254,334.0,370.213708734,34.0,30.8169093078,8.57453089286,10.0855339553,7.14710229082,0.902379287443,189.039932251,338.266052246,219.807257592,210.987908629,-15.0194648178,0.0
893506169.995,893506179.995,893506174.85,893506170.005,893506179.985,39.4016699155,2.20086346411,8.11674400259e-15,4.53377873606e-16,16.091213429,0.0590128732688,0.0624056841349,39.6379185424,2.19459628755,8.16541121972e-15,4.52086835235e-16,16.0847228979,0.058507832128,0.0618411629209,40.4714454583,2.17234015487,8.33711776441e-15,4.47502071903e-16,16.0621282107,0.0567675889996,0.0599002177087,315.0,347.089736221,31.0,28.0334084549,8.57616357139,9.17457003979,7.14846317232,0.907659658589,187.283935547,339.909088135,221.040814704,210.987827282,-15.0195947533,0.0
893506179.995,893506189.995,893506185.261,893506180.015,893506189.905,37.6458093771,2.14607402834,7.75503673169e-15,4.42091249838e-16,16.140708403,0.0601946414476,0.0637288085632,37.7405788189,2.14349818034,7.77455923669e-15,4.4156062515e-16,16.1379786086,0.059977473662,0.0634854354069,38.5741057348,2.12070802302,7.94626578137e-15,4.36865852743e-16,16.1142603335,0.0581079966605,0.0613946318952,301.0,330.84911279,27.0,24.3282538417,8.57697428073,7.96197398457,7.14913892038,0.909835234054,186.785232544,342.358184814,220.869001716,210.987873585,-15.0195367266,0.0
893506189.995,893506199.995,893506194.95,893506190.02,893506199.93,35.7893430467,2.10623884715,7.37260466762e-15,4.33885202513e-16,16.1956156837,0.0620871340589,0.0658540442694,36.0878223665,2.09796222658,7.4340914075e-15,4.32180218675e-16,16.186598309,0.0613526049407,0.0650282470415,36.9213492825,2.07467427151,7.60579795219e-15,4.27382899931e-16,16.1618060904,0.0593569004942,0.0627905470043,287.0,316.705266469,33.0,29.6699438924,8.57783565941,9.71016345571,7.14985690269,0.906331396839,187.363372803,344.616516113,219.730893397,210.987800024,-15.019569406,0.0
893506199.995,893506209.995,893506205.077,893506200.0,893506209.955,40.0454541828,2.22702137475,8.24936356166e-15,4.58766403199e-16,16.0736169409,0.0587611450948,0.0621242397336,40.4567256877,2.21622868539,8.33408549167e-15,4.56543109189e-16,16.062523173,0.0579049514347,0.0611680068521,41.2902526036,2.19419224716,8.50579203635e-15,4.52003602914e-16,16.0403811505,0.0562159754632,0.0592863582642,314.0,354.116144532,36.0,32.6202586627,8.57626491006,10.6757210169,7.14854764083,0.886870059082,188.957931519,346.228302002,217.784641732,210.9877759,-15.0196255893,0.0
893506209.995,893506219.995,893506214.88,893506210.01,893506219.965,37.1216148833,2.14333957863,7.64705266596e-15,4.41527953198e-16,16.1559328479,0.0609455931332,0.0645711730273,37.4260732472,2.13504182047,7.70977108891e-15,4.39818615017e-16,16.1470643419,0.0602356522,0.0637747796227,38.2596001631,2.11215795954,7.8814776336e-15,4.35104539665e-16,16.1231489323,0.0583430888928,0.0616571376633,292.0,328.116496599,33.0,29.8204688614,8.5760566028,9.75942617281,7.14837401112,0.890273061274,191.197799683,346.83996582,215.463101461,210.987849316,-15.0197814343,0.0
893506219.995,893506229.995,893506224.8,893506220.02,893506229.935,37.3859855623,2.14793810709,7.70151302584e-15,4.42475250061e-16,16.1482279152,0.0606527137243,0.0642424945746,37.6577859906,2.14055344264,7.75750391406e-15,4.40954009185e-16,16.1403630425,0.0600254217752,0.0635391604806,38.4913129065,2.11774642093,7.92921045875e-15,4.36255762712e-16,16.1165931881,0.0581505119852,0.0614420959184,288.0,330.352453525,32.0,28.9865087433,8.58251975782,9.48649377054,7.15376122479,0.872072918708,193.521728516,346.419708252,213.31695727,210.987761239,-15.0197482625,0.0
893506229.995,893506239.995,893506235.101,893506230.0,893506239.975,34.4784985342,2.0781261757,7.10257069805e-15,4.28093992195e-16,16.2361291376,0.0635443633629,0.0674958590739,34.9510374835,2.06484595748,7.19991372161e-15,4.25358267241e-16,16.2213498204,0.062320117789,0.0661162251985,35.7845643995,2.04120993557,7.37162026629e-15,4.20489246728e-16,16.1957606626,0.0602302307358,0.0637687022138,277.0,307.337902337,38.0,34.2748569804,8.58856066839,11.2172259209,7.15879648635,0.901533618908,195.576522827,344.863983154,211.72845433,210.98789622,-15.0196537051,0.0
893506239.995,893506249.995,893506244.738,893506240.035,893506249.98,32.7917521273,2.02998569519,6.75510093823e-15,4.1817705321e-16,16.2905884438,0.0652145471049,0.069383380412,33.2595943784,2.01652495185,6.85147644195e-15,4.1540414008e-16,16.2752076289,0.0639096365505,0.0679081363453,34.0931212944,1.99231739605,7.02318298664e-15,4.10417383587e-16,16.248333091,0.0616630644788,0.0653771376004,268.0,292.830610612,38.0,34.1539082018,8.58914055076,11.1776426842,7.15927983392,0.915304937391,196.430999756,342.522094727,211.527888126,210.987786592,-15.0197620811,0.0
893506249.995,893506259.995,893506254.984,893506250.005,893506259.955,31.1165917205,1.95982958681,6.41001789443e-15,4.03724894883e-16,16.3475199461,0.0663162338222,0.0706318193459,31.2081578368,1.95710595443,6.42888051437e-15,4.03163826613e-16,16.3443296656,0.0660383054558,0.0703166140766,32.0416847527,1.93213617155,6.60058705906e-15,3.98020051339e-16,16.3157116419,0.0635726251612,0.0675277471201,252.0,275.014266987,27.0,24.2613786201,8.5830151913,7.9400875484,7.15417418194,0.916381993187,195.828491211,340.071411133,212.784963672,210.987881202,-15.0197015869,0.0
893506259.995,893506269.995,893506264.983,893506260.015,893506269.985,35.1157713196,2.10708437144,7.23384889185e-15,4.34059380517e-16,16.2162444696,0.0632686911186,0.0671849081826,35.790848981,2.08834996623,7.37291489009e-15,4.30200093043e-16,16.1955699994,0.0615719647828,0.0652747389321,36.624375897,2.06498388471,7.54462143477e-15,4.25386680251e-16,16.1705744181,0.0595532761431,0.0630103480971,284.0,314.562633499,44.0,39.5915500145,8.5888872041,12.9572345502,7.15906866265,0.902970176716,194.02835083,338.207672119,215.040954348,210.987941275,-15.0195407291,0.0
893506269.995,893506279.995,893506274.499,893506270.04,893506279.975,33.2786910664,2.02021818359,6.85541035967e-15,4.1616494582e-16,16.2745844098,0.0639876241334,0.0679961977845,33.3298486509,2.01874324856,6.86594882209e-15,4.15861109203e-16,16.2729166461,0.0638469423268,0.0678373535119,34.1633755669,1.99455800671,7.03765536678e-15,4.10878949382e-16,16.2460980618,0.0616070681998,0.0653141940174,268.0,293.37844896,26.0,23.213789174,8.58751350216,7.59724009331,7.15792364511,0.913611847129,191.43850708,337.346496582,217.769046973,210.987832783,-15.0194731533,0.0
893506279.995,893506289.995,893506284.928,893506280.035,893506289.955,34.9457177925,2.07490943708,7.19881786526e-15,4.27431344039e-16,16.2215150865,0.0626245179998,0.0664589526655,35.1111846464,2.07025757515,7.23290403716e-15,4.26473060481e-16,16.2163862931,0.0622018718861,0.0659831459395,35.9447115624,2.04666339241,7.40461058184e-15,4.21612658836e-16,16.1909124926,0.0601250212969,0.0636507761913,280.0,308.444593826,29.0,26.1935959416,8.58108412669,8.5724495809,7.15256458761,0.908027868562,188.569335938,337.797332764,220.390783649,210.987821549,-15.0195234523,0.0
893506289.995,893506299.995,893506294.581,893506290.005,893506299.98,35.4681133998,2.10615068413,7.30643136036e-15,4.33867040931e-16,16.2054047792,0.0626309876773,0.0664662391622,35.9455936367,2.09290818701,7.40479228917e-15,4.31139086523e-16,16.1908858492,0.0614443581256,0.0651313360726,36.7791205527,2.06958798913,7.57649883385e-15,4.26335125761e-16,16.1659966491,0.0594381141337,0.0628814383164,287.0,315.81655376,38.0,34.3976517585,8.58684354097,11.2574133028,7.15736521442,0.908865507212,186.635910034,339.39251709,221.805098841,210.98780325,-15.0195694726,0.0
893506299.995,893506309.995,893506305.042,893506300.02,893506309.975,34.7368599664,2.06288864117,7.15579315308e-15,4.24955060082e-16,16.2280236053,0.0626357349105,0.0664715858088,34.8002577166,2.06109782883,7.16885308962e-15,4.24586152739e-16,16.2260438496,0.0624721045616,0.0662873232041,35.6337846325,2.03740659471,7.3405596343e-15,4.1970575851e-16,16.2003451229,0.0603685068022,0.0639237284666,276.0,305.892258868,26.0,23.5262489183,8.58433259398,7.699499646,7.15527227253,0.90232220848,185.735397339,341.774963379,222.034850515,210.987906555,-15.0196228375,0.0
893506309.995,893506319.995,893506314.906,893506310.02,893506319.9,32.9887178163,2.00867957688,6.79567587015e-15,4.13787992837e-16,16.28408641,0.0641757823125,0.0682087162961,32.9828465817,2.00884977835,6.79446639584e-15,4.1382305434e-16,16.2842796633,0.0641921561306,0.068227213698,33.8163734977,1.98454057108,6.96617294052e-15,4.08815357643e-16,16.2571824211,0.0619177090338,0.0656634622044,264.0,290.358202665,24.0,21.7143559581,8.58631995785,7.10651649538,7.15692879381,0.90931147808,186.174591064,344.263793945,220.970202,210.987789383,-15.0195822978,0.0
893506319.995,893506329.995,893506325.029,893506320.0,893506329.985,30.2572622722,1.94208345126,6.23299602807e-15,4.00069190959e-16,16.3779259256,0.067543543351,0.0720258026725,30.4964300906,1.93490280218,6.28226459867e-15,3.98589977249e-16,16.3693774904,0.066789485564,0.0711689420573,31.3299570066,1.90966641591,6.45397114335e-15,3.93391281677e-16,16.3401005027,0.0642407400813,0.0682821021864,240.0,269.156316882,31.0,28.1586034024,8.59102094604,9.21554293168,7.16084719399,0.891905923408,187.704421997,346.413787842,218.954092387,210.987789497,-15.019665425,0.0
893506329.995,893506339.995,893506334.777,893506330.08,893506339.91,30.8210771403,1.9569697308,6.3491418909e-15,4.03135764544e-16,16.3578804689,0.0668381486849,0.0712242011962,31.0181507981,1.95109655538,6.3897390644e-15,4.01925890409e-16,16.3509602425,0.0662328246068,0.070537204856,31.851677714,1.92605779327,6.56144560908e-15,3.96767905414e-16,16.3221692182,0.0637455448538,0.0677228924744,248.0,273.480267885,30.0,27.0379803553,8.58605535133,8.84879357082,7.15670823715,0.90707099959,189.970291138,347.37210083,216.522918823,210.987889895,-15.0197448464,0.0
893506339.995,893506349.995,893506345.061,893506340.005,893506349.99,33.2401672668,2.0437799423,6.84747445696e-15,4.21018668114e-16,16.2758419987,0.0647849077733,0.068897241878,33.7182900316,2.0301106491,6.94596774651e-15,4.18202793714e-16,16.2603361451,0.0634776876126,0.0674206352129,34.5518169475,2.00605781019,7.11767429119e-15,4.13247908899e-16,16.2338227745,0.0612751262134,0.0649412104419,261.0,296.657198979,38.0,34.410584046,8.58586393385,11.2616456878,7.15654868552,0.880093812518,192.577102661,346.509033203,214.209107811,210.987753926,-15.0195642366,0.0
893506349.995,893506359.995,893506355.0,893506349.995,893506359.935,27.4199043738,1.83766843869,5.64850030101e-15,3.7855969837e-16,16.4848351603,0.0704308966392,0.0753185897916,27.3730045978,1.83915415836,5.63883894715e-15,3.78865756623e-16,16.4866938241,0.0706029545737,0.0755154002954,28.2065315138,1.81256768579,5.81054549184e-15,3.73388943272e-16,16.4541257867,0.0676199265973,0.0721126704081,217.0,242.164737568,23.0,20.635753411,8.58541353977,6.75351929815,7.15617326994,0.896300773461,194.405456543,344.295288086,213.007350175,210.987852057,-15.0196045045,0.0
893506359.995,893506369.995,893506364.884,893506360.0,893506369.975,28.5769276154,1.88293722145,5.88684708877e-15,3.87885067618e-16,16.4399611631,0.0692810927386,0.0740050872885,28.6982583795,1.8791866286,5.91184122618e-15,3.87112445493e-16,16.4353611466,0.0688641310634,0.0735294979614,29.5317852955,1.85321535225,6.08354777087e-15,3.81762362564e-16,16.4042757442,0.0660810990822,0.0703651361469,233.0,253.937959807,28.0,25.0880411695,8.59880150374,8.21063165546,7.16733249825,0.917602727561,195.032424927,341.677978516,213.103648541,210.987794326,-15.0195053617,0.0
893506369.995,893506379.995,893506374.991,893506370.01,893506379.96,28.7263001684,1.90803159766,5.91761783469e-15,3.93054509118e-16,16.4343007645,0.0698217929667,0.074622396312,29.1689708823,1.89448180871,6.00880800175e-15,3.90263252594e-16,16.4176972326,0.0683215470051,0.0729112078439,30.0024977982,1.86870158159,6.18051454644e-15,3.84952525808e-16,16.3871064686,0.0656024866065,0.0698226879175,234.0,257.77151188,37.0,33.503148655,8.59166838753,10.9646668325,7.1613868539,0.907956428716,194.307891846,339.186309814,214.493702171,210.987889987,-15.019482594,0.0
893506379.995,893506389.995,893506384.988,893506380.045,893506389.99,29.9833049348,1.91632974512,6.17656081656e-15,3.94763927495e-16,16.3878012459,0.0672655196214,0.0717097272093,29.9385469417,1.91768808473,6.16734066999e-15,3.95043745455e-16,16.3894232046,0.0674093215786,0.0718731890361,30.7720738576,1.89223176136,6.33904721467e-15,3.89799742841e-16,16.3596080847,0.0647916605249,0.0689048794711,240.0,264.462973406,23.0,20.7132423233,8.59425252355,6.77887930581,7.16354080083,0.907671112963,192.358337402,337.125701904,216.95215465,210.987823897,-15.0196651779,0.0
893506389.995,893506399.995,893506395.202,893506389.995,893506399.975,27.6124770417,1.84981157107,5.68817027059e-15,3.8106118364e-16,16.4772365805,0.070402779407,0.0752864339183,27.6693870369,1.84801994524,5.69989372959e-15,3.8069210872e-16,16.4750011543,0.070196662637,0.0750507658965,28.5029139528,1.82157716425,5.87160027428e-15,3.75244895835e-16,16.4427768457,0.0672606496722,0.0717041922752,219.0,244.840567257,26.0,23.3715466832,8.59001881922,7.64886982359,7.16001189431,0.895006892799,189.9140625,336.304138184,219.529642526,210.987937536,-15.019464795,0.0
893506399.995,893506409.995,893506405.04,893506400.075,893506409.96,30.8254905734,1.95123112145,6.35005105813e-15,4.01953611019e-16,16.3577250077,0.066638791633,0.0709978559374,30.9236784999,1.94829845465,6.37027777097e-15,4.01349481658e-16,16.3542721264,0.0663366858358,0.0706550212712,31.7572054158,1.92322265162,6.54198431565e-15,3.96183866233e-16,16.3253943045,0.0638383110045,0.0678276092853,245.0,272.662508247,27.0,24.4431034383,8.58584704407,7.99956112527,7.15653460744,0.898741308718,187.366256714,337.246337891,221.700543283,210.98772719,-15.0196319618,0.0
893506409.995,893506419.995,893506415.072,893506410.195,893506419.975,26.7674967624,1.84345224787,5.51410433305e-15,3.79751163061e-16,16.510980603,0.072311261369,0.0774731014543,27.1409896922,1.83161713313,5.5910438766e-15,3.77313129425e-16,16.4959357998,0.0709047318404,0.0758607533393,27.9745166082,1.80492479242,5.76275042129e-15,3.71814507238e-16,16.4630935231,0.067884890669,0.0724141051512,216.0,240.218782038,35.0,31.6700657573,8.58705747815,10.3647487933,7.15754353683,0.89932092126,185.721496582,339.23651123,222.727363821,210.987883262,-15.0195729145,0.0
893506419.995,893506429.995,893506424.506,893506420.04,893506429.945,29.6385027391,1.90874268299,6.10553156425e-15,3.93200992696e-16,16.4003593489,0.0677629599397,0.0722753718767,29.6316034104,1.9089530949,6.10411030255e-15,3.93244337549e-16,16.4006121189,0.0677854984084,0.0723010137278,30.4651303264,1.88336252472,6.27581684723e-15,3.87972680093e-16,16.3704923992,0.0651275273279,0.0692848840854,235.0,261.660538933,24.0,21.6937819515,8.58885342454,7.09978318412,7.15904050648,0.898216234758,185.142318726,341.570007324,222.660924382,210.987719574,-15.0196221901,0.0
893506429.995,893506439.995,893506435.043,893506430.12,893506439.865,28.04977138,1.86653109871,5.77825290427e-15,3.84505406334e-16,16.4601766853,0.06994647442,0.0747648366369,28.1526510911,1.86331958599,5.79944612477e-15,3.83843834714e-16,16.4562017551,0.0695827362189,0.0743493877488,28.9861780071,1.83709305627,5.97115266945e-15,3.78441169591e-16,16.4245226127,0.0667194265293,0.0710893961941,226.0,248.954280869,27.0,24.5744217038,8.58872393624,8.04253801215,7.1589325745,0.907883150741,186.063842773,344.539398193,221.008048997,210.987890567,-15.0195318712,0.0
893506439.995,893506449.995,893506444.587,893506440.11,893506449.955,26.6187790765,1.82268605192,5.48346848976e-15,3.75473326696e-16,16.5170296705,0.0719095824731,0.0770121870929,26.7487908727,1.81853061304,5.51025091978e-15,3.74617306287e-16,16.5117396116,0.0714134170993,0.0764433575287,27.5823177887,1.79166046234,5.68195746447e-15,3.69082055242e-16,16.4784231053,0.0683300277635,0.0729208668273,212.0,237.000954902,28.0,25.2975632477,8.59249598664,8.27920251744,7.16207668004,0.894779730217,187.916366577,346.795959473,218.655293771,210.987857656,-15.0197423242,0.0
893506449.995,893506459.995,893506455.279,893506450.06,893506459.98,29.7077742944,1.92325167977,6.11980150465e-15,3.96189846032e-16,16.3978247108,0.0681079077331,0.072667941062,29.903877892,1.91730620143,6.16019884575e-15,3.94965077494e-16,16.3906812233,0.0674720635443,0.07194452326,30.737404808,1.89182681032,6.33190539044e-15,3.89716322926e-16,16.3608320081,0.0648491249965,0.0689698778502,239.0,263.98037522,30.0,27.0194207365,8.58824539253,8.84271951377,7.15853369544,0.905623604413,190.871170044,347.719665527,215.564609552,210.987744573,-15.0196792927,0.0
893506459.995,893506469.995,893506465.162,893506460.005,893506469.975,27.4943855693,1.85711812422,5.66384342727e-15,3.8256633359e-16,16.4818899532,0.0709658414119,0.0759307120257,27.7262342281,1.8498368738,5.71160425099e-15,3.81066396003e-16,16.4727727805,0.0701239845917,0.0749676907609,28.559761144,1.82341965686,5.88331079567e-15,3.75624449314e-16,16.4406135726,0.067196667599,0.0716314784644,217.0,245.321650179,31.0,27.9623860001,8.58976547255,9.15132632729,7.15980072304,0.884930358755,193.791687012,347.106628418,212.883952196,210.987866394,-15.0197024041,0.0
893506469.995,893506479.995,893506474.778,893506470.025,893506479.935,28.0629373819,1.86942148127,5.78096510067e-15,3.85100825141e-16,16.459667182,0.0700195404838,0.0748483260768,28.2240514536,1.86440363435,5.81415459944e-15,3.84067148676e-16,16.453451612,0.0694513349499,0.0741993791595,29.0575783695,1.83822497612,5.98586114413e-15,3.78674345081e-16,16.4218514555,0.066600185839,0.070954034092,227.0,249.8742539,29.0,26.1347667757,8.59928004744,8.55319639932,7.16773137731,0.90857956052,196.142105103,345.132019043,211.112616028,210.987962195,-15.0197660671,0.0
893506479.995,893506489.995,893506485.208,893506480.08,893506489.98,29.5968074968,1.89988688479,6.09694234435e-15,3.91376698268e-16,16.4018878306,0.0675502716185,0.0720334539485,29.4835505719,1.90335012223,6.0736114178e-15,3.92090125179e-16,16.4060505438,0.0679216271138,0.0724559105557,30.3170774878,1.87771256505,6.24531796249e-15,3.86808788401e-16,16.3757816656,0.0652456589311,0.0694185994866,237.0,260.685240321,21.0,18.9240729769,8.59862697603,6.19333297426,7.16718702471,0.909275700722,197.158279419,342.067596436,210.952428265,210.987820219,-15.0197317659,0.0
893506489.995,893506499.995,893506494.958,893506490.015,893506499.945,28.0796792619,1.8592755933,5.78441392795e-15,3.83010772219e-16,16.459019643,0.0696112315305,0.0743819233223,28.0679432493,1.85964261777,5.78199630935e-15,3.8308637926e-16,16.4594735256,0.069652739454,0.074429319798,28.9014701652,1.83339274256,5.95370285403e-15,3.77678904967e-16,16.4277001623,0.066778363027,0.0711563126642,225.0,248.501408377,24.0,21.5903873167,8.59822725129,7.06594494,7.16685384338,0.905635238775,196.530792236,339.271881104,212.338463149,210.987789068,-15.0196664092,0.0
893506499.995,893506509.995,893506505.135,893506500.085,893506509.97,29.6619833505,1.91427795053,6.11036857021e-15,3.94341257808e-16,16.399499533,0.0679013012474,0.0724327797166,29.7497548491,1.91160950943,6.12844949892e-15,3.93791558943e-16,16.3962915217,0.0676155858488,0.0721077334913,30.5832817651,1.88608035502,6.3001560436e-15,3.88532553134e-16,16.3662897852,0.0649741770524,0.0691113502569,235.0,262.93462983,27.0,24.2021646368,8.59733209306,7.92070842658,7.1661077049,0.894125678494,194.514099121,337.14642334,214.883753595,210.987770956,-15.0196631506,0.0
893506509.995,893506519.995,893506514.66,893506510.015,893506519.96,28.4450636305,1.89425219093,5.85968310787e-15,3.90215951332e-16,16.444982726,0.0699971830736,0.0748227779502,28.8130675561,1.88291951307,5.93549191655e-15,3.87881419692e-16,16.4310262563,0.0687302643672,0.0733768915773,29.646594472,1.85699535072,6.10719846123e-15,3.82541042248e-16,16.400062968,0.0659630787452,0.0702313272536,231.0,254.875442503,35.0,31.5630008752,8.5971237858,10.3297093773,7.16593407519,0.906588246912,191.940643311,336.329772949,217.583532738,210.987735121,-15.0196460257,0.0
893506519.995,893506529.995,893506524.98,893506520.04,893506529.97,26.8470197408,1.82768011226,5.53048606659e-15,3.76502103126e-16,16.5077597946,0.0715069964037,0.0765505989809,26.9369728215,1.82481305601,5.54901640123e-15,3.75911489538e-16,16.5041280298,0.0711676517011,0.0761618059389,27.7704997374,1.7980287845,5.72072294591e-15,3.70393929608e-16,16.4710407623,0.0681150433291,0.0726760645706,214.0,238.547082867,27.0,24.238631273,8.58994563018,7.93264296207,7.15995088928,0.897541607365,189.212722778,337.006256104,219.99883638,210.987801567,-15.0195507011,0.0
893506529.995,893506539.995,893506535.307,893506530.005,893506539.95,30.0037907588,1.94845947565,6.18078089631e-15,4.01382651984e-16,16.3870596797,0.0683133015387,0.072901816996,30.48126181,1.93414929298,6.27913993286e-15,3.98434754354e-16,16.369917647,0.0667964815918,0.0711768860326,31.3147887259,1.90891075339,6.45084647754e-15,3.93235615197e-16,16.3406262851,0.0642462595203,0.068288338191,245.0,269.108690538,38.0,34.424721837,8.59366138132,11.2662726012,7.16304806787,0.910548285594,187.087921143,339.150695801,221.436652668,210.987813759,-15.0195899844,0.0
893506539.995,893506549.995,893506544.814,893506540.025,893506549.985,26.1465871976,1.83384382764,5.3861969627e-15,3.77771828494e-16,16.5364624743,0.0735984750239,0.0789526108235,26.6884687065,1.81656842081,5.49782455353e-15,3.74213094686e-16,16.5141908596,0.0714948870958,0.0765367206524,27.5219956224,1.78966973328,5.66953109822e-15,3.68671965055e-16,16.4808001964,0.0684014308538,0.0730021962918,215.0,236.490694164,40.0,36.1123706462,8.5927887428,11.8185940297,7.16232070017,0.909175287515,186.360153198,341.924926758,221.392633738,210.987955515,-15.0196303552,0.0
893506549.995,893506559.995,893506554.955,893506550.0,893506559.96,28.0699807446,1.87258951039,5.78241603338e-15,3.85753439141e-16,16.4593947132,0.0701174062665,0.0749601719496,28.2706082828,1.86634628367,5.82374530626e-15,3.84467334435e-16,16.4516621173,0.0694105257986,0.0741527990645,29.1041351988,1.84018139137,5.99545185095e-15,3.79077366622e-16,16.4201132521,0.0665654912601,0.0709146547465,227.0,250.142870395,30.0,27.1587027085,8.59475358696,8.88830270461,7.16395845067,0.907670025769,186.878540039,344.925567627,220.122579026,210.98779183,-15.0196690292,0.0
893506559.995,893506569.995,893506564.709,893506560.17,893506569.88,30.3338133285,1.92763890607,6.24876554567e-15,3.9709361465e-16,16.3751824754,0.0668922580775,0.0712856510298,30.2928239666,1.92887621949,6.24032173712e-15,3.97348501216e-16,16.3766505971,0.0670217279908,0.0714327112889,31.1263508825,1.90355709822,6.4120282818e-15,3.92132762233e-16,16.3471794778,0.0644478872448,0.0685161886896,240.0,267.377341767,23.0,20.8020639434,8.59006385862,6.80794819964,7.16004943587,0.897856241345,188.640548706,347.08380127,217.882862427,210.987682681,-15.0197216251,0.0
893506569.995,893506579.995,893506575.183,893506570.08,893506579.88,28.314326773,1.89197889637,5.83275131525e-15,3.89747652652e-16,16.4499844002,0.0702284324214,0.0750870843091,28.7092998465,1.87979719524,5.91411576839e-15,3.8723822222e-16,16.434943497,0.0688601401674,0.0735249478068,29.5428267625,1.85382699004,6.08582231307e-15,3.81888359949e-16,16.4038698805,0.0660782893545,0.070361950178,229.0,253.960219633,36.0,32.2685156001,8.59634122609,10.5606051055,7.16528179061,0.901952658039,191.562149048,347.981567383,214.830759067,210.987748383,-15.0197556988,0.0
893506579.995,893506589.995,893506585.316,893506580.015,893506589.985,31.7929201067,1.97710159931,6.54934154199e-15,4.07282929458e-16,16.3241739533,0.0655023027124,0.0697092063711,31.8528507465,1.97533652397,6.56168725378e-15,4.06919323937e-16,16.3221292334,0.0653260488077,0.0695096120499,32.6863776625,1.95062193783,6.73339379846e-15,4.01828119192e-16,16.2940830143,0.0629336757604,0.0668072458939,251.0,280.793713288,26.0,23.4522597747,8.59054240233,7.67528501716,7.16044831493,0.894214270678,194.452102661,347.194549561,212.222415632,210.987980215,-15.0198150442,0.0
893506589.995,893506599.995,893506594.758,893506590.02,893506599.915,33.8121264548,2.02677298818,6.9652980497e-15,4.17515235565e-16,16.2573187887,0.063205450374,0.0671135980072,33.733166661,2.02903712366,6.94903233217e-15,4.17981647474e-16,16.25985722,0.0634179040531,0.0673531955091,34.566693577,2.00500716712,7.12073887686e-15,4.13031476427e-16,16.2333554006,0.0612182940794,0.064877375809,271.0,297.223963176,22.0,19.8250386949,8.59856504685,6.48819448196,7.16713540507,0.911889222327,196.555603027,345.047637939,210.73534292,210.987825172,-15.0196008336,0.0
893506599.995,893506609.995,893506605.182,893506600.005,893506609.96,34.1144571666,2.04688761371,7.02757817633e-15,4.21658848424e-16,16.2476538372,0.0632652691734,0.0671810493758,34.2393285215,2.0433376475,7.05330167542e-15,4.20927555384e-16,16.2436869025,0.0629348848505,0.0668086084536,35.0728554374,2.01948147519,7.2250082201e-15,4.1601318389e-16,16.2175721871,0.0607826767256,0.0643883199062,273.0,301.6216441,28.0,25.1841665949,8.59985992982,8.24209088559,7.16821472488,0.905242886023,197.479171753,342.064727783,210.644681017,210.987715145,-15.0196615859,0.0
893506609.995,893506619.995,893506615.214,893506610.115,893506619.99,32.6053901008,2.01152005192,6.71671036075e-15,4.14373130696e-16,16.2967764985,0.0649972506682,0.0691374574213,32.8659373793,2.00397438473,6.77038310013e-15,4.12818723254e-16,16.2881349414,0.0642620624689,0.0683061931434,33.6994642952,1.97964157283,6.94208964481e-15,4.07806164002e-16,16.2609425071,0.0619774127694,0.0657306142652,261.0,289.782972727,32.0,28.7466224522,8.59903796063,9.4079855298,7.16752959144,0.900938302918,196.709884644,339.026275635,212.237287168,210.987861791,-15.0196777262,0.0
893506619.995,893506629.995,893506624.811,893506620.015,893506629.965,31.8428118266,1.99355626346,6.55961923628e-15,4.10672590272e-16,16.322471474,0.0659308259715,0.0701947651589,32.1720915968,1.98392709665,6.62745086894e-15,4.08688981911e-16,16.3113017587,0.0649698651627,0.0691064716029,33.0056185127,1.95934067129,6.79915741362e-15,4.03624178286e-16,16.2835303108,0.0626128748257,0.066445839733,253.0,283.763050579,34.0,30.5467966173,8.59741654195,9.99713343838,7.16617809532,0.892001015147,194.639892578,336.89642334,214.836763864,210.987758658,-15.0196067925,0.0
893506629.995,893506639.995,893506634.924,893506630.035,893506639.98,31.1117533283,1.94758294571,6.40902118564e-15,4.01202086816e-16,16.347688783,0.0659241081409,0.0701871500448,31.0322291239,1.94995552155,6.39263919953e-15,4.01690837439e-16,16.350467567,0.0661661137565,0.0704615431701,31.8657560399,1.92494224639,6.56434574422e-15,3.96538102756e-16,16.3216894327,0.0636823491732,0.0676515664749,248.0,274.039423884,22.0,19.8130762537,8.59980926049,6.48427950123,7.16817249063,0.905289309449,191.742263794,336.02255249,217.863256378,210.987745042,-15.019755472,0.0
893506639.995,893506649.995,893506644.517,893506640.065,893506649.95,30.8506296946,1.97268678167,6.35522971708e-15,4.06373477024e-16,16.3568399178,0.067296068203,0.0717444483674,31.3149673738,1.9589454614,6.450883279e-15,4.03542765048e-16,16.3406200911,0.0658797775881,0.070136900893,32.1484942897,1.93403366897,6.62258982369e-15,3.98410935809e-16,16.3120984073,0.0634279064268,0.0673644782801,246.0,276.307843631,38.0,34.0841247511,8.59473669718,11.154804464,7.16394437258,0.890748435094,189.110778809,336.543182373,220.22949693,210.987831145,-15.0195226751,0.0
893506649.995,893506659.995,893506654.861,893506650.025,893506659.975,29.9465512489,1.93603928013,6.16898955727e-15,3.98824091707e-16,16.3891329632,0.0680169670166,0.0725644197378,30.2500947379,1.92689821707,6.23151951601e-15,3.96941032716e-16,16.3781831522,0.067046790747,0.0714611835077,31.0836216538,1.90157097293,6.40322606069e-15,3.91723620424e-16,16.3486709647,0.0644685261886,0.0685395169251,243.0,267.201043317,33.0,29.8664824294,8.59620047794,9.77448515871,7.16516447324,0.90958013329,186.742736816,338.675354004,221.899464864,210.98776494,-15.0195868772,0.0
893506659.995,893506669.995,893506664.808,893506660.035,893506669.945,32.7195077487,2.00368441125,6.74021859622e-15,4.12758988717e-16,16.2929830968,0.0645322061835,0.0686115004932,32.7795551346,2.0019402782,6.75258835772e-15,4.1239969731e-16,16.2909923618,0.0643629876548,0.0684202364639,33.6130820505,1.97757083161,6.92429490241e-15,4.07379591311e-16,16.2637291609,0.0620690481009,0.0658336968048,261.0,288.903348611,26.0,23.4674064318,8.59496752415,7.68024210495,7.16413677307,0.903460832177,185.842666626,341.54888916,221.990756105,210.98777575,-15.0196254209,0.0
893506669.995,893506679.995,893506675.045,893506669.995,893506679.91,33.2252634941,2.03216527908,6.84440427978e-15,4.1862604749e-16,16.2763289155,0.0644555085155,0.0685248029157,33.5324733555,2.02335487396,6.90768951123e-15,4.16811104036e-16,16.2663360296,0.0636130281934,0.0675733373002,34.3660002714,1.99925476376,7.07939605591e-15,4.11846481334e-16,16.239677527,0.0613941212595,0.0650748902923,268.0,295.475651803,33.0,29.9687299279,8.59790634551,9.80794797641,7.16658635978,0.907199497844,186.603729248,344.890167236,220.397509147,210.987822769,-15.0196063379,0.0
893506679.995,893506689.995,893506685.039,893506679.995,893506689.98,29.1703384325,1.91002562501,6.00908971709e-15,3.93465278751e-16,16.4176463305,0.0688615735629,0.0735265820651,29.4334824075,1.9019961078,6.06329737595e-15,3.91811198206e-16,16.4078958788,0.0679867065136,0.0725299771514,30.2670093235,1.87633526271,6.23500392063e-15,3.86525064118e-16,16.3775762237,0.0653038838667,0.0694845168077,234.0,260.206499363,32.0,28.8081341017,8.59703370698,9.4281166151,7.16585899208,0.899562148175,188.633087158,347.169464111,217.869312586,210.987794396,-15.0197407492,0.0
893506689.995,893506699.995,893506695.321,893506690.015,893506699.975,31.2050353538,1.96937894781,6.42823728289e-15,4.05692063249e-16,16.3444383026,0.0664464628236,0.0707795744623,31.4387977354,1.96246260309,6.47639233348e-15,4.04267296237e-16,16.3363351759,0.0657423120636,0.0699811100909,32.2723246513,1.93760003061,6.64809887817e-15,3.99145606305e-16,16.3079243755,0.063304670606,0.0672254825467,250.0,277.416465539,31.0,28.0333063658,8.59611039912,9.1745366288,7.16508939012,0.901429394624,191.628967285,347.973571777,214.767866564,210.987859073,-15.0198534861,0.0
893506699.995,893506709.995,893506704.988,893506700.005,893506709.945,32.2138941006,1.98569602172,6.63606218473e-15,4.09053380473e-16,16.3098919334,0.064944186167,0.0690774181589,32.2098700899,1.98581396592,6.63523323853e-15,4.0907767698e-16,16.310027567,0.0649558066024,0.0690905654414,33.0433970059,1.96123177304,6.80693978321e-15,4.04013745247e-16,16.2822882792,0.0626019700979,0.0664335587345,255.0,283.864795797,24.0,21.7738357876,8.5906662607,7.12598262139,7.16055155422,0.89853380183,194.555236816,347.403961182,212.070493042,210.987985018,-15.0197337747,0.0
893506709.995,893506719.995,893506715.097,893506710.0,893506719.98,33.7345636787,2.03597027332,6.94932011781e-15,4.19409876304e-16,16.2598122565,0.0636258139806,0.0675877653443,33.861660875,2.03233836721,6.97550214025e-15,4.18661703646e-16,16.2557293602,0.0632839834348,0.0672021531039,34.6951877909,2.00835688252,7.14720868493e-15,4.13721517799e-16,16.2293268938,0.0610969152847,0.0647410652337,272.0,298.439777233,28.0,25.2482413227,8.6017628448,8.26306079653,7.16980085574,0.911566664444,196.91506958,345.3465271,210.310463515,210.987862293,-15.019639778,0.0
893506719.995,893506729.995,893506725.013,893506720.0,893506729.87,36.7571631201,2.13936846297,7.57197560274e-15,4.40709903373e-16,16.166645036,0.0614222281453,0.0651064703029,37.2226616433,2.12667846421,7.66786829853e-15,4.38095763627e-16,16.1529814386,0.0603250725765,0.0638750282884,38.0561885593,2.10376436979,7.83957484321e-15,4.33375460177e-16,16.1289367744,0.0584197621614,0.0617427776381,296.0,327.232469325,38.0,34.1302083769,8.59866638551,11.1698863779,7.16721987358,0.904711884725,197.86618042,342.330505371,210.199551923,210.987753092,-15.0196941515,0.0
893506729.995,893506739.995,893506734.97,893506730.06,893506739.95,36.1163381283,2.09499725943,7.43996565442e-15,4.31569435443e-16,16.1857407242,0.0612212627646,0.0648807101014,36.0982295382,2.09549971952,7.43623528487e-15,4.31672942221e-16,16.1862852446,0.0612654076055,0.0649302938653,36.9317564541,2.07224554497,7.60794182955e-15,4.26882582263e-16,16.1615000926,0.0592730176882,0.062696683583,284.0,317.627061389,24.0,21.4283230796,8.60037788301,7.01290573515,7.16864645281,0.894440159634,197.171737671,339.192993164,211.747009612,210.987807675,-15.0196990088,0.0
893506739.995,893506749.995,893506744.966,893506740.08,893506749.99,32.8162817256,2.0034849794,6.76015403547e-15,4.12717905756e-16,16.2897765714,0.0643412138912,0.0683956306624,32.8369028997,2.00288655958,6.76440199734e-15,4.12594631273e-16,16.2890945282,0.0642833328001,0.0683302262889,33.6704298156,1.97854636595,6.93610854202e-15,4.07580551386e-16,16.2618783491,0.0619960033007,0.0657515256557,258.0,289.604200334,25.0,22.4480982552,8.60114355294,7.34665033805,7.1692846593,0.891328244388,194.916183472,336.893218994,214.573618161,210.987836582,-15.0196631229,0.0
893506749.995,893506759.995,893506754.687,893506750.02,893506759.99,32.6086441151,2.01972538699,6.7173806877e-15,4.16063429719e-16,16.2966681475,0.0652482550652,0.0694215384484,33.006372203,2.00824027873,6.79931267381e-15,4.13697497418e-16,16.2835055181,0.0641288286502,0.0681556763257,33.8398991189,1.98395503655,6.9710192185e-15,4.0869473753e-16,16.2564273508,0.0618581211906,0.0655964483166,262.0,290.933993818,36.0,32.3447353491,8.59736587261,10.5855497506,7.16613586107,0.900871752144,191.95930481,335.882629395,217.696963848,210.987681974,-15.0196866259,0.0
893506759.995,893506769.995,893506764.925,893506760.1,893506769.89,40.0449607712,2.19288509857,8.24926191887e-15,4.51734330306e-16,16.0736303186,0.0578847212871,0.0611454322725,39.8627009534,2.19771290453,8.2117163964e-15,4.52728858333e-16,16.078583196,0.0582670501575,0.0615722190714,40.6962278693,2.17554641357,8.38342294108e-15,4.48162561195e-16,16.0561146091,0.0565432528638,0.0596504872332,312.0,349.922288993,19.0,17.1106604427,8.59839614907,5.59985250851,7.16699462423,0.892052101868,189.047485352,336.480010986,220.308312237,210.98778296,-15.019619687,0.0
893506769.995,893506779.995,893506775.059,893506770.07,893506779.975,37.0171997757,2.14178365581,7.62554315379e-15,4.41207433096e-16,16.1589910931,0.0610696155205,0.0647104115624,37.3903162377,2.13162610654,7.70240514496e-15,4.39114977948e-16,16.1481021542,0.060197854858,0.0637324105071,38.2238431536,2.10875782594,7.87411168965e-15,4.34404112144e-16,16.1241641241,0.0583046986719,0.061614262632,299.0,328.560451019,35.0,31.6920296737,8.5956937846,10.3719369841,7.1647421307,0.910155101519,186.849243164,338.630065918,221.809634482,210.987775522,-15.0195162667,0.0
893506779.995,893506789.995,893506784.91,893506780.01,893506789.95,35.8324246669,2.09181213976,7.38147948138e-15,4.30913300791e-16,16.1943095088,0.0616016331021,0.0653080849692,35.8897512435,2.09021749769,7.39328875615e-15,4.30584804524e-16,16.1925738795,0.0614603869236,0.0651493470815,36.7232781594,2.06689245567,7.56499530084e-15,4.25779845867e-16,16.1676463945,0.0594506189771,0.0628954345563,286.0,315.680041017,26.0,23.3992616363,8.59618358816,7.65794017188,7.16515039516,0.906050593188,185.982254028,341.499511719,221.869111685,210.987852308,-15.0194825955,0.0
893506789.995,893506799.995,893506795.074,893506790.19,893506799.97,30.7003170576,1.94855022139,6.32426531387e-15,4.01401345607e-16,16.3621428483,0.0668131444149,0.0711958070745,30.8327973077,1.94459085126,6.35155624539e-15,4.0058571536e-16,16.3574676802,0.0664035406979,0.0707308717316,31.6663242236,1.91949232235,6.52326279007e-15,3.95415418404e-16,16.3285058648,0.0638956433538,0.0678923370364,247.0,272.158905335,28.0,25.3685373288,8.59458468918,8.30243039853,7.16381766982,0.907745075297,186.628677368,344.778320312,220.401350334,210.987693665,-15.0196042673,0.0
893506799.995,893506809.995,893506804.812,893506800.035,893506809.94,34.1499564873,2.06976787758,7.03489103639e-15,4.26372182781e-16,16.2465246134,0.0638874657963,0.0678831041963,34.6568676867,2.05547518374,7.13931474346e-15,4.2342788785e-16,16.2305267293,0.0625569811256,0.0663828945386,35.4903946027,2.03175476763,7.31102128815e-15,4.18541482132e-16,16.2047229297,0.0604421996811,0.0640063653031,275.0,305.125905445,39.0,35.2131766941,8.59742217187,11.5243123726,7.16618278802,0.901525338263,188.620483398,347.299957275,217.849935832,210.987797691,-15.0196955785,0.0
893506809.995,893506819.995,893506816.902,893506813.995,893506819.73,25.273264045,2.28298380545,5.20629239326e-15,4.70294663922e-16,16.5733466632,0.0938968689191,0.102792674,25.2445679379,2.28420196293,5.20038099521e-15,4.70545604363e-16,16.5745801447,0.094047159082,0.102972839845,26.0780948539,2.24854972215,5.3720875399e-15,4.63201242762e-16,16.5393103484,0.0897981817348,0.0979002705549,121.0,134.507571038,14.0,12.6842749304,5.15787567272,4.15121724994,4.29922820232,0.89972223748,192.308227539,348.551971436,213.969091205,210.987749338,-15.0196798737,0.0
893506819.995,893506829.995,893506824.925,893506820.0,893506829.885,33.5410061725,2.04129517221,6.90944727153e-15,4.20506805476e-16,16.2660597836,0.064144867059,0.0681737931432,33.8449338119,2.03261568159,6.97205636526e-15,4.18718830408e-16,16.2562658272,0.0633227577759,0.0672458806777,34.6784607279,2.00861955968,7.14376290995e-15,4.13775629295e-16,16.2298504695,0.0611333448364,0.0647819728795,269.0,298.074105582,33.0,29.8736766549,8.59536724889,9.77683963252,7.1644699544,0.902564493534,194.91835022,347.758483887,211.6309502,210.987838908,-15.0197475772,0.0
893506829.995,893506839.995,893506834.755,893506830.005,893506839.935,35.9635739598,2.10001365261,7.40849623571e-15,4.32602812437e-16,16.1903428895,0.0616171882858,0.0653255691642,36.1205580398,2.09566507034,7.4408349562e-15,4.3170700449e-16,16.1856138718,0.0612332811719,0.0648942088283,36.9540849557,2.07242287977,7.61254150088e-15,4.26919113232e-16,16.1608438678,0.0592430966099,0.0626632061276,288.0,317.956823221,29.0,26.0408515524,8.604104894,8.52246050805,7.17175301679,0.905945699869,197.52633667,345.45324707,209.692471485,210.987811887,-15.019804327,0.0
893506839.995,893506849.995,893506845.15,893506840.0,893506849.95,29.2459564392,1.91441432041,6.02466702649e-15,3.94369350004e-16,16.414835428,0.0688419691558,0.0735042308785,29.5477514338,1.90522629823,6.08683679536e-15,3.92476617436e-16,16.4036889077,0.0678433263686,0.072366809381,30.3812783497,1.87961661098,6.25854334005e-15,3.87201021862e-16,16.3734848908,0.0651759186541,0.0693396553945,235.0,261.260370571,33.0,29.8316104048,8.59938701604,9.76307249611,7.16782053852,0.899640512281,198.887008667,342.029724121,209.301190079,210.987861198,-15.0197527975,0.0
893506849.995,893506859.995,893506855.042,893506850.065,893506859.925,34.5636237942,2.07521676854,7.1201065016e-15,4.27494654319e-16,16.2334518264,0.0633061312885,0.0672271298308,34.9591414894,2.06410181912,7.20158314681e-15,4.25204974738e-16,16.2210981028,0.062284255603,0.0660758610263,35.7926684053,2.04047957341,7.3732896915e-15,4.20338792122e-16,16.1955148075,0.0601960052239,0.0637303372309,272.0,307.697275568,36.0,32.2840049511,8.59665650194,10.5656743476,7.16554458152,0.884232667507,198.150146484,338.658477783,210.964797329,210.987850962,-15.0197205436,0.0
893506859.995,893506869.995,893506864.839,893506860.03,893506869.955,32.1874456589,1.99848794051,6.63061380573e-15,4.11688515744e-16,16.3107837171,0.0654023289163,0.0695959850685,32.4425531001,1.99105620616,6.68316593862e-15,4.1015757847e-16,16.3022124397,0.0646688084801,0.0687659454364,33.276080016,1.96657829976,6.8548724833e-15,4.0511512975e-16,16.2746696002,0.0623412485122,0.0661400099096,252.0,286.313505705,32.0,28.6208083488,8.60418371297,9.36681000505,7.17181871452,0.880481905517,195.852600098,336.154388428,213.898160357,210.987704242,-15.0197019963,0.0
893506869.995,893506879.995,893506875.013,893506870.0,893506879.935,31.6601224653,1.96613276426,6.52198522786e-15,4.05023349437e-16,16.3287185239,0.0654147864835,0.0696100921728,31.6169054607,1.96741045487,6.5130825249e-15,4.05286553704e-16,16.3302015984,0.0655428647049,0.0697551495652,32.4504323766,1.9426194278,6.68478906958e-15,4.00179602127e-16,16.3019487805,0.0631255651193,0.0670235321362,248.0,279.039394055,23.0,20.7650339366,8.59894225189,6.79582928835,7.16744981562,0.888953395929,192.725982666,335.208862305,217.164476344,210.987731114,-15.0196174224,0.0
893506879.995,893506889.995,893506884.89,893506880.015,893506889.945,32.7651422609,2.01022665634,6.74961930575e-15,4.14106691206e-16,16.2914698552,0.0646492200093,0.0687437958262,32.9199450195,2.00574306538,6.78150867402e-15,4.13183071468e-16,16.286352247,0.0642146746629,0.0682526537164,33.7534719355,1.98142704027,6.95321521871e-15,4.08173970295e-16,16.2592038708,0.0619352674655,0.0656832103196,260.0,290.188857375,29.0,25.9629657477,8.59730394343,8.49697060835,7.16608424143,0.896504590274,189.777069092,335.855834961,219.791161306,210.987805134,-15.0194806034,0.0
893506889.995,893506899.995,893506894.698,893506890.0,893506899.925,27.9770570759,1.87841499447,5.76327375763e-15,3.86953488861e-16,16.4629949279,0.070554784306,0.0754602934251,28.3150406927,1.86791613156,5.83289838269e-15,3.84790723101e-16,16.4499570247,0.0693614809268,0.0740968235711,29.1485676086,1.84176831462,6.00460492737e-15,3.79404272812e-16,16.4184569552,0.0665226647968,0.0708660491829,227.0,250.475032413,34.0,30.7598069521,8.59304771939,10.0668459116,7.16253656413,0.906464209656,187.333328247,337.864105225,221.558079731,210.987860432,-15.0195862461,0.0
893506899.995,893506909.995,893506905.168,893506900.02,893506909.985,32.1740245088,1.99636033313,6.62784904881e-15,4.11250228626e-16,16.3112365292,0.065361204336,0.0695494175317,32.3784659575,1.99039317779,6.66996398724e-15,4.10020994625e-16,16.3043593283,0.0647721184993,0.0688827770491,33.2119928734,1.96587707363,6.84167053193e-15,4.04970677169e-16,16.2767626598,0.0624365072982,0.0662472452772,259.0,285.415238288,30.0,27.255648634,8.59374020029,8.92003046203,7.1631137656,0.907516659499,186.177871704,341.217529297,221.755003125,210.987730694,-15.019506137,0.0
893506909.995,893506919.995,893506914.886,893506910.07,893506919.935,32.2558024351,2.00031404979,6.64469530162e-15,4.12064694256e-16,16.308480374,0.0653256908087,0.0695092067132,32.4897195326,1.99349961809,6.69288222371e-15,4.10660921326e-16,16.3006350942,0.0646545997759,0.0687498788978,33.3232464485,1.96902572542,6.8645887684e-15,4.05619299437e-16,16.2731317374,0.0623307870158,0.0661282343416,259.0,286.412408632,31.0,28.0336608418,8.59497315407,9.17465263912,7.16414146577,0.904484049021,186.848770142,344.715118408,220.204143746,210.987853687,-15.0196600634,0.0
893506919.995,893506929.995,893506925.021,893506920.05,893506929.965,32.4200872694,1.99564870837,6.6785379775e-15,4.11103633925e-16,16.3029645511,0.0648572044512,0.0689790171535,32.4816000511,1.99385372829,6.69120961052e-15,4.10733868029e-16,16.3009064636,0.0646814417423,0.0687802309149,33.315126967,1.96936963193,6.8629161552e-15,4.05690144178e-16,16.2733963181,0.0623561325666,0.0661567639701,259.0,286.172878569,26.0,23.4919723844,8.58987807107,7.68828187125,7.15989457694,0.905263388382,189.125778198,347.546386719,217.300066652,210.987914222,-15.0197953745,0.0
893506929.995,893506939.995,893506935.008,893506930.01,893506939.97,28.2806277057,1.86215109335,5.82580930737e-15,3.8360312523e-16,16.4512773883,0.069235604632,0.0739531842416,28.2003660198,1.86465819458,5.80927540007e-15,3.84119588084e-16,16.4543631371,0.0695170319674,0.0742743744649,29.0338929357,1.83845505102,5.98098194476e-15,3.78721740511e-16,16.4227368225,0.0666609746535,0.0710230376239,225.0,249.404628969,22.0,19.7713964459,8.59012015788,6.47063883685,7.16009636282,0.902279789922,192.181838989,348.365020752,214.136776682,210.987824522,-15.0196824239,0.0
893506939.995,893506949.995,893506944.945,893506940.01,893506949.975,34.9561284855,2.07803174618,7.20096246801e-15,4.28074539712e-16,16.2211916825,0.0626979356793,0.0665416450021,35.194171984,2.07135428327,7.2499994287e-15,4.26698982354e-16,16.2138231201,0.0620912669438,0.0658586940402,36.0276988999,2.04780105406,7.42170597338e-15,4.21847017137e-16,16.1884086888,0.0600227252571,0.0635361389428,280.0,309.526277384,31.0,28.1301403424,8.59134185182,9.20622774843,7.1611146776,0.904713542083,195.270599365,347.575683594,211.334891665,210.987843806,-15.019696882,0.0
893506949.995,893506959.995,893506955.135,893506950.09,893506959.98,32.3730463694,1.99463448015,6.66884755209e-15,4.1089470291e-16,16.3045410767,0.0649166434292,0.0690462576882,32.4657846548,1.99193029698,6.68795163888e-15,4.10337641177e-16,16.3014352409,0.0646514259102,0.0687462901,33.2993115707,1.96745841573,6.85965818357e-15,4.0529643364e-16,16.2739118625,0.0623260757857,0.0661229314112,260.0,286.456964999,27.0,24.3472359263,8.60248910525,7.96818630317,7.17040621337,0.907826595519,197.671127319,345.356079102,209.577982649,210.987674234,-15.0197585527,0.0
893506959.995,893506969.995,893506964.819,893506960.1,893506969.81,29.800921007,1.91904912297,6.13898972744e-15,3.95324119332e-16,16.3944257843,0.0677577084653,0.0722693974761,29.897812877,1.91611051913,6.15894945266e-15,3.94718766941e-16,16.3909014514,0.0674445289784,0.0719132168621,30.7313397929,1.89064209201,6.33065599735e-15,3.89472270954e-16,16.3610462635,0.0648221190833,0.0689393304004,237.0,264.207014819,27.0,24.4417053642,8.59731520328,7.99910357375,7.16609362682,0.897188448835,198.684829712,342.312042236,209.417521376,210.987655405,-15.0196604227,0.0
893506969.995,893506979.995,893506974.743,893506970.005,893506979.825,29.0493259672,1.91248528654,5.98416114925e-15,3.93971969028e-16,16.4221598503,0.0692257473018,0.0739419373994,29.4109304414,1.90145519205,6.05865167092e-15,3.91699769562e-16,16.4087280899,0.0680184823929,0.0725661445972,30.2444573573,1.87578290167,6.23035821561e-15,3.86411277745e-16,16.3783855079,0.0653324707149,0.0695168831651,231.0,259.971923851,35.0,31.3896511287,8.59568815467,10.272976733,7.16473743801,0.888745958701,197.932769775,339.00869751,211.071325646,210.987820985,-15.0196290446,0.0
893506979.995,893506989.995,893506985.212,893506980.04,893506989.985,32.338348496,2.01199269341,6.66169979017e-15,4.14470494843e-16,16.3057054077,0.0655330454515,0.0697440272939,32.7320236219,2.00057760365,6.74279686612e-15,4.12118986352e-16,16.2925678602,0.0644111354552,0.068474650414,33.5655505379,1.97619088717,6.9145034108e-15,4.07095322757e-16,16.2652655629,0.0621123203211,0.0658823810754,255.0,288.489336628,36.0,32.2286596283,8.59480425629,10.5475613329,7.16400068492,0.884242152422,195.328704834,335.94619751,214.460319589,210.987637869,-15.019710011,0.0
893506989.995,893506999.995,893506994.776,893506990.03,893506999.94,28.3907468903,1.87387001881,5.8484938594e-15,3.86017223875e-16,16.4470579553,0.0693959076871,0.0741361146742,28.4446883742,1.87219386657,5.85960580508e-15,3.85671936513e-16,16.4449970495,0.0692083915251,0.0739221356438,29.2782152901,1.84609980435,6.03131234977e-15,3.80296559695e-16,16.4136385002,0.0663880085285,0.0707132487556,225.0,251.523661955,26.0,23.2957839449,8.59081263878,7.62407474561,7.16067356428,0.894810168882,192.274978638,334.830749512,217.707867816,210.987767614,-15.0195854742,0.0
893506999.995,893507009.995,893507004.798,893507000.005,893507009.96,33.275398591,2.01036502505,6.85473210975e-15,4.14135195159e-16,16.274691834,0.0636906350102,0.0676609178069,33.1650183399,2.01355796446,6.83199377803e-15,4.14792940679e-16,16.2782993955,0.063995043886,0.0680045766672,33.9985452559,1.98931999467,7.00370032271e-15,4.09799918901e-16,16.2513491633,0.0617393775407,0.0654629297167,261.0,292.086425433,21.0,18.983120789,8.59114480441,6.21265771277,7.16095043328,0.893937158976,189.108978271,335.810638428,220.443410391,210.987924051,-15.0194892902,0.0
893507009.995,893507019.995,893507015.164,893507010.025,893507019.99,29.5709336726,1.9110795332,6.09161233656e-15,3.93682383839e-16,16.4028374071,0.0679936490008,0.0725378789277,29.6317213847,1.90922640623,6.10413460525e-15,3.93300639684e-16,16.4006077962,0.067794645038,0.0723114201061,30.4652483006,1.88363226929,6.27584114993e-15,3.88028247474e-16,16.3704881947,0.065136336106,0.0692948538381,236.0,261.587628329,26.0,23.463510897,8.58642692644,7.67896720264,7.15701795501,0.902359326291,186.475036621,338.284332275,222.265007657,210.987960139,-15.0196146482,0.0
893507019.995,893507029.995,893507025.055,893507019.995,893507029.9,30.5376818828,1.94239382343,6.29076246786e-15,4.00133127628e-16,16.3679098334,0.0669524154848,0.0713539770257,30.6389617783,1.93935624527,6.31162612634e-15,3.99507386525e-16,16.3643148879,0.0666365340941,0.0709952932895,31.4724886943,1.91417410538,6.48333267102e-15,3.94319865708e-16,16.3351722845,0.0641048115936,0.0681285479773,243.0,270.333146083,27.0,24.5346724927,8.58950649595,8.02952917943,7.15958485908,0.898974677223,185.312271118,341.614654541,222.485211861,210.987838695,-15.0196120274,0.0
893507029.995,893507039.995,893507034.921,893507030.08,893507039.99,31.8329018156,1.98306930716,6.55757777401e-15,4.08512277274e-16,16.3228094257,0.0656140855556,0.069835827866,31.9667915345,1.97913394837,6.58515905612e-15,4.07701593364e-16,16.3182523778,0.0652215116289,0.0693912641754,32.8003184505,1.95445626616,6.7568656008e-15,4.0261799083e-16,16.2903048495,0.0628410438195,0.0667028657887,255.0,281.646401381,28.0,25.3822362276,8.58669716289,8.30691367449,7.15724320436,0.905532134324,186.022399902,345.058563232,220.918480027,210.987906555,-15.0196863613,0.0
893507039.995,893507049.995,893507045.086,893507040.035,893507049.93,27.4302929165,1.85346173017,5.6506403408e-15,3.81813116416e-16,16.4844238868,0.0709907854823,0.0759592706081,27.6349797393,1.84702185116,5.69280582629e-15,3.80486501339e-16,16.4763521237,0.070244536931,0.0751054954462,28.4685066552,1.82056209298,5.86451237097e-15,3.75035791153e-16,16.444088284,0.0673030864176,0.0717524254824,221.0,244.52224879,30.0,27.2477503048,8.58921936973,8.91744555429,7.15934553165,0.904024262841,188.329360962,347.691436768,218.038173764,210.987765836,-15.0196953597,0.0
893507049.995,893507059.995,893507054.69,893507050.01,893507059.99,28.5919095523,1.89132812066,5.88993336777e-15,3.89613592856e-16,16.4393920967,0.0695448272662,0.074306106638,28.824035832,1.8841697007,5.93775138139e-15,3.88138958345e-16,16.4306130275,0.0687491242912,0.0733983892216,29.6575627479,1.85823772245,6.10945792608e-15,3.82796970824e-16,16.3996613552,0.0659822108062,0.0702530166609,231.0,254.723123612,31.0,27.9665561463,8.58880838513,9.15269110244,7.15900296492,0.90699398841,191.521530151,348.769958496,214.680668769,210.987832564,-15.0196924135,0.0
893507059.995,893507069.995,893507065.001,893507060.025,893507069.91,31.0886299915,1.96860234283,6.40425777825e-15,4.05532082623e-16,16.3484960399,0.0666622651862,0.0710245026425,31.3523959519,1.96078634423,6.45859356608e-15,4.03921986912e-16,16.3393231619,0.0658634652955,0.0701184118381,32.1859228678,1.93587958807,6.63030011077e-15,3.98791195143e-16,16.3108350845,0.0634149954157,0.0673499145804,250.0,276.423684248,32.0,28.7953279466,8.58834110128,9.42392550979,7.15861347125,0.904524054166,195.250442505,347.709655762,211.32122798,210.987849363,-15.0195913869,0.0
893507069.995,893507079.995,893507075.173,893507070.07,893507079.985,30.3587608767,1.94218934304,6.25390474059e-15,4.00091004667e-16,16.3742898965,0.0673281426124,0.0717809060098,30.556060465,1.93627057323,6.29454845578e-15,3.98871738085e-16,16.3672565981,0.0667087712854,0.0710772990633,31.3895873809,1.91106338985,6.46625500047e-15,3.93679058308e-16,16.3380359828,0.0641677844988,0.0681996814309,244.0,269.787005783,30.0,27.0714290588,8.59479299644,8.85974041924,7.16399129953,0.904595799514,197.875030518,345.292266846,209.397801696,210.987846224,-15.0197015658,0.0
893507079.995,893507089.995,893507084.911,893507080.015,893507089.9,29.4739762051,1.92017083919,6.07163909825e-15,3.95555192874e-16,16.4064031786,0.0685248988147,0.0731428556242,29.7439683499,1.91197128608,6.12725748008e-15,3.93866084933e-16,16.3965027242,0.0676407470253,0.0721363509476,30.5774952659,1.88643256453,6.29896402477e-15,3.88605108294e-16,16.366495231,0.0649978915462,0.0691381825741,236.0,262.737005354,32.0,28.9727261413,8.59249598664,9.4819831008,7.16207668004,0.898396272584,198.830413818,341.867584229,209.400525711,210.987765848,-15.0196866126,0.0
893507089.995,893507099.995,893507094.986,893507090.015,893507099.99,26.6368901305,1.83621172413,5.48719936688e-15,3.7825961517e-16,16.5162912016,0.0723781557885,0.0775498963531,26.966847517,1.82572266853,5.5551705885e-15,3.76098869718e-16,16.5029245514,0.0711256367635,0.0761136868408,27.800374433,1.79895321277,5.72687713319e-15,3.70584361831e-16,16.4698733867,0.0680780019533,0.0726338961136,211.0,238.814973889,34.0,30.5394788218,8.59035098485,9.9947385235,7.16028876331,0.883813748461,197.976715088,338.321380615,211.228927318,210.987959178,-15.0197424779,0.0
893507099.995,893507109.995,893507105.303,893507100.0,893507109.98,31.5419505057,1.95867653495,6.49764180417e-15,4.034873662e-16,16.3327786352,0.065410974997,0.0696057759614,31.4228407024,1.96221128938,6.4731051847e-15,4.04215525612e-16,16.3368863906,0.0657665328513,0.0700085566538,32.2563676184,1.93733983584,6.64481172938e-15,3.99092006183e-16,16.30846135,0.0633268293402,0.0672504725572,244.0,277.21664479,21.0,18.7605633777,8.59416807466,6.13982074178,7.1634704104,0.880333648065,195.444000244,335.570404053,214.462886929,210.987840196,-15.0196122864,0.0
893507109.995,893507119.995,893507115.456,893507110.0,893507119.9,27.1232922631,1.86864777474,5.58739820619e-15,3.84941441596e-16,16.4966439908,0.0723371852724,0.0775028609301,27.7302243912,1.84965149832,5.71242622459e-15,3.81028208654e-16,16.4726165403,0.0701074089697,0.074948745552,28.5637513072,1.82324053998,5.88413276928e-15,3.75587551235e-16,16.440461892,0.0671811653391,0.0716138619635,220.0,245.438421201,42.0,37.8197283025,8.59265362457,12.3773656263,7.16220807549,0.896603081864,192.057525635,334.608123779,217.982040822,210.987655146,-15.0195373461,0.0
893507119.995,893507129.995,893507124.87,893507120.01,893507129.91,28.0953655243,1.87677988959,5.78764529801e-15,3.86616657256e-16,16.4584132833,0.0702078606869,0.0750635669636,28.3296491115,1.86949342651,5.83590771697e-15,3.85115645862e-16,16.4493970114,0.0693835413321,0.0741220007031,29.1631760275,1.84333636517,6.00761426166e-15,3.79727291226e-16,16.4179129519,0.0665452509393,0.0708916826407,224.0,250.299773544,31.0,28.0033513992,8.582733695,9.16473318521,7.1539395472,0.89527288828,189.078887939,335.482421875,220.56797909,210.987838109,-15.0193744413,0.0
893507129.995,893507139.995,893507135.235,893507130.025,893507139.985,30.6530273716,1.95442547442,6.31452363855e-15,4.02611647731e-16,16.3638165675,0.0671087547607,0.0715315829476,30.8893497186,1.94737041046,6.36320604203e-15,4.01158304556e-16,16.3554780859,0.0663775144778,0.0707013423909,31.7228766345,1.92227995111,6.53491258671e-15,3.95989669929e-16,16.3265685942,0.0638749788829,0.0678690061799,245.0,272.340262575,31.0,28.0641611653,8.58498003547,9.18463456319,7.15581193243,0.899770892354,186.288803101,338.161651611,222.477992196,210.987930692,-15.0197179061,0.0
893507139.995,893507149.995,893507145.0,893507140.01,893507149.96,30.3462632428,1.93467022068,6.25133022802e-15,3.9854206546e-16,16.3747369479,0.067102159545,0.0715240894887,30.4078189928,1.93281644968,6.26401071252e-15,3.98160188633e-16,16.3725368215,0.0669081936436,0.07130374965,31.2413459088,1.90753716995,6.43571725721e-15,3.9295265701e-16,16.3431756614,0.0643479109462,0.0684031986682,241.0,268.233769197,26.0,23.4821062062,8.58585830392,7.68505294022,7.15654399283,0.89858081189,185.284744263,341.494995117,222.543201744,210.987873004,-15.0196452448,0.0
893507149.995,893507159.995,893507155.083,893507150.02,893507159.95,30.4159170149,1.93335379862,6.26567890506e-15,3.98270882515e-16,16.3722477135,0.0669089526102,0.0713046116509,30.4139682791,1.9334125213,6.26527746549e-15,3.98282979388e-16,16.3723172784,0.066915081304,0.0713115723999,31.247495195,1.9081303247,6.43698401018e-15,3.93074846887e-16,16.3429619751,0.0643550396248,0.0684112545395,243.0,268.172569234,24.0,21.8068237033,8.58221011189,7.13677866653,7.15350312658,0.906263007856,186.023376465,345.098907471,220.907504129,210.987794742,-15.0195945275,0.0
893507159.995,893507169.995,893507165.088,893507160.02,893507169.935,27.9147615445,1.8931084985,5.75044087816e-15,3.89980350691e-16,16.4654151941,0.0712425544233,0.0762476008492,28.4994654712,1.87502433517,5.87088988707e-15,3.86255013046e-16,16.4429082136,0.0691806933794,0.0738905353554,29.3329923872,1.84893861137,6.04259643176e-15,3.80881353942e-16,16.4116090762,0.066366591617,0.0706889497667,228.0,251.691039964,41.0,37.1833484081,8.58047609469,12.1690958427,7.15205777657,0.906075986787,188.275100708,347.873657227,218.047216426,210.987820478,-15.0198110788,0.0
893507169.995,893507179.995,893507175.05,893507170.09,893507179.99,27.9767795609,1.87139762799,5.76321658955e-15,3.85507911365e-16,16.4630056978,0.0703002331531,0.0751691734771,28.1819301304,1.86499957825,5.80547760687e-15,3.8418991312e-16,16.4550731654,0.0695734178915,0.0743387486015,29.0154570464,1.83877533493,5.97718415155e-15,3.78787718995e-16,16.4234264603,0.0667133256012,0.0710824696463,226.0,249.001230151,30.0,27.2359782732,8.58167526892,8.9135928894,7.15305732057,0.907733657415,191.594299316,348.876220703,214.584661351,210.987829568,-15.0196774046,0.0
893507179.995,893507189.995,893507185.046,893507180.045,893507189.955,28.0937671307,1.86403439455,5.78731602892e-15,3.83991085277e-16,16.4584750544,0.0697499023805,0.0745402819922,28.1191968877,1.86323920196,5.79255455887e-15,3.83827275603e-16,16.4574927184,0.0696600099333,0.0744376221087,28.9527238037,1.83698413831,5.96426110355e-15,3.78418732491e-16,16.4257764315,0.066790355023,0.0711699293203,225.0,248.409409279,25.0,22.5185310619,8.5798286532,7.36970107479,7.15151811666,0.90586926311,195.07383728,348.057281494,211.406665394,210.987794632,-15.019709762,0.0
893507189.995,893507199.995,893507195.047,893507190.01,893507199.965,26.6333212796,1.83235325754,5.4864641836e-15,3.77464771054e-16,16.5164366799,0.0722403787302,0.0773917391626,26.9011458047,1.82382410038,5.54163603577e-15,3.75707764678e-16,16.5055730541,0.0712220099618,0.0762240675937,27.7346727207,1.7970205226,5.71334258046e-15,3.70186227656e-16,16.4724423865,0.0681632579607,0.0727309574381,216.0,238.199045549,32.0,28.9023449681,8.58849310928,9.4589492623,7.15874017401,0.906989359784,197.830444336,345.707092285,209.332866663,210.987862481,-15.0197688368,0.0
893507199.995,893507209.995,893507204.904,893507200.01,893507209.925,30.0118040988,1.93286417846,6.18243164434e-15,3.98170020763e-16,16.3867697426,0.0677656992719,0.0722784883342,30.2120969666,1.92682066509,6.22369197513e-15,3.96925057008e-16,16.3795478252,0.0671259416978,0.0715511111364,31.0456238826,1.9014640519,6.39539851981e-15,3.91701594691e-16,16.3499990207,0.0645416082772,0.068622129338,240.0,266.578147021,30.0,27.1243398021,8.58665775341,8.87705666251,7.1572103555,0.900416482739,199.071487427,342.263946533,209.059128083,210.987774249,-15.0197693974,0.0
893507209.995,893507219.995,893507215.109,893507210.01,893507219.99,29.1097519008,1.90193235895,5.99660889157e-15,3.91798065943e-16,16.41990374,0.0687171240324,0.0733619139276,29.2414522672,1.89789321943,6.02373916704e-15,3.90966003202e-16,16.4150026552,0.0682763551003,0.0728597401847,30.0749791831,1.87212755067,6.19544571172e-15,3.85658275438e-16,16.3844866615,0.0655654932678,0.0697807817622,227.0,258.071354841,28.0,25.3077910199,8.58093211869,8.28254978833,7.15243788485,0.879992010531,198.356903076,338.269195557,210.880607819,210.987811518,-15.0196998927,0.0
893507219.995,893507229.995,893507225.094,893507220.02,893507229.98,30.3856355981,1.94675481102,6.25944093322e-15,4.01031491069e-16,16.3733291869,0.0674237224414,0.0718895612599,30.6125443661,1.9399483382,6.30618413942e-15,3.99629357669e-16,16.3652514311,0.0667120567322,0.0710810290757,31.4460712821,1.9147377592,6.47789068411e-15,3.94435978395e-16,16.3360840136,0.0641754493228,0.0682083401258,237.0,269.720642491,31.0,27.7921604758,8.57724451718,9.09561615573,7.14936416973,0.878865410658,195.822311401,335.443756104,214.140227766,210.987689492,-15.0197006096,0.0
893507229.995,893507239.995,893507235.199,893507230.04,893507239.96,31.9586527789,1.97278398284,6.58348247245e-15,4.06393500466e-16,16.3185288418,0.0650344652868,0.0691795672351,31.8427671678,1.97620405415,6.55961003658e-15,4.07098035155e-16,16.3224729967,0.065373977094,0.0695638803983,32.6762940838,1.95147112645,6.73131658126e-15,4.02003052049e-16,16.29441801,0.0629791703791,0.0668585173618,250.0,280.376320598,21.0,18.815083401,8.58041979543,6.15766365852,7.15201084962,0.891792655136,192.487289429,334.607940674,217.572163825,210.987826561,-15.0195288452,0.0
893507239.995,893507249.995,893507244.869,893507240.015,893507249.945,30.3041709229,1.93201984112,6.24265921013e-15,3.9799608727e-16,16.3762439829,0.0671032756857,0.0715253576367,30.3306419888,1.93122117557,6.24811224968e-15,3.97831562168e-16,16.3752959929,0.0670196050291,0.0714302995903,31.1641689047,1.90590143359,6.41981879437e-15,3.92615695319e-16,16.3458611263,0.0644489228691,0.0685173592352,240.0,267.368491357,25.0,22.5445874521,8.57935573942,7.37822862069,7.15112393029,0.897973774489,189.209182739,335.246398926,220.512578992,210.987818771,-15.0195124137,0.0
893507249.995,893507259.995,893507255.467,893507250.065,893507259.98,27.1379222046,1.85842663406,5.59041197416e-15,3.82835886617e-16,16.4960585171,0.0719168067732,0.0770204735253,27.5476697316,1.84552957365,5.6748199647e-15,3.80179092172e-16,16.479787831,0.0704049796681,0.0752889501513,28.3811966475,1.81901160463,5.84652650939e-15,3.74716390554e-16,16.4474232429,0.0674480872606,0.0719172624814,219.0,243.439174265,36.0,32.5849421308,8.57748097407,10.6641628792,7.14956126291,0.899806445159,186.504776001,337.674865723,222.406459063,210.987865675,-15.0196119004,0.0
893507259.995,893507269.995,893507265.243,893507260.06,893507269.945,32.5799535662,2.01396074765,6.71147043463e-15,4.14875914015e-16,16.2976238475,0.0651231109162,0.0692798856667,32.8501453325,2.00612434015,6.7671299385e-15,4.13261614072e-16,16.2886567618,0.0643590292104,0.0684157630802,33.6836722485,1.98175420987,6.93883648319e-15,4.08241367233e-16,16.2614514178,0.0620699710849,0.0658347351832,260.0,288.894508727,32.0,28.9246712909,8.57669278443,9.46625605884,7.14890428564,0.900042740535,185.573486328,341.356262207,222.301187014,210.987875581,-15.0195213129,0.0
893507269.995,893507279.995,893507274.607,893507270.01,893507279.96,32.1078305465,2.01130878598,6.61421309258e-15,4.14329609913e-16,16.3134725943,0.0659677628447,0.0702366373924,32.5531950481,1.99834693196,6.70595817991e-15,4.11659467984e-16,16.2985159491,0.064684534129,0.0687837277874,33.3867219641,1.97385931912,6.8776647246e-15,4.06615019738e-16,16.2710655489,0.0623640379881,0.0661656628133,259.0,286.098228111,37.0,33.4861520522,8.56922187267,10.959104308,7.14267707959,0.905438374932,186.256668091,344.847961426,220.744103646,210.987918422,-15.0195806474,0.0
893507279.995,893507289.995,893507284.954,893507280.09,893507289.965,32.6054541553,2.0276146397,6.716723556e-15,4.17688615778e-16,16.2967743655,0.0655018044475,0.0697086420261,33.0868333669,2.01371651611,6.81588767358e-15,4.14825602319e-16,16.2808619894,0.0641467897786,0.0681759650653,33.9203602828,1.98942177294,6.98759421826e-15,4.09820885227e-16,16.2538488589,0.0618807821704,0.0656219324658,262.0,290.714825192,38.0,34.4343315406,8.57051112571,11.2694175951,7.14375170671,0.9015211089,188.697402954,347.51071167,217.724396676,210.987823018,-15.0196854115,0.0
893507289.995,893507299.995,893507294.634,893507290.015,893507299.98,29.7624450632,1.92117614283,6.13106368301e-15,3.95762285422e-16,16.3958284831,0.0679155141523,0.0724489539072,29.8576551775,1.91828155444,6.15067696657e-15,3.95166000215e-16,16.3923607547,0.0676066599761,0.0720975818515,30.6911820935,1.89275157179,6.32238351125e-15,3.89906823788e-16,16.3624659602,0.064974742529,0.069111990064,238.0,262.929914893,27.0,24.3113643039,8.5669530125,7.95644649946,7.14078592357,0.905296749542,192.180023193,348.768707275,214.041556979,210.987964231,-15.0197365315,0.0
893507299.995,893507309.995,893507305.151,893507300.015,893507309.98,34.1880173641,2.05007273806,7.04273157701e-15,4.22314984041e-16,16.2453152103,0.0632284615495,0.0671395443539,34.2802947811,2.04744650846,7.0617407249e-15,4.21773980744e-16,16.2423886304,0.0629846205498,0.0668646598948,35.113821697,2.02356976712,7.23344726959e-15,4.16855372026e-16,16.2163047512,0.0608332401173,0.0644450647047,274.0,301.106294611,27.0,24.2577842107,8.57515018472,7.93891119623,7.14761848725,0.910104121059,196.078063965,348.118835449,210.418181799,210.98791874,-15.0196299192,0.0
893507309.995,893507319.995,893507315.006,893507310.165,893507319.945,33.6809940372,2.03530077972,6.93828477165e-15,4.19271960623e-16,16.2615377488,0.0637037466823,0.0676757158499,33.7786437537,2.03250302356,6.95840061326e-15,4.18695622853e-16,16.2583944794,0.063440050954,0.0673781777176,34.6121706697,2.00846308835,7.13010715795e-15,4.137433962e-16,16.2319279087,0.0612425485734,0.0649046179218,270.0,296.981887914,27.0,24.413125326,8.58027341735,7.9897501067,7.15188883955,0.909286416359,198.801849365,345.609283447,208.420358569,210.987877967,-15.0197232794,0.0
893507319.995,893507329.995,893507324.711,893507320.06,893507329.98,33.3220481705,2.0139049315,6.86434192311e-15,4.1486441589e-16,16.2731707803,0.0637128049665,0.0676859393965,33.2114488839,2.01710557883,6.84155847008e-15,4.1552374924e-16,16.2767804436,0.0640175013333,0.0680299378674,34.0449757998,1.99285742432,7.01326501477e-15,4.1052862941e-16,16.2498674255,0.0617641032937,0.0654907294708,262.0,291.845903525,21.0,18.9358837868,8.57236337136,6.19719833023,7.14529560331,0.897802837036,199.950515747,342.167999268,208.24105373,210.98778139,-15.0196910075,0.0
893507329.995,893507339.995,893507335.219,893507330.0,893507339.895,32.5499184795,2.03111678492,6.70528320678e-15,4.18410057693e-16,16.2986252369,0.0657202138284,0.069956069906,33.1239837621,2.01456425018,6.82354065498e-15,4.15000235537e-16,16.2796435923,0.0641031215807,0.0681266390797,33.957510678,1.99028539093,6.99524719967e-15,4.09998790531e-16,16.2526603852,0.0618410583834,0.0655772605219,259.0,291.099179571,41.0,36.8699179402,8.57245345018,12.0665185986,7.14537068643,0.889949165019,199.111251831,338.332275391,210.140898921,210.988035061,-15.0196939354,0.0
893507339.995,893507349.995,893507344.77,893507340.01,893507349.985,33.0349399577,2.02322994262,6.80519763129e-15,4.16785368179e-16,16.2825661955,0.0645392989916,0.0686195187271,33.2263154284,2.0177043782,6.84462097826e-15,4.15647101909e-16,16.2762945409,0.0640081324557,0.0680193574561,34.0598423444,1.99345942235,7.01632752294e-15,4.10652641004e-16,16.2493934166,0.061756025634,0.0654816474174,256.0,291.924447577,30.0,26.8411131292,8.57092774024,8.78436429683,7.14409896613,0.877299863635,196.513259888,335.505432129,213.462883627,210.987835698,-15.019546037,0.0
893507349.995,893507359.995,893507354.802,893507349.995,893507359.975,33.3658852641,2.04300575048,6.8733723644e-15,4.208591846e-16,16.2717433699,0.0645241826992,0.0686024302889,33.7386513633,2.03233512528,6.95016218084e-15,4.18661035807e-16,16.2596807037,0.0635079967906,0.0674548289358,34.5721782792,2.00826986126,7.12186872552e-15,4.1370359142e-16,16.2331831403,0.0613056944135,0.064975547998,263.0,296.353012504,35.0,31.5955267343,8.57200868602,10.3403542039,7.14499996354,0.887528486787,193.057296753,334.113098145,217.178190119,210.987817905,-15.0195253266,0.0
893507359.995,893507369.995,893507364.872,893507360.045,893507369.935,35.8186785961,2.11060790667,7.37864779079e-15,4.34785228773e-16,16.1947260999,0.0621627827847,0.0659391600804,36.1552996682,2.10127787454,7.44799173165e-15,4.32863242155e-16,16.1845700863,0.0613353742489,0.0650088896098,36.9888265841,2.07799496074,7.61969827633e-15,4.28066961912e-16,16.1598236145,0.0593438112963,0.0627758994044,285.0,316.84884497,34.0,30.6275705368,8.56606911412,10.0235685393,7.14004917049,0.89981620947,189.451171875,335.078063965,220.330812197,210.987754101,-15.0195745641,0.0
893507369.995,893507379.995,893507375.156,893507370.035,893507379.97,34.7633523323,2.08533782344,7.16125058045e-15,4.29579591629e-16,16.2271958748,0.0632510117587,0.0671649720711,35.1731677403,2.07383492046,7.24567255449e-15,4.27209993614e-16,16.214471292,0.0621996169259,0.0659806084052,36.0066946562,2.0502399619,7.41737909918e-15,4.22349432152e-16,16.1890418604,0.0601263707675,0.0636522886179,277.0,308.43036169,36.0,32.5427889152,8.56591710612,10.6503672813,7.13992246772,0.8982949896,186.611938477,337.673400879,222.30400302,210.987941967,-15.0195086968,0.0
893507379.995,893507389.995,893507385.118,893507380.05,893507389.91,30.4416267431,1.95240941676,6.27097510907e-15,4.02196339853e-16,16.3713303585,0.0674930151006,0.0719683460092,30.7153955469,1.94420831777,6.32737148265e-15,4.00506913461e-16,16.3616097189,0.0666370008257,0.0709958230995,31.5489224628,1.919023153,6.49907802734e-15,3.95318769518e-16,16.3325386732,0.064111309681,0.0681358877339,243.0,270.276715389,32.0,28.9853071749,8.56690797309,9.48610052998,7.14074838202,0.899135626538,185.359848022,341.213592529,222.54490905,210.987830845,-15.0196595931,0.0
893507389.995,893507399.995,893507395.196,893507390.01,893507399.945,32.3143214334,2.00417859815,6.65675021529e-15,4.12860791219e-16,16.3065123984,0.0653331428241,0.0695176441567,32.5244500997,1.99804835956,6.70003672053e-15,4.11597962069e-16,16.2994750936,0.0647306408751,0.0688358678355,33.3579770156,1.97354369384,6.87174326521e-15,4.06550000932e-16,16.2720007372,0.0624065631648,0.0662135342087,258.0,285.697156646,30.0,27.3120059129,8.56458281366,8.93847466239,7.13881029905,0.903215325225,186.24861145,345.11050415,220.686458265,210.987838371,-15.0196366292,0.0
893507399.995,893507409.995,893507405.014,893507400.015,893507409.955,34.3922101621,2.07209629928,7.08479529338e-15,4.26851837651e-16,16.238849785,0.0635196796611,0.0674680096719,34.7334937163,2.06245031517,7.15509970556e-15,4.24864764925e-16,16.228128826,0.0626286999638,0.0664636626064,35.5670206323,2.0386997999,7.32680625025e-15,4.1997215878e-16,16.2023812829,0.0605160655999,0.0640892081227,276.0,304.360587073,34.0,30.7184231865,8.55738213834,10.0533021338,7.13280834236,0.907015430315,188.746261597,348.155181885,217.522475057,210.98788875,-15.0197038098,0.0
893507409.995,893507419.995,893507415.204,893507410.015,893507419.99,36.0554435264,2.10166896724,7.42742136644e-15,4.32943807251e-16,16.1875728943,0.0615116503259,0.0652069537943,36.0868729261,2.10079471406,7.43389582277e-15,4.32763711097e-16,16.1866268742,0.0614347094747,0.0651204944877,36.920399842,2.07747472788,7.60560236746e-15,4.27959793943e-16,16.1618340107,0.0594363559789,0.0628794705018,286.0,315.835754139,25.0,22.6088907593,8.55450524617,7.39927333939,7.13041037529,0.905683116176,192.367401123,349.424621582,213.703451115,210.987938705,-15.019715708,0.0
893507419.995,893507429.995,893507424.855,893507420.01,893507429.985,32.6941569202,2.00905677577,6.73499632557e-15,4.13865695808e-16,16.2938246431,0.0647488795109,0.0688564943918,32.7898750488,2.00627209013,6.75471426006e-15,4.13292050567e-16,16.2906505957,0.0644784922754,0.0685507819494,33.6234019648,1.9818572723,6.92642080474e-15,4.08262598094e-16,16.2633958685,0.0621812489342,0.0659599390962,262.0,287.83165571,27.0,24.3062153562,8.56045607792,7.95476138932,7.13537055374,0.910364833337,195.997207642,348.450378418,210.415072595,210.987841992,-15.019699765,0.0
893507429.995,893507439.995,893507435.227,893507430.02,893507439.99,34.5040680233,2.06797320156,7.10783801279e-15,4.2600247952e-16,16.2353242467,0.063197248278,0.0671043499826,34.7339134281,2.06147509165,7.15518616618e-15,4.2466386888e-16,16.2281157062,0.0625991886666,0.0664304263045,35.567440344,2.03773608206,7.32689271087e-15,4.19773632904e-16,16.2023684706,0.0604875469262,0.064057222167,277.0,304.65573114,31.0,27.8312220695,8.56557931056,9.10839995001,7.13964090603,0.909320785708,198.956039429,345.677185059,208.253793016,210.98772401,-15.0196905688,0.0
893507439.995,893507449.995,893507444.873,893507439.995,893507449.975,33.521212291,2.02765150642,6.90536973194e-15,4.17696210322e-16,16.2667007089,0.0637650200927,0.0677448750441,33.5197412619,2.02769389203,6.90506669995e-15,4.17704941759e-16,16.2667483558,0.0637690324556,0.0677494040812,34.3532681778,2.00353330809,7.07677324464e-15,4.12727861466e-16,16.2400798507,0.0615440229292,0.0652433351449,264.0,293.997058855,24.0,21.7579316464,8.55805209953,7.12077762974,7.13336677304,0.898046272401,200.085540771,342.2890625,208.07773383,210.987892809,-15.0198116349,0.0
893507449.995,893507459.995,893507455.191,893507450.11,893507459.975,33.4959153279,2.04185567111,6.90015855755e-15,4.20622268248e-16,16.2675203748,0.0642458360835,0.0682878597787,33.7556814125,2.03440981263,6.95367037097e-15,4.19088421401e-16,16.2591328016,0.0635398150466,0.0674907273319,34.5892083284,2.01033163278,7.12537691566e-15,4.14128316353e-16,16.2326484448,0.0613375111991,0.0650112902828,264.0,296.036888833,32.0,28.5911722107,8.55864887169,9.35711090532,7.13386419869,0.892080380811,199.162216187,338.237792969,210.119931526,210.987951353,-15.0196603048,0.0
893507459.995,893507469.995,893507465.018,893507460.0,893507469.935,34.7201499259,2.06315492264,7.15235088473e-15,4.25009914063e-16,16.2285460204,0.0626728865425,0.0665134301393,34.7362281909,2.06269945591,7.15566300733e-15,4.24916087917e-16,16.2280433522,0.0626312600648,0.0664665459416,35.5697551069,2.03894786627,7.32736955202e-15,4.20023260452e-16,16.2022978122,0.0605187021313,0.064092165292,267.0,304.33332248,25.0,22.2114018111,8.55595776707,7.26918604726,7.13162109056,0.877732526625,196.462875366,335.09185791,213.636204829,210.987801366,-15.0196682297,0.0
893507469.995,893507479.995,893507475.109,893507470.15,893507479.985,31.1413207725,1.97443217773,6.41511207914e-15,4.06733028612e-16,16.34665743,0.0667440149972,0.0711173129853,31.410501305,1.96644705427,6.47056326884e-15,4.05088093179e-16,16.3373128307,0.0659293977226,0.070193146134,32.244028221,1.9415125536,6.64226981352e-15,3.99951586041e-16,16.3088767685,0.0634829043082,0.0674265203562,245.0,275.815189208,32.0,28.821685781,8.5539929229,9.43255171016,7.12998334006,0.888442904922,192.755233765,333.684936523,217.596141454,210.987658254,-15.0195533405,0.0
893507479.995,893507489.995,893507485.029,893507480.0,893507489.93,31.9850841468,1.98142212917,6.58892733425e-15,4.08172958609e-16,16.317631256,0.0652584523477,0.069433082459,31.9452761062,1.98259649976,6.58072687788e-15,4.0841487895e-16,16.3189833847,0.0653749565242,0.069564989443,32.7788030222,1.95785971933,6.75243342257e-15,4.03319102182e-16,16.2910172738,0.0629875040862,0.0668679097677,252.0,280.299961547,23.0,20.7389536237,8.55125677888,6.78729391321,7.12770269038,0.899312055034,189.141937256,334.802825928,220.707485444,210.987887315,-15.0197242367,0.0
893507489.995,893507499.995,893507495.091,893507490.065,893507499.935,32.6583263166,2.03830554592,6.72761522121e-15,4.19890942459e-16,16.2950151897,0.0657334851386,0.0699711079023,33.2425396494,2.02146111347,6.84796316778e-15,4.16420989374e-16,16.2757645114,0.0640934670154,0.0681157342091,34.0760665654,1.99718237371,7.01966971246e-15,4.11419568984e-16,16.2488763552,0.0618395022411,0.0655755106109,261.0,291.11425152,41.0,37.0084471039,8.54307086651,12.1118554158,7.12087951209,0.896730562099,186.364486694,337.477935791,222.596363533,210.987784928,-15.0195434859,0.0
893507499.995,893507509.995,893507504.838,893507499.995,893507509.99,30.7822618622,1.96731594128,6.34114594361e-15,4.05267083903e-16,16.3592486791,0.0672629430473,0.0717067988009,31.0910627788,1.95810834039,6.40475893244e-15,4.0337031812e-16,16.3484110808,0.0663125101632,0.0706275951161,31.9245896948,1.93303588831,6.57646547712e-15,3.98205392992e-16,16.3196866893,0.0638279343182,0.0678158948694,245.0,272.753802785,33.0,29.8212904643,8.54369015837,9.75969506106,7.12139570852,0.898354933045,185.142883301,341.082092285,222.788914549,210.987806412,-15.0196954392,0.0


==> wd_1625+125_10sec_fuv.csv <==
t0,t1,t_mean,t0_data,t1_data,cps_bgsub,cps_bgsub_err,flux_bgsub,flux_bgsub_err,mag_bgsub,mag_bgsub_err_1,mag_bgsub_err_2,cps_mcatbgsub,cps_mcatbgsub_err,flux_mcatbgsub,flux_mcatbgsub_err,mag_mcatbgsub,mag_mcatbgsub_err_1,mag_mcatbgsub_err_2,cps,cps_err,flux,flux_err,mag,mag_err_1,mag_err_2,counts,flat_counts,bg_counts,bg_flat_counts,exptime,bg,mcat_bg,responses,detxs,detys,detrad,racent,deccent,flags
772344078.995,772344088.995,772344084.455,772344080.229,772344088.879,2.39273718358,0.541575453814,3.34983205701e-15,7.5820563534e-16,17.8727625034,0.221528463436,0.278626588508,2.39824827006,0.540998538071,3.35754757808e-15,7.573979533e-16,17.8702646503,0.220854788447,0.277559588802,2.49043092364,0.531255729367,3.4866032931e-15,7.43758021113e-16,17.8293137492,0.209937314849,0.260503067304,19.0,21.9756508886,3.0,2.63405092735,8.82403550325,0.86205303077,0.813423008002,0.865373342568,319.830444336,320.61706543,112.822018934,247.055138618,12.4144566067,0.0
772344088.995,772344098.995,772344094.543,772344089.505,772344098.905,3.10691057116,0.562917439077,4.34967479962e-15,7.88084414708e-16,17.5891781181,0.180792395905,0.217032045596,3.01472791757,0.571207333935,4.2206190846e-15,7.99690267509e-16,17.6218796932,0.188385802178,0.228080302322,3.10691057116,0.562917439077,4.34967479962e-15,7.88084414708e-16,17.5891781181,0.180792395905,0.217032045596,26.0,30.4626793467,0.0,0.0,9.80481370448,0.0,0.903833745168,0.854283774112,321.468444824,320.950744629,111.427061045,247.055685745,12.4145806938,0.0
772344098.995,772344108.995,772344104.529,772344099.135,772344108.961,3.95980462782,0.63550848297,5.54372647895e-15,8.89711876158e-16,17.3258156028,0.161603373453,0.189935132292,3.86762197424,0.642863116495,5.41467076393e-15,9.00008363093e-16,17.3513899524,0.166948081405,0.19736693676,3.95980462782,0.63550848297,5.54372647895e-15,8.89711876158e-16,17.3258156028,0.161603373453,0.189935132292,33.0,38.8244054438,0.0,0.0,9.80462651389,0.0,0.903816489443,0.850396335778,322.109405518,320.805053711,111.080080242,247.05560558,12.4145257288,0.0
772344108.995,772344118.995,772344114.025,772344109.097,772344118.862,3.78548970779,0.630852092676,5.29968559091e-15,8.83192929747e-16,17.3746948257,0.167351520699,0.19793148076,3.75118577413,0.633619585156,5.25166008379e-15,8.87067419218e-16,17.3845785682,0.169454367866,0.200882224964,3.84336842772,0.626154959918,5.38071579881e-15,8.76616943885e-16,17.3582199545,0.163872989865,0.193080350345,32.0,37.6756181208,2.0,1.7336342162,9.80275995636,0.567371198028,0.903644425217,0.849540075209,322.335266113,320.134216309,111.401769709,247.055720591,12.414375124,0.0
772344118.995,772344128.995,772344124.489,772344119.7,772344128.881,4.08155135628,0.65440169139,5.7141718988e-15,9.16162367947e-16,17.2929368365,0.161455306838,0.189730486882,4.04808990301,0.657003955351,5.66732586421e-15,9.19805537491e-16,17.3018746273,0.163295355466,0.192278379724,4.14027255659,0.649809811758,5.79638157923e-15,9.09733736461e-16,17.2774276702,0.158285123773,0.18536481241,35.0,40.5961954301,2.0,1.75930651644,9.80519878225,0.575773041744,0.903869242659,0.863117160472,322.94619751,319.158050537,111.681284337,247.055692253,12.4144726283,0.0
772344128.995,772344138.995,772344129.412,772344129.363,772344129.473,3.30249397599,1.83500808886,4.62349156638e-15,2.5690113244e-15,17.5228949148,0.479774938336,0.880670251966,3.21031132241,1.86044215395,4.49443585137e-15,2.60461901553e-15,17.5536321238,0.496313366447,0.940638681223,3.30249397599,1.83500808886,4.62349156638e-15,2.5690113244e-15,17.5228949148,0.479774938336,0.880670251966,3.0,3.23897877587,0.0,0.0,0.980767504625,0.0,0.0904097511246,0.926373476802,323.502166748,318.701873779,111.630210155,247.054999005,12.4142954709,4.0
836473218.995,836473228.995,836473228.627,836473228.315,836473228.94,3.35734853038,1.8482208047,4.70028794253e-15,2.58750912658e-15,17.5050089295,0.476179517939,0.868176075467,3.27741373344,1.87009343775,4.58837922682e-15,2.61813081285e-15,17.531171827,0.490164227769,0.917845795798,3.35734853038,1.8482208047,4.70028794253e-15,2.58750912658e-15,17.5050089295,0.476179517939,0.868176075467,3.0,3.29978122521,0.0,0.0,0.982853342555,0.0,0.0785641823612,0.909165488002,414.699859619,294.95223999,106.071286199,247.055986779,12.4142236799,4.0
836473228.995,836473238.995,836473234.661,836473230.035,836473238.86,1.82215863794,0.57108830617,2.55102209312e-15,7.99523628637e-16,18.1685345396,0.296003322225,0.408261147298,1.7933445549,0.575347879408,2.51068237686e-15,8.05487031171e-16,18.1858406538,0.302112336039,0.420044088967,1.87327935184,0.563451914675,2.62259109258e-15,7.88832680546e-16,18.1384936346,0.285512724404,0.388471156816,10.0,11.0532851573,1.0,0.921670999649,5.90050018244,0.301637781703,0.471655283941,0.905208043182,411.610656738,294.926086426,105.713455452,247.055360011,12.4142337414,0.0
836473238.995,836473248.995,836473243.705,836473239.325,836473247.085,2.32819790067,0.516915443075,3.25947706094e-15,7.23681620305e-16,17.9024502668,0.217699198054,0.272584280825,2.39800707935,0.510002830486,3.35720991108e-15,7.14003962681e-16,17.8703738478,0.209363553215,0.259618733896,2.47794187629,0.501970671305,3.4691186268e-15,7.02758939826e-16,17.8347722121,0.20028100934,0.245776259129,22.0,24.3683174514,5.0,4.49960066332,9.83409566003,1.47259658072,0.786086439696,0.903147078898,407.284393311,293.783325195,106.466165482,247.055834195,12.4145984914,0.0
836473248.995,836473258.995,836473254.389,836473249.77,836473258.7,3.06611807819,0.558364774684,4.29256530946e-15,7.81710684558e-16,17.6035278105,0.181642934201,0.218260161536,2.98618328125,0.565596330494,4.18065659374e-15,7.91834862692e-16,17.6322088509,0.188323875701,0.227989429868,3.06611807819,0.558364774684,4.29256530946e-15,7.81710684558e-16,17.6035278105,0.181642934201,0.218260161536,27.0,30.1537775709,0.0,0.0,9.83451282762,0.0,0.786119785902,0.895895658872,408.382843018,293.653656006,106.676224802,247.055363578,12.4147685811,0.0
836473258.995,836473268.995,836473262.906,836473259.05,836473268.785,3.51815789911,0.613282452877,4.92542105876e-15,8.58595434028e-16,17.454211682,0.174465399409,0.207969528858,3.52876882597,0.612402251535,4.94027635636e-15,8.57363152149e-16,17.4509419797,0.173749910145,0.20695274035,3.60870362292,0.60573036308,5.05218507208e-15,8.48022508312e-16,17.426621961,0.168470099798,0.19949937649,32.0,35.4930845443,3.0,2.72113856337,9.83541134242,0.89055443892,0.7861916085,0.902075261925,410.148986816,293.028015137,107.452349807,247.055583073,12.4145101548,0.0
836473268.995,836473278.995,836473273.942,836473269.455,836473278.695,2.80998273011,0.551503086167,3.93397582216e-15,7.72104320633e-16,17.698240873,0.194569080793,0.237218675585,2.82062073402,0.550521497104,3.94886902763e-15,7.70730095946e-16,17.6941382649,0.193580955261,0.235749628314,2.90055553096,0.543089011978,4.06077774335e-15,7.60324616769e-16,17.6637970389,0.186342830701,0.225089127183,26.0,28.5246508197,3.0,2.7216177876,9.83420262608,0.890711275941,0.786094990005,0.911686762393,410.958831787,291.836853027,108.716890855,247.055481743,12.4144664452,0.0
836473278.995,836473288.995,836473284.203,836473279.315,836473288.955,4.96732582053,0.728103231018,6.95425614875e-15,1.01934452343e-15,17.0796933813,0.148509496723,0.172091066905,5.01041964363,0.725087736003,7.01458750108e-15,1.0151228304e-15,17.0703147466,0.146744353788,0.16972409206,5.09035444057,0.71946082547,7.1264962168e-15,1.00724515566e-15,17.0531299419,0.143535750395,0.165444467728,46.0,50.0589508378,4.0,3.69683491339,9.83407961512,1.20987324438,0.786085157149,0.919020206183,411.282104492,290.790771484,109.790443458,247.055360387,12.4145545646,0.0
836473288.995,836473298.995,836473294.267,836473289.185,836473298.94,5.7234003424,0.762911459588,8.01276047936e-15,1.06807604342e-15,16.9258646871,0.135859241388,0.15532411125,5.64346554546,0.768220516749,7.90085176364e-15,1.07550872345e-15,16.9411353052,0.138565929373,0.158873574511,5.7234003424,0.762911459588,8.01276047936e-15,1.06807604342e-15,16.9258646871,0.135859241388,0.15532411125,52.0,56.2807626003,0.0,0.0,9.83344851544,0.0,0.786034710324,0.923997989627,411.745391846,290.347351074,110.279905903,247.055433553,12.4143387946,0.0
836473298.995,836473308.995,836473303.76,836473299.0,836473308.755,5.82461391137,0.78909948247,8.15445947592e-15,1.10473927546e-15,16.9068321422,0.137945569097,0.158058245981,5.8941629185,0.784605559628,8.2518280859e-15,1.09844778348e-15,16.8939446603,0.13568563223,0.155097142609,5.97409771544,0.779408553586,8.36373680162e-15,1.09117197502e-15,16.8793191953,0.133142463669,0.151781890938,54.0,58.750870857,5.0,4.49186103781,9.83426680571,1.47006361237,0.78610012019,0.919261684056,411.518920898,290.595092773,110.009632596,247.055420165,12.4145026237,0.0
836473308.995,836473318.995,836473314.375,836473309.03,836473318.965,6.853944948,0.849656810461,9.5955229272e-15,1.18951953465e-15,16.7301484705,0.126883029607,0.143697716293,6.8963987584,0.84711231999,9.65495826177e-15,1.18595724799e-15,16.7234440875,0.125788897565,0.142295539544,6.97633355535,0.842300526382,9.76686697749e-15,1.17922073693e-15,16.7109319073,0.123759127978,0.139702817396,62.0,68.5994020198,4.0,3.67725942953,9.83315970711,1.20346672239,0.786011624489,0.903990422245,410.901611328,291.370574951,109.175075525,247.055369781,12.4146427432,0.0
836473318.995,836473328.995,836473324.41,836473319.08,836473328.945,7.57983288271,0.888198946438,1.06117660358e-14,1.24347852501e-15,16.6208509236,0.120307127936,0.13531863895,7.58925979746,0.887659186183,1.06249637164e-14,1.24272286066e-15,16.6195014501,0.120096531351,0.135052194779,7.6691945944,0.883069071364,1.07368724322e-14,1.23629669991e-15,16.6081256063,0.118328310484,0.132819672381,68.0,75.4241051657,3.0,2.68535725906,9.83468397329,0.878844193873,0.786133466397,0.902169167835,410.120269775,292.289794922,108.184602131,247.055517244,12.4145016018,0.0
836473328.995,836473338.995,836473334.079,836473329.0,836473338.965,7.49138484769,0.886947249041,1.04879387868e-14,1.24172614866e-15,16.6335947294,0.121488656272,0.13681566772,7.53395193555,0.884503806746,1.05475327098e-14,1.23830532944e-15,16.627442887,0.120523969631,0.135593106725,7.61388673249,0.879897043189,1.06594414255e-14,1.23185586046e-15,16.6159839706,0.11873697322,0.133334911715,68.0,74.8771157198,4.0,3.68108334277,9.83428285061,1.20471818491,0.786101402737,0.908560522222,410.55456543,293.708221436,106.814516999,247.05534908,12.4144053282,0.0
868510808.995,868510818.995,868510815.406,868510812.35,868510817.82,1.63506239303,0.536040831703,2.28908735025e-15,7.50457164384e-16,18.2861641757,0.307865356662,0.431320292388,1.70995000362,0.525769077352,2.39393000507e-15,7.36076708293e-16,18.2375414689,0.29108455226,0.398913377207,1.80400220068,0.512577152168,2.52560308096e-15,7.17608013036e-16,18.1794073425,0.271525295647,0.362919643147,11.0,12.3867005411,4.0,3.54438389915,6.86623360906,1.15998018518,0.64578435644,0.888252497132,374.087585449,299.584106445,103.705375493,247.055935558,12.4138046837,0.0
868510818.995,868510828.995,868510823.834,868510819.71,868510828.605,1.87631064211,0.45140944157,2.62683489896e-15,6.31973218199e-16,18.1367381455,0.234065029749,0.298799973592,1.84373863892,0.455071753011,2.58123409449e-15,6.37100454216e-16,18.155751607,0.239509486269,0.307753194396,1.93779083598,0.444414531233,2.71290717037e-15,6.22180343726e-16,18.1017327556,0.224180752609,0.282844104025,17.0,19.0124153675,2.0,1.84312932411,9.81138676811,0.603205960617,0.922782481719,0.89451061806,375.732696533,299.506286621,103.382244347,247.055589163,12.4142470056,0.0
868510828.995,868510838.995,868510834.965,868510829.25,868510838.795,1.09480098898,0.351321221881,1.53272138458e-15,4.91849710634e-16,18.7216620474,0.302174538507,0.420165067084,1.05871131291,0.356518915639,1.48219583808e-15,4.99126481894e-16,18.7580561155,0.315123856289,0.445803576965,1.15276350997,0.342808478773,1.61386891396e-15,4.79931870283e-16,18.6656494483,0.282667754405,0.383198283075,10.0,11.3077795093,2.0,1.73729896706,9.80927953697,0.568570571039,0.922584292,0.884577228484,375.117584229,299.658691406,103.380427669,247.055956164,12.4143623253,0.0
868510838.995,868510848.995,868510842.367,868510839.485,868510847.08,1.15713880792,0.368980148171,1.61999433109e-15,5.16572207439e-16,18.6615363522,0.300507319202,0.416929518683,1.15222850837,0.369657888919,1.61311991172e-15,5.17521044486e-16,18.6661534592,0.30210904748,0.420037693589,1.24628070543,0.356452426373,1.7447929876e-15,4.99033396922e-16,18.5809603214,0.273113358342,0.36577416946,11.0,12.224429276,3.0,2.67168209321,9.80872866182,0.874368685049,0.922532480983,0.90022565552,376.067871094,299.257629395,103.545989923,247.055616477,12.4144129857,0.0
868510848.995,868510858.995,868510855.124,868510849.635,868510858.9,1.98696607136,0.463377824113,2.78175249991e-15,6.48728953759e-16,18.0745238717,0.227591471786,0.288307093551,1.95254275924,0.467149111885,2.73355986293e-15,6.54008756639e-16,18.0934986165,0.23289878027,0.296897477907,2.0465949563,0.456771431555,2.86523293881e-15,6.39480004178e-16,18.0424202512,0.218731293144,0.274207451293,18.0,20.0754797297,2.0,1.78723188996,9.80921000904,0.584912254894,0.922577752746,0.896663465627,377.194915771,297.864349365,104.65067127,247.055474726,12.4146809646,0.0
868510858.995,868510868.995,868510863.275,868510859.64,868510867.635,1.60846900224,0.434232157348,2.25185660314e-15,6.07925020287e-16,18.3039682606,0.259480349158,0.341642480848,1.63483696535,0.431125342113,2.28877175149e-15,6.03575478958e-16,18.2863138775,0.254119861887,0.332379987076,1.72888916241,0.419856401043,2.42044482737e-15,5.8779896146e-16,18.2255821202,0.236044602699,0.302041590201,15.0,16.9563646026,4.0,3.60873489722,9.80766434965,1.18104051182,0.922432380084,0.884774837648,377.02645874,297.055358887,105.476929857,247.055376079,12.4145036916,0.0
868510868.995,868510878.995,868510870.295,868510869.63,868510870.95,1.83500694129,0.829142166813,2.56900971781e-15,1.16079903354e-15,18.1609057215,0.404802041342,0.652745280091,1.83494383815,0.829155098463,2.56892137341e-15,1.16081713785e-15,18.160943059,0.404818931954,0.652790018099,1.92899603521,0.809651872318,2.70059444929e-15,1.13351262124e-15,18.1066716625,0.380512165116,0.590919240368,5.0,5.67630889489,1.0,0.845088775122,2.94262341202,0.276574508222,0.276760197012,0.880896972148,377.24130249,296.399261475,106.071067381,247.055061258,12.4141483534,4.0
896812938.995,896812948.995,896812946.736,896812944.37,896812948.795,1.21844488674,0.572193223574,1.70582284144e-15,8.01070513003e-16,18.6054852756,0.418004834067,0.688510539928,1.33223364953,0.55157016633,1.86512710934e-15,7.72198232862e-16,18.5085490028,0.376138183537,0.580291334623,1.41298333939,0.536454380824,1.97817667514e-15,7.51036133154e-16,18.4446573973,0.349430810052,0.518426930713,7.0,6.93758775655,3.0,2.9185496794,4.90988645312,0.955161713259,0.396471808324,1.00903672791,293.71685791,405.04574585,106.402846972,247.05431019,12.4146909521,4.0
896812948.995,896812958.995,896812953.138,896812949.215,896812955.995,0.651973350044,0.316400141469,9.12762690062e-16,4.42960198057e-16,19.2844253901,0.429532621268,0.721106408795,0.736894904614,0.302429145085,1.03165286646e-15,4.23400803119e-16,19.1514861162,0.373363558347,0.573624995922,0.817644594472,0.288517683526,1.14470243226e-15,4.03924756937e-16,19.0385885752,0.328135685702,0.472511799968,8.0,8.031270741,5.0,4.97229647239,9.82244705744,1.62729702733,0.793159553528,0.99617463117,292.818847656,405.938598633,107.345546584,247.054914617,12.4144316744,0.0
896812958.995,896812968.995,896812962.954,896812959.25,896812968.615,1.64609763433,0.425687456572,2.30453668806e-15,5.95962439201e-16,18.2788610231,0.249722781687,0.324874424846,1.63235744507,0.427327175771,2.2853004231e-15,5.98258046079e-16,18.2879618391,0.252463654693,0.32954327054,1.71310713493,0.417598457548,2.3983499889e-15,5.84637840567e-16,18.2355386903,0.236847304726,0.303360494067,17.0,16.8287274173,2.0,2.01137625027,9.82351136961,0.658268590999,0.793245496406,1.01051133824,292.317810059,407.641845703,107.953007537,247.055387252,12.4145137292,0.0
896812968.995,896812978.995,896812973.68,896812970.855,896812977.09,0.910519895816,0.304444845032,1.27472785414e-15,4.26222783045e-16,18.9217763999,0.313185586384,0.441907583694,0.829770205958,0.317657998706,1.16167828834e-15,4.44721198188e-16,19.0226054079,0.351919210343,0.523981771419,0.910519895816,0.304444845032,1.27472785414e-15,4.26222783045e-16,18.9217763999,0.313185586384,0.441907583694,9.0,8.94461455272,0.0,0.0,9.82363438057,0.0,0.793255429502,1.00652891243,292.77331543,409.587371826,107.654445252,247.055394642,12.4148312932,0.0
896812978.995,896812988.995,896812983.728,896812979.265,896812988.425,1.25303462378,0.37554228697,1.75424847329e-15,5.25759201757e-16,18.5750923211,0.28461300426,0.38679934781,1.23837641886,0.377524029639,1.73372698641e-15,5.28533641494e-16,18.587868316,0.288904819744,0.394809961097,1.31912610872,0.366473862361,1.84677655221e-15,5.13063407305e-16,18.5192842096,0.266170497446,0.353379800764,13.0,12.956467848,2.0,1.98351733154,9.82200849664,0.649151126685,0.793124139879,1.00360052882,294.088500977,410.485412598,106.429269953,247.055290889,12.4144865899,0.0
896812988.995,896812998.995,896812993.542,896812989.715,896812998.465,1.58744318193,0.418417648807,2.2224204547e-15,5.85784708329e-16,18.3182545253,0.25400651979,0.332185482593,1.57308220635,0.420160563823,2.20231508889e-15,5.88224789353e-16,18.3281214534,0.257021947177,0.337379067115,1.65383189621,0.41026418245,2.31536465469e-15,5.7436985543e-16,18.273771591,0.240596362986,0.309554813694,16.0,16.2500806554,2.0,1.99318954111,9.82571487019,0.65231657709,0.793423428394,0.984792284102,296.074371338,410.85144043,104.490621839,247.055065845,12.4147712694,0.0
896812998.995,896813008.995,896813003.137,896812999.46,896813008.51,0.874142188771,0.341233479559,1.22379906428e-15,4.77726871382e-16,18.9660447972,0.357821141143,0.537323158099,0.928351338135,0.333051018723,1.29969187339e-15,4.66271426213e-16,18.9007190806,0.332853175918,0.482440630426,1.00910102799,0.320475315236,1.41274143919e-15,4.4866544133e-16,18.8101633785,0.299446576581,0.41487853426,10.0,9.91471261505,4.0,4.05169737849,9.82529235431,1.32601005114,0.793389310367,1.00892038026,297.608947754,410.233886719,102.901214849,247.055318915,12.4145701874,0.0
896813008.995,896813018.995,896813013.123,896813009.115,896813018.44,2.21207557912,0.481387716622,3.09690581077e-15,6.73942803271e-16,17.9580000969,0.213777751164,0.266453033304,2.16373449658,0.486471087457,3.02922829521e-15,6.8105952244e-16,17.9819900772,0.220188988971,0.276506741327,2.24448418643,0.477949474048,3.14227786101e-15,6.69129263668e-16,17.9422086252,0.209601889678,0.259985935451,22.0,22.0530734417,1.0,0.972978238085,9.82545280338,0.318429241555,0.79340226658,0.997831700371,298.861541748,408.689849854,101.511089188,247.055215027,12.414291381,0.0
896813018.995,896813028.995,896813023.841,896813019.62,896813028.865,1.47136632633,0.42796157046,2.05991285687e-15,5.99146198643e-16,18.4006979686,0.277197836299,0.37317000161,1.55453773338,0.417952917481,2.17635282673e-15,5.85134084474e-16,18.3409968296,0.258534213181,0.339998545829,1.63528742323,0.408000853285,2.28940239253e-15,5.71201194598e-16,18.2860147583,0.241838866395,0.311620287128,16.0,16.064457007,5.0,4.92036125321,9.82362903226,1.6103000465,0.793254997628,0.996179969433,299.248413086,406.678466797,100.97269029,247.055194053,12.4143104803,0.0
896813028.995,896813038.995,896813033.716,896813029.995,896813038.89,1.6281211115,0.438873884355,2.2793695561e-15,6.14423438097e-16,18.2907832307,0.259131793681,0.341036400625,1.67960143653,0.432863801939,2.35144201114e-15,6.06009322715e-16,18.2569844065,0.248958334418,0.323577919807,1.76035112639,0.423264783327,2.46449157694e-15,5.92570696658e-16,18.2060017438,0.233942368488,0.298599623834,17.0,17.2971413243,4.0,3.97004347376,9.8259608921,1.29928695505,0.793443294587,0.983019194588,298.733795166,405.101074219,101.394601433,247.055276729,12.414665033,0.0
896813038.995,896813048.995,896813044.624,896813039.125,896813048.805,1.95623315429,0.453689248183,2.738726416e-15,6.35164947457e-16,18.0914484623,0.226456109517,0.286483609023,1.90869873752,0.458989342529,2.67217823252e-15,6.4258507954e-16,18.1181565344,0.233967753711,0.298641082101,1.98944842737,0.44994868783,2.78522779832e-15,6.29928162962e-16,18.0731682866,0.221374551281,0.278382664036,19.0,19.5496682273,1.0,0.997320435347,9.82667756462,0.326395778841,0.793501165671,0.97190361255,297.158874512,403.565826416,102.902926148,247.055129116,12.4143544077,0.0
896813048.995,896813058.995,896813054.789,896813049.315,896813058.955,1.19995310187,0.385772043772,1.67993434261e-15,5.40080861281e-16,18.6220893182,0.302659100891,0.421108196017,1.25051743625,0.379044937252,1.75072441075e-15,5.30662912152e-16,18.5772756211,0.287453091746,0.392090162293,1.3312671261,0.368047074335,1.86377397655e-15,5.15265904069e-16,18.5093369805,0.265021197082,0.351349232254,13.0,13.0834920848,4.0,3.94329949799,9.82784884285,1.29053438116,0.793595746024,0.99383750224,295.249389648,403.355133057,104.804328569,247.055177719,12.4144999487,0.0
896813058.995,896813068.995,896813063.923,896813059.07,896813068.95,1.15249441965,0.36169099837,1.61349218751e-15,5.06367397718e-16,18.6659029219,0.296350570704,0.408925729186,1.13842643009,0.363664165084,1.59379700213e-15,5.09129831117e-16,18.6792375752,0.300977892552,0.417841274451,1.21917611995,0.352187914507,1.70684656793e-15,4.9306308031e-16,18.6048338812,0.275525903024,0.370133145466,12.0,11.9835087503,2.0,2.00269309045,9.82918591844,0.655426829602,0.793703714464,1.00179248366,293.445220947,403.719482422,106.619676835,247.055260144,12.4139276717,0.0
896813068.995,896813078.995,896813074.039,896813069.365,896813078.605,2.71943135643,0.532440156246,3.807203899e-15,7.45416218745e-16,17.7338047478,0.194138191555,0.236577663281,2.6721496181,0.536938629234,3.74100946533e-15,7.51714080927e-16,17.7528480716,0.198802221632,0.243549938681,2.75289930795,0.529232841319,3.85405903113e-15,7.40925977846e-16,17.7205241835,0.190914341397,0.231801699369,27.0,27.0574634589,1.0,1.00511572984,9.82871526783,0.328946966129,0.793665709573,0.998094126345,292.403259277,405.4269104,107.733513684,247.055128059,12.4143616975,0.0
896813078.995,896813088.995,896813082.834,896813079.0,896813088.93,2.02398460035,0.453776860169,2.83357844049e-15,6.35287604236e-16,18.0544819905,0.219630724408,0.27562522494,1.94323491049,0.462740362184,2.72052887469e-15,6.47836507057e-16,18.0986867399,0.231914638879,0.295296228808,2.02398460035,0.453776860169,2.83357844049e-15,6.35287604236e-16,18.0544819905,0.219630724408,0.27562522494,20.0,19.8943482554,0.0,0.0,9.82929823279,0.0,0.793712783813,1.00545578023,292.32925415,407.125488281,107.906265319,247.054816283,12.414359322,0.0
896813088.995,896813098.995,896813094.409,896813089.44,896813098.91,2.45002253746,0.512146429387,3.43003155245e-15,7.17005001142e-16,17.8470748015,0.206099370843,0.254610177588,2.43323636514,0.513811130086,3.4065309112e-15,7.19335582121e-16,17.8545392539,0.2080070916,0.257532745468,2.513986055,0.505752889252,3.519580477e-15,7.08054044953e-16,17.8190928392,0.199016338953,0.243871823033,25.0,24.7086480718,2.0,1.92091718832,9.82847459422,0.628663807087,0.793646275254,1.01226202949,292.972869873,409.580871582,107.455105432,247.055260302,12.4144703239,0.0
896813098.995,896813108.995,896813103.731,896813099.68,896813108.565,1.87679487995,0.444642789988,2.62751283193e-15,6.22499905983e-16,18.136457975,0.230850543677,0.293569172198,1.82922525529,0.450052446147,2.56091535741e-15,6.30073424606e-16,18.1643320279,0.23882513222,0.306621256389,1.90997494515,0.440830227542,2.67396492321e-15,6.17162318559e-16,18.1174308244,0.225472418514,0.284907730816,19.0,18.7720891484,1.0,0.996442762927,9.82844785271,0.326108540594,0.793644115885,1.01262462483,294.40145874,410.937591553,106.163472179,247.055333548,12.4146008607,0.0
896813108.995,896813118.995,896813113.945,896813109.93,896813118.845,1.67736416543,0.42953410759,2.3483098316e-15,6.01347750626e-16,18.2584315983,0.24754051619,0.321179794837,1.66493209793,0.431003479332,2.33090493711e-15,6.03404871065e-16,18.2665086848,0.249953508852,0.325266222758,1.74568178779,0.421368071856,2.44395450291e-15,5.89915300598e-16,18.2150872973,0.234759556627,0.29993550999,17.0,17.163541811,2.0,2.05241301025,9.8319991255,0.671698803354,0.793930880061,0.990858323177,296.566467285,411.10546875,104.028011257,247.055079439,12.414370276,0.0
896813118.995,896813128.995,896813124.806,896813119.105,896813128.43,1.70305894976,0.42408918923,2.38428252966e-15,5.93724864922e-16,18.2419257977,0.241420138023,0.31092351151,1.65479281886,0.429838912197,2.3167099464e-15,6.01774477076e-16,18.2731409311,0.250714291243,0.326559701154,1.73554250871,0.42017527925,2.4297595122e-15,5.8824539095e-16,18.2214118617,0.235391625002,0.300970593781,17.0,17.061197717,1.0,0.975726387585,9.83046951101,0.319328635937,0.793807364166,0.996689768803,298.973510742,410.189697266,101.539063725,247.054745436,12.4144780563,0.0
896813128.995,896813138.995,896813132.819,896813129.08,896813137.26,1.65854651708,0.434401934448,2.32196512392e-15,6.08162708227e-16,18.2706808584,0.252577188337,0.329737354155,1.67617324398,0.432333438554,2.34664254157e-15,6.05266813976e-16,18.2592027402,0.249140194624,0.32388613227,1.75692293384,0.42272809278,2.45969210737e-15,5.91819329892e-16,18.2081182203,0.23408563621,0.29883363717,17.0,17.2736137144,3.0,2.9553687424,9.83174240698,0.967211588423,0.79391015012,0.984262099425,299.859588623,409.06652832,100.550007094,247.055262038,12.4145026552,0.0
896813138.995,896813148.995,896813143.847,896813139.655,896813148.595,1.85157842732,0.463703529535,2.59220979825e-15,6.4918494135e-16,18.1511447195,0.242654437771,0.31297947838,1.90198186064,0.458141906832,2.66277460489e-15,6.41398669564e-16,18.1219840732,0.234321019317,0.299218288294,1.98273155049,0.449088273812,2.77582417069e-15,6.28723583337e-16,18.0768402065,0.221668692778,0.278848905893,19.0,19.4923591272,4.0,3.939755842,9.83106317258,1.2893746392,0.793855302153,0.975764359423,300.283508301,406.778747559,99.946636438,247.05537103,12.4144750948,0.0
896813148.995,896813158.995,896813153.735,896813150.065,896813157.25,1.57052623301,0.4077749005,2.19873672622e-15,5.70884860699e-16,18.3298870126,0.25061801219,0.326395872681,1.52172309758,0.413818121415,2.13041233661e-15,5.79345369981e-16,18.3641609184,0.26116697947,0.344582799059,1.60247278743,0.403770025686,2.24346190241e-15,5.6527803596e-16,18.3080233419,0.243982076906,0.315197893284,15.0,15.7511829376,1.0,0.959481755531,9.82929823279,0.314012210901,0.793712783813,0.952666213687,299.627655029,404.568878174,100.476277214,247.055164107,12.4142974532,0.0
896813158.995,896813168.995,896813164.038,896813161.005,896813168.975,1.6398586497,0.439773267483,2.29580210958e-15,6.15682574477e-16,18.2829839627,0.257950148041,0.338985672835,1.68990447484,0.433947299262,2.36586626478e-15,6.07526218966e-16,18.2503446101,0.248155119067,0.322218311159,1.7706541647,0.424378409346,2.47891583058e-15,5.94129773085e-16,18.1996656369,0.233268060647,0.297499301143,17.0,17.4084830593,4.0,3.92925505492,9.83166753075,1.28593801797,0.793904103888,0.976745759268,297.899169922,403.270904541,102.153210029,247.055226198,12.414499575,0.0
896813168.995,896813178.995,896813174.168,896813169.49,896813178.97,2.0926200236,0.482675860509,2.92966803304e-15,6.75746204712e-16,18.0182740584,0.225341892804,0.284698906891,2.11075740346,0.480760933382,2.95506036484e-15,6.73065306735e-16,18.0089041969,0.222789912247,0.280629143338,2.19150709331,0.472141206776,3.06810993064e-15,6.60997689487e-16,17.9681427983,0.211835001734,0.263436437286,21.0,21.5447743525,3.0,2.9704945601,9.83103108276,0.972161856033,0.79385271091,0.974909876378,295.782165527,402.814819336,104.255840268,247.054859929,12.4143727547,0.0
896813178.995,896813188.995,896813184.438,896813180.565,896813187.24,1.01461376945,0.321235690144,1.42045927723e-15,4.49729966202e-16,18.8042481203,0.298641918047,0.413326610713,0.933864079589,0.333774027451,1.30740971143e-15,4.67283638432e-16,18.8942908228,0.331779038346,0.480168108737,1.01461376945,0.321235690144,1.42045927723e-15,4.49729966202e-16,18.8042481203,0.298641918047,0.413326610713,10.0,9.97594216406,0.0,0.0,9.83225584401,0.0,0.793951610001,1.00257952252,294.136352539,403.940063477,105.936943291,247.054633904,12.4152214946,0.0
896813188.995,896813198.995,896813193.987,896813189.525,896813198.57,1.50529993008,0.424180604136,2.10741990211e-15,5.93852845791e-16,18.3759423964,0.269543400104,0.359373526629,1.55653792433,0.417993370689,2.17915309406e-15,5.85190718964e-16,18.3396007337,0.258260787189,0.339524190983,1.63728761419,0.408052072013,2.29220265986e-15,5.71272900819e-16,18.2846875588,0.241601171705,0.311224668731,16.0,16.0997368669,4.0,3.9656775122,9.83317575202,1.2978580949,0.794025892288,0.99396213759,292.295532227,405.295288086,107.834560574,247.055176748,12.4144093266,0.0
896813198.995,896813208.995,896813204.054,896813199.265,896813208.555,2.27501317276,0.494699509704,3.18501844187e-15,6.92579313585e-16,17.9275402109,0.213627009991,0.26621847698,2.2599646563,0.49624390039,3.16395051882e-15,6.94741460546e-16,17.9347458819,0.215526073527,0.269179553554,2.34071434616,0.487899506126,3.27700008462e-15,6.83059308576e-16,17.8966289577,0.205563117377,0.253790990991,23.0,23.016330061,2.0,1.97401737188,9.83303669616,0.646042048979,0.79401466357,0.999515285323,291.799346924,407.805328369,108.481816343,247.055603312,12.4146555646,0.0
896813208.995,896813218.995,896813214.802,896813209.715,896813218.825,1.51289458836,0.417262508669,2.11805242371e-15,5.84167512137e-16,18.3704783265,0.264459971539,0.35035982415,1.53163946609,0.414971738625,2.14429525252e-15,5.80960434075e-16,18.357108629,0.260306676174,0.343081458746,1.61238915594,0.404955375014,2.25734481832e-15,5.66937525019e-16,18.3013253283,0.243275516511,0.314016366294,16.0,15.8535089368,3.0,2.9891319481,9.83230932703,0.978261364834,0.793955928739,1.00944221715,292.682800293,410.064331055,107.788088918,247.05553287,12.4146726332,0.0
896813218.995,896813228.995,896813224.072,896813219.405,896813228.68,2.00433115184,0.473752531034,2.80606361257e-15,6.63253543447e-16,18.0650763089,0.230366229038,0.292784584136,2.02472559444,0.471558145516,2.83461583222e-15,6.60181403722e-16,18.054084568,0.227319437718,0.287869731759,2.1054752843,0.462767551553,2.94766539802e-15,6.47874572174e-16,18.0116246307,0.215714844042,0.269474615483,21.0,20.7001978608,3.0,3.03847191896,9.83160335112,0.994408991661,0.793898921403,1.01543977318,294.260406494,411.267944336,106.338272528,247.055277302,12.4144450848,0.0
896813228.995,896813238.995,896813234.415,896813229.575,896813238.955,2.421614977,0.50294246576,3.3902609678e-15,7.04119452064e-16,17.8597372651,0.204887655108,0.252760601174,2.37391309775,0.50774153323,3.32347833685e-15,7.10838146521e-16,17.8813379585,0.210442780946,0.261283122409,2.45466278761,0.499590645477,3.43652790265e-15,6.99426903667e-16,17.845020403,0.201139775204,0.247072628295,24.0,24.1409903165,1.0,0.993107176992,9.83474815292,0.325016894288,0.794152863173,0.99464873338,296.579864502,411.75,104.085478941,247.055265564,12.4145097894,0.0
896813238.995,896813248.995,896813243.835,896813239.1,896813248.88,3.33855140488,0.582642625497,4.67397196683e-15,8.15699675695e-16,17.511104831,0.174650662968,0.208233073224,3.25780171502,0.589646727827,4.56092240103e-15,8.25505418958e-16,17.537688381,0.18062040313,0.216783986036,3.33855140488,0.582642625497,4.67397196683e-15,8.15699675695e-16,17.511104831,0.174650662968,0.208233073224,33.0,32.8330801837,0.0,0.0,9.83452887252,0.0,0.794135156349,1.00531073216,298.77255249,411.131225586,101.837617374,247.055297871,12.4148534475,0.0
896813248.995,896813258.995,896813253.154,896813249.29,896813258.95,3.21091543141,0.571488915349,4.49528160397e-15,8.00084481489e-16,17.5534278317,0.177847716556,0.212798229923,3.13016574155,0.578630338125,4.38223203817e-15,8.10082473375e-16,17.5810816651,0.18416405318,0.221914338133,3.21091543141,0.571488915349,4.49528160397e-15,8.00084481489e-16,17.5534278317,0.177847716556,0.212798229923,31.0,31.5676397871,0.0,0.0,9.83135198091,0.0,0.793878623336,0.98213188812,299.962890625,409.160919189,100.455690195,247.055257659,12.4140886141,0.0
896813258.995,896813268.995,896813263.191,896813259.05,896813268.58,3.48172403347,0.617458134706,4.87441364686e-15,8.64441388589e-16,17.4655141367,0.177257183791,0.21195253227,3.53495594511,0.613059639123,4.94893832315e-15,8.58283494772e-16,17.4490399857,0.173640934172,0.206798015855,3.61570563496,0.606326468672,5.06198788895e-15,8.48857056141e-16,17.4245173348,0.168321163033,0.199290390042,35.0,35.5609273049,4.0,4.02638556384,9.83512788239,1.31772618453,0.79418352621,0.985194310354,300.531646729,406.983337402,99.7131902198,247.055310572,12.4144664132,0.0
896813268.995,896813278.995,896813274.292,896813269.13,896813278.7,3.75280124183,0.6230083729,5.25392173857e-15,8.7221172206e-16,17.3841110909,0.166757136373,0.197099917382,3.70407843033,0.626972167977,5.18570980246e-15,8.77761035168e-16,17.3982995653,0.169782709017,0.201344199476,3.78482812019,0.620389063824,5.29875936826e-15,8.68544689354e-16,17.3748845957,0.164802907322,0.194373564204,35.0,37.2189448223,1.0,0.962327040789,9.83372127886,0.314943395167,0.794069943411,0.940701362818,299.706420898,404.342590332,100.387549526,247.05512558,12.414319968,0.0
896813278.995,896813288.995,896813283.798,896813279.19,896813288.81,4.29905707682,0.671384980841,6.01867990755e-15,9.39938973177e-16,17.2365669722,0.157554510803,0.184362966676,4.2853126836,0.67242496471,5.99943775704e-15,9.41394950595e-16,17.2400437093,0.158252562281,0.185320128741,4.36606237346,0.666291708984,6.11248732284e-15,9.32808392578e-16,17.2197751607,0.154203138133,0.179787827987,42.0,42.9389137037,2.0,2.01354080897,9.8347000182,0.658976992026,0.794148976309,0.978478692507,297.951934814,402.905456543,102.089418089,247.054957467,12.4144893763,0.0
896813288.995,896813298.995,896813294.627,896813290.205,896813298.19,2.5766794438,0.537015336663,3.60735122133e-15,7.51821471328e-16,17.7923490181,0.205539114727,0.253754348187,2.62560984296,0.532362598385,3.67585378015e-15,7.4530763774e-16,17.7719245205,0.200445359817,0.246024159015,2.70635953282,0.524593961756,3.78890334595e-15,7.34431546458e-16,17.7390362725,0.192363039915,0.233943517039,26.0,26.6148735503,4.0,3.89674871166,9.83419727778,1.27529957836,0.794108380176,0.977037909094,295.453887939,402.575897217,104.577840834,247.054871706,12.414780819,0.0
896813298.995,896813308.995,896813303.722,896813299.385,896813308.99,2.8786883126,0.57106573947,4.03016363764e-15,7.99492035259e-16,17.6720133886,0.196483722156,0.240074665021,2.9624507275,0.563560350646,4.14743101849e-15,7.88984490905e-16,17.6408721606,0.189081341761,0.229101833668,3.04320041735,0.556229045698,4.26048058429e-15,7.78720663978e-16,17.611673613,0.182257781065,0.219149422064,30.0,29.9332437764,5.0,4.94437350893,9.83610662173,1.61815860292,0.794262559108,1.00292877492,293.172302246,403.084472656,106.872217994,247.055148104,12.4143206093,0.0
896813308.995,896813318.995,896813314.638,896813309.24,896813318.78,4.03444487211,0.665598021659,5.64822282095e-15,9.31837230322e-16,17.3055405362,0.165795089809,0.19575629334,4.11522727786,0.659399509473,5.761318189e-15,9.23159313262e-16,17.2840154359,0.161364011528,0.189604339194,4.19597696772,0.653144720503,5.8743677548e-15,9.14402608704e-16,17.2629172609,0.157074968003,0.183706266529,42.0,41.2712240653,5.0,4.85470970777,9.83590338624,1.58881408618,0.794246147905,1.01804456338,291.569976807,405.177276611,108.553554169,247.055092358,12.4143846084,0.0
896813318.995,896813328.995,896813323.528,896813319.145,896813328.245,3.71179863473,0.636030231439,5.19651808862e-15,8.90442324015e-16,17.3960389808,0.17172008476,0.2040769412,3.76432763674,0.63181730388,5.27005869143e-15,8.84544225432e-16,17.3807814595,0.168461466124,0.199487259931,3.84507732659,0.625285669265,5.38310825723e-15,8.7539993697e-16,17.3577373047,0.16359427846,0.192693268397,38.0,37.8140509988,4.0,4.00496784262,9.83440586157,1.31071674849,0.794125223252,1.00514998579,291.100189209,407.44052124,109.153699647,247.055331491,12.4142321877,0.0
896813328.995,896813338.995,896813333.931,896813329.255,896813338.86,4.293482973,0.685585971237,6.0108761622e-15,9.59820359731e-16,17.2379756377,0.160845987472,0.188889035285,4.37740274733,0.679334624289,6.12836384626e-15,9.51068474005e-16,17.2169587346,0.156634731015,0.183103997516,4.45815243718,0.673264628326,6.24141341206e-15,9.42570479656e-16,17.1971127145,0.152705999993,0.177754758652,44.0,43.8468331486,5.0,4.94864812569,9.83520275862,1.61955756841,0.794189572442,1.00388538149,292.057495117,410.028106689,108.407321174,247.055353961,12.4145137171,0.0
896813338.995,896813348.995,896813343.443,896813339.0,896813348.82,3.70038092832,0.635410569735,5.18053329964e-15,8.89574797629e-16,17.3993839151,0.172054888732,0.204550387864,3.7547036726,0.631048915361,5.25658514164e-15,8.83468481505e-16,17.3835608314,0.168671152155,0.199781600276,3.83545336246,0.624509108496,5.36963470744e-15,8.74312751895e-16,17.3604582343,0.163786245045,0.192959851346,39.0,37.7186255293,4.0,4.05878515337,9.83420262608,1.32832968656,0.794108812049,1.03458899107,293.854675293,411.503692627,106.76687174,247.055128012,12.4144383825,0.0
896813348.995,896813358.995,896813353.272,896813349.14,896813358.975,3.45381051436,0.598372949438,4.8353347201e-15,8.37722129213e-16,17.4742537318,0.173476481651,0.206564596674,3.40731250301,0.602309556322,4.77023750421e-15,8.43233378851e-16,17.4889700828,0.176728679376,0.211196612652,3.48806219286,0.595456493464,4.88328707001e-15,8.3363909085e-16,17.4635394503,0.171125818468,0.203237455791,34.0,34.3137646768,1.0,1.02957074103,9.83748648374,0.336950424338,0.794373982537,0.991140299901,296.04800415,412.105407715,104.654471176,247.055376438,12.4144720727,0.0
896813358.995,896813368.995,896813364.366,896813359.015,896813368.8,3.58387719859,0.614657272413,5.01742807803e-15,8.60520181378e-16,17.4341171996,0.171861507598,0.204276884397,3.56909845633,0.615878382335,4.99673783886e-15,8.62229735269e-16,17.4386036788,0.17283632577,0.205656791669,3.64984814619,0.609176499913,5.10978740466e-15,8.52847099878e-16,17.4143130105,0.167588393668,0.198263178428,36.0,35.8974260068,2.0,1.98258319139,9.83532042128,0.648845408092,0.794199073665,1.00312244909,298.793182373,411.187896729,101.823322316,247.055173109,12.4144540092,0.0
896813368.995,896813378.995,896813373.851,896813369.13,896813378.98,4.61726157016,0.699887066009,6.46416619822e-15,9.79841892412e-16,17.1590388044,0.153235806386,0.17847346453,4.6367964391,0.698466707932,6.49151501474e-15,9.77853391105e-16,17.1544549243,0.152344535974,0.177264890609,4.71754612896,0.692564583446,6.60456458054e-15,9.69590416824e-16,17.1357096113,0.148724992824,0.17238065497,46.0,46.3993347064,3.0,3.01383762685,9.83548087035,0.986346859696,0.794212029878,0.99165015041,300.283843994,409.435302734,100.161553034,247.055340172,12.4143907581,0.0
896813378.995,896813388.995,896813383.538,896813379.505,896813388.915,3.27705863773,0.600206593729,4.58788209282e-15,8.40289231221e-16,17.5312894689,0.182603245696,0.21964961275,3.32955415233,0.595744157968,4.66137581326e-15,8.34041821155e-16,17.5140347932,0.178716461589,0.214044389564,3.41030384219,0.588813929103,4.77442537906e-15,8.24339500745e-16,17.4880173142,0.172927799166,0.205786430849,33.0,33.5451700857,4.0,4.00478029947,9.83641682327,1.31065537073,0.794287607786,0.984634909138,300.707672119,406.869567871,99.5296806924,247.055397209,12.414217131,0.0
896813388.995,896813398.995,896813393.677,896813389.09,896813398.515,3.69742483474,0.629100892163,5.17639476864e-15,8.80741249028e-16,17.4002516151,0.170599841406,0.202495362517,3.71446365259,0.627722663936,5.20024911362e-15,8.78811729511e-16,17.3952597176,0.169530853633,0.200989810052,3.79521334245,0.621149432969,5.31329867942e-15,8.69609206157e-16,17.3719095146,0.164571366229,0.194051317926,35.0,37.331909308,3.0,2.93915175996,9.83657727234,0.96190421235,0.794300563998,0.937848178417,300.0128479,404.312866211,100.0801249,247.055144978,12.4143390867,0.0
896813398.995,896813408.995,896813404.042,896813399.16,896813408.715,3.61373805526,0.6219531631,5.05923327737e-15,8.7073442834e-16,17.4251083271,0.172419058425,0.205065761047,3.62891098548,0.620712055466,5.08047537967e-15,8.68996877652e-16,17.4205592115,0.17143523161,0.203674407396,3.70966067533,0.614064736255,5.19352494547e-15,8.59690630756e-16,17.3966645343,0.166309797444,0.196474795042,36.0,36.4955620685,3.0,2.88348095618,9.83797852756,0.943684676566,0.794413714923,0.986889868515,297.952941895,402.552703857,102.078981015,247.05523214,12.4145648419,0.0
896813408.995,896813418.995,896813414.138,896813409.08,896813418.92,3.19479506629,0.586992634836,4.47271309281e-15,8.21789688771e-16,17.5588924873,0.183135350117,0.22042079791,3.21130248491,0.585561434632,4.49582347887e-15,8.19786008485e-16,17.5532969616,0.181859542122,0.218573303681,3.29205217476,0.578509381682,4.60887304467e-15,8.09913134355e-16,17.526333226,0.175768172897,0.209825086811,32.0,32.3826664567,3.0,2.92319262899,9.83662005876,0.956681224033,0.794304018988,0.988689399776,295.320037842,402.013977051,104.699334196,247.055161717,12.4143867262,0.0
896813418.995,896813428.995,896813421.649,896813419.425,896813428.565,2.13522067322,0.66127861794,2.98930894251e-15,9.25790065115e-16,17.9963930859,0.29292986985,0.402405887736,2.27722284761,0.64282807274,3.18811198666e-15,8.99959301836e-16,17.9264861688,0.269962230834,0.360121418217,2.35797253747,0.632095993365,3.30116155246e-15,8.8493439071e-16,17.8886531432,0.257855998853,0.338822540726,14.0,13.9159035625,4.0,4.01683691438,5.90163937085,1.31460117198,0.476555548845,1.00690342021,293.646789551,402.558166504,106.383972424,247.05488404,12.4144029754,0.0
896813428.995,896813438.995,896813433.519,896813429.19,896813438.68,3.05201962502,0.562913261121,4.27282747503e-15,7.88078565569e-16,17.6085316953,0.183782292077,0.22135966677,3.00360620041,0.56726844587,4.20504868057e-15,7.94175824218e-16,17.6258925196,0.187829031488,0.22726374226,3.08435589026,0.559985481964,4.31809824637e-15,7.83979674749e-16,17.597088791,0.181136419442,0.217528507613,31.0,30.3371956005,1.0,0.971831543108,9.83582851,0.318053959563,0.794240101672,1.02249052703,291.371368408,404.854949951,108.737068843,247.055106273,12.4144691287,0.0
896813438.995,896813448.995,896813444.339,896813439.315,896813448.77,3.59445023861,0.626185112036,5.03223033406e-15,8.7665915685e-16,17.4309188109,0.174363391218,0.207824464874,3.6449432828,0.622072759695,5.10292059592e-15,8.70901863572e-16,17.4157730629,0.171083751996,0.203178072932,3.72569297266,0.615439078795,5.21597016172e-15,8.61614710312e-16,17.3919823434,0.165989835137,0.19602805044,37.0,36.6474690346,4.0,3.9445946133,9.83641682327,1.29095823708,0.794287607786,1.01002935109,290.844696045,407.699890137,109.426544721,247.055209156,12.4145452846,0.0
896813448.995,896813458.995,896813454.317,896813449.26,896813458.895,3.79749948344,0.642824943776,5.31649927681e-15,8.99954921287e-16,17.3712556914,0.169792447608,0.201357906765,3.85075894294,0.638600466297,5.39106252012e-15,8.94040652816e-16,17.3561341683,0.166595107153,0.196873422467,3.9315086328,0.632141648766,5.50411208592e-15,8.84998308272e-16,17.3336019159,0.161882807115,0.190321523547,39.0,38.6802843077,4.0,4.02860844513,9.83853475101,1.31845367295,0.794458629794,1.00887897878,291.673065186,410.279937744,108.813610942,247.055447186,12.4145635046,0.0
896813458.995,896813468.995,896813463.161,896813459.65,896813468.675,1.7377917918,0.465213868256,2.43290850853e-15,6.51299415558e-16,18.2200056461,0.257544678483,0.33828339166,1.8525602128,0.452499936647,2.59358429792e-15,6.33499911306e-16,18.1505691687,0.237274825132,0.304063997415,1.93330990266,0.443336105877,2.70663386372e-15,6.20670548227e-16,18.1042463113,0.224157561854,0.282807111601,20.0,19.0167696716,6.0,5.87641485151,9.83637938515,1.92319031504,0.794284584669,1.05183282584,293.516601562,411.811340332,107.136463929,247.055197539,12.4145445755,0.0
896813468.995,896813478.995,896813473.878,896813469.08,896813478.615,3.06476154828,0.57579565457,4.2906661676e-15,8.06113916399e-16,17.6040082746,0.186927922967,0.225944361659,3.08263815833,0.574215738744,4.31569342166e-15,8.03902034242e-16,17.597693625,0.185462648087,0.223804690704,3.16338784819,0.56702431661,4.42874298746e-15,7.93834043253e-16,17.569618895,0.179010941697,0.214467353942,31.0,31.124437857,3.0,2.96504984772,9.8389572669,0.970379950164,0.794492747821,0.996486442579,296.190063477,412.365631104,104.543826951,247.055321065,12.414584376,0.0
896813478.995,896813488.995,896813483.689,896813479.035,896813488.57,3.67131937288,0.621575585676,5.13984712203e-15,8.70205819947e-16,17.407944585,0.169820240017,0.201397026843,3.65551705338,0.622866245525,5.11772387473e-15,8.72012743735e-16,17.4126279643,0.170827189995,0.20281601894,3.73626674324,0.616242601749,5.23077344054e-15,8.62739642449e-16,17.3889053144,0.165754594977,0.195699799544,37.0,36.759729898,2.0,1.95247819971,9.83862567215,0.638992865359,0.794465971648,1.00671132979,298.725799561,411.521697998,101.92748991,247.055359531,12.4145170281,0.0
896813488.995,896813498.995,896813493.902,896813489.115,896813498.87,3.50065073582,0.629070762292,4.90091103015e-15,8.80699067209e-16,17.4596280429,0.179429954182,0.215069667368,3.61601608873,0.619679418745,5.06242252422e-15,8.67551186243e-16,17.4244241147,0.171735945516,0.204099361961,3.69676577859,0.613020381707,5.17547209002e-15,8.5822853439e-16,17.400445162,0.166584467471,0.196858552468,36.0,36.3658750379,6.0,5.89485596772,9.83721372032,1.92922558943,0.794351956976,0.990206682023,300.443481445,409.488708496,100.007679583,247.055418356,12.414302726,0.0
896813498.995,896813508.995,896813503.581,896813499.065,896813508.24,3.15237598663,0.5717049098,4.41332638128e-15,8.0038687372e-16,17.5734049735,0.180952739489,0.217263390373,3.10331249006,0.576049724167,4.34463748608e-15,8.06469613834e-16,17.5904362266,0.184867586592,0.222937775971,3.18406217991,0.568881306157,4.45768705188e-15,7.96433828619e-16,17.5625461493,0.178476210875,0.213699522276,31.0,31.3270683743,1.0,0.952573435657,9.83871124499,0.311751306215,0.794472881628,0.990254163091,301.092590332,406.819915771,99.1422560685,247.055220503,12.414287327,0.0
896813508.995,896813518.995,896813515.107,896813509.135,896813518.665,1.57966379212,0.433463478083,2.21152930897e-15,6.06848869317e-16,18.3235883408,0.263266420579,0.348260351438,1.63339688949,0.427117400776,2.28675564529e-15,5.97964361087e-16,18.2872706895,0.25220976653,0.329109452428,1.71414657935,0.417399155183,2.39980521109e-15,5.84358817256e-16,18.2348801091,0.236616747373,0.302981405954,16.0,16.8652499235,4.0,4.04298109735,9.83886099746,1.32315745004,0.794484974093,0.949258769817,300.158630371,404.017242432,99.9221563325,247.05505045,12.4146181217,0.0
896813518.995,896813528.995,896813524.828,896813519.22,896813528.885,2.94986019869,0.571931243079,4.12980427817e-15,8.0070374031e-16,17.6454964146,0.19240549899,0.234006397284,3.00328769892,0.56716388795,4.20460277849e-15,7.94029443129e-16,17.6260076568,0.187815528502,0.2272439516,3.08403738878,0.559881528845,4.31765234429e-15,7.83834140382e-16,17.5972009137,0.18112267559,0.217508666424,30.0,30.3421945962,4.0,4.03363161177,9.83846522308,1.3200976184,0.794453015435,0.989156822765,297.839813232,402.144836426,102.182699532,247.055009499,12.4143043399,0.0
896813528.995,896813538.995,896813533.872,896813529.635,896813538.535,2.21487009933,0.481342090746,3.10081813906e-15,6.73878927045e-16,17.9566293494,0.213514519173,0.266043493208,2.16635585473,0.486437641484,3.03289819662e-15,6.81012698077e-16,17.980675507,0.219934117335,0.276104146395,2.24710554459,0.477926294781,3.14594776243e-15,6.69096812694e-16,17.9409413217,0.209370274058,0.259629085796,22.0,22.1067597692,1.0,0.96900379584,9.83788225812,0.317128515002,0.794405941195,0.995707734387,295.207977295,401.732025146,104.80633537,247.055122209,12.4143477276,0.0
896813538.995,896813548.995,896813545.119,896813540.135,896813548.75,2.45552525219,0.506278857627,3.43773535306e-15,7.08790400677e-16,17.8446389883,0.203529816796,0.250694162753,2.40791520965,0.511035620517,3.37108129351e-15,7.15449868723e-16,17.8658970251,0.208963973444,0.259003566293,2.48866489951,0.502941289572,3.48413085931e-15,7.041178054e-16,17.8300839438,0.199845001354,0.245119057387,24.0,24.4848959582,1.0,0.996253607728,9.83856684082,0.326046635257,0.794461221037,0.980898221713,292.064453125,402.963775635,107.976230001,247.05563069,12.4144057689,0.0
896813548.995,896813558.995,896813554.307,896813549.92,896813558.835,2.4209255442,0.523679078849,3.38929576188e-15,7.33150710388e-16,17.8600464178,0.212613891796,0.264644201219,2.47880487451,0.518031852067,3.47032682431e-15,7.25244592894e-16,17.8343941462,0.206051852211,0.254537546304,2.55955456437,0.510048732059,3.58337639011e-15,7.14068224883e-16,17.7995890194,0.197294650846,0.241288084264,26.0,25.1828825459,4.0,4.16759382351,9.83877542462,1.36393979678,0.794478064113,1.03331026795,290.81652832,404.941772461,109.295249682,247.055045764,12.4145918512,0.0
896813558.995,896813568.995,896813564.114,896813559.04,896813568.31,2.35650777692,0.496294916855,3.29911088769e-15,6.94812883597e-16,17.8893278066,0.207507146412,0.256765587321,2.30912144045,0.501123945377,3.23277001663e-15,7.01573523528e-16,17.9113830656,0.213243674106,0.265622373332,2.38987113031,0.492866554503,3.34581958243e-15,6.90013176305e-16,17.8740637925,0.20357660623,0.250765261338,24.0,23.5120376973,1.0,1.00294164855,9.83820315626,0.328235448615,0.794431853621,1.02173230411,290.121307373,407.577026367,110.139631477,247.055248195,12.4142115812,0.0
896813568.995,896813578.995,896813574.499,896813569.995,896813578.935,2.0341319468,0.469589276791,2.84778472552e-15,6.57424987507e-16,18.0490521985,0.225517125424,0.284979270984,2.02091893415,0.471017281151,2.82928650781e-15,6.59424193612e-16,18.0561277679,0.227470072207,0.288111878506,2.10166862401,0.462221308724,2.94233607361e-15,6.47109832214e-16,18.0135893984,0.215837841036,0.269666939422,21.0,20.6741924918,2.0,2.02999135732,9.83703722634,0.664360807851,0.794337705142,1.01619816892,291.176849365,410.613128662,109.339455889,247.055405564,12.4145940883,0.0
896813578.995,896813588.995,896813583.829,896813579.51,896813588.775,2.06688269503,0.472909002511,2.89363577304e-15,6.62072603515e-16,18.0317104271,0.223705675069,0.282086699422,2.0526207495,0.474439488943,2.87366904931e-15,6.6421528452e-16,18.039228213,0.225767199242,0.285379581371,2.13337043936,0.465707654136,2.98671861511e-15,6.5199071579e-16,17.9973343173,0.214382639244,0.267395089305,22.0,20.984846389,2.0,1.99834885097,9.83647565459,0.654005078498,0.794292358397,1.04876799247,293.422393799,412.273040771,107.281935447,247.054988632,12.4146289656,0.0
896813588.995,896813598.995,896813593.136,896813589.3,896813598.795,2.65840494879,0.532793304151,3.7217669283e-15,7.45910625811e-16,17.7584471582,0.19833162201,0.242843040386,2.64499802364,0.534070485952,3.7029972331e-15,7.47698680333e-16,17.7639366203,0.199686338222,0.244880066075,2.7257477135,0.5263311628,3.8160467989e-15,7.3686362792e-16,17.7312858589,0.191688535074,0.232945419086,27.0,26.8196523671,2.0,2.02464373679,9.83937443448,0.662610677494,0.794526433974,1.00727758495,295.83581543,412.917633057,104.962100736,247.055323939,12.4145499628,0.0
896813598.995,896813608.995,896813603.559,896813599.09,896813608.535,1.71589812617,0.464096265609,2.40225737663e-15,6.49734771852e-16,18.2337712501,0.259909690936,0.34238976815,1.8366971498,0.450673634321,2.57137600972e-15,6.30943088049e-16,18.1599061199,0.238247544116,0.305667383525,1.91744683966,0.44147357893,2.68442557552e-15,6.18063010502e-16,18.1131916696,0.224974893607,0.284112106126,19.0,18.8641495092,6.0,6.05876506172,9.83816036984,1.98286856565,0.794428398631,1.00761056155,298.636627197,411.939422607,102.064112979,247.055344293,12.4142805861,0.0
896813608.995,896813618.995,896813614.159,896813609.655,896813618.485,1.28682549166,0.405569300085,1.80155568832e-15,5.67797020119e-16,18.5462008611,0.297455061433,0.411043685677,1.37174026224,0.394784517246,1.92043636714e-15,5.52698324144e-16,18.4768202853,0.274619619694,0.368492486961,1.4524899521,0.384248039852,2.03348593294e-15,5.37947255792e-16,18.4147171581,0.254835181216,0.333608808325,14.0,14.2890367121,5.0,4.97977075133,9.837614843,1.62974315498,0.794384347508,0.979933600217,300.76953125,409.761505127,99.7094424349,247.055229163,12.4143314947,0.0
896813618.995,896813628.995,896813624.087,896813619.19,896813628.6,2.11018363392,0.477054582012,2.95425708748e-15,6.67876414817e-16,18.0091993739,0.221290417792,0.278249364605,2.093653364,0.478812658037,2.9311147096e-15,6.70337721251e-16,18.0177380518,0.22361216975,0.28193772738,2.17440305386,0.470162153033,3.0441642754e-15,6.58227014247e-16,17.9766498767,0.212535576309,0.264522663546,21.0,21.3887185486,2.0,1.93019541308,9.83659331724,0.631700317007,0.79430185962,0.982099943954,301.46762085,406.930511475,98.7758155134,247.055267737,12.4146278321,0.0
896813628.995,896813638.995,896813633.592,896813629.52,896813638.415,1.16873187576,0.3722371927,1.63622462607e-15,5.2113206978e-16,18.6507127773,0.300197580608,0.416330020037,1.18524772293,0.36997550638,1.6593468121e-15,5.17965708932e-16,18.6354771759,0.294959011891,0.406266218171,1.26599741278,0.358712373349,1.7723963779e-15,5.02197322689e-16,18.5639179546,0.270857445548,0.361722671148,12.0,12.4558371488,3.0,2.92408017754,9.83875403141,0.956971694467,0.794476336618,0.9641427652,300.614898682,404.092773438,99.4693377804,247.055150694,12.4143937409,0.0
896813638.995,896813648.995,896813644.225,896813639.21,896813648.905,1.74635983405,0.445081909574,2.44490376767e-15,6.23114673404e-16,18.2146656647,0.246490489789,0.319409179657,1.76704545704,0.442713961469,2.47386363986e-15,6.19799546057e-16,18.2018806954,0.242743179533,0.31312753539,1.8477951469,0.433346465911,2.58691320566e-15,6.06685052276e-16,18.1533654447,0.228746062239,0.290166567801,18.0,18.1818104606,3.0,3.04973891438,9.83973277074,0.998096371979,0.794555369516,0.990548589627,298.246643066,402.145629883,101.775976413,247.055216274,12.4146903599,0.0
896813648.995,896813658.995,896813654.904,896813649.96,896813658.65,1.36097071601,0.389757616095,1.90535900242e-15,5.45660662534e-16,18.4853780485,0.273424948528,0.366335622435,1.34708986335,0.391563207561,1.88592580869e-15,5.48188490586e-16,18.4965085796,0.277040909538,0.372884403296,1.42783955321,0.380939562167,1.99897537449e-15,5.33315387034e-16,18.4333014791,0.256765316302,0.336935530706,14.0,14.0490403599,2.0,2.01039412917,9.83936908618,0.657947169547,0.7945260021,0.997327485323,295.163787842,401.312042236,104.844422048,247.054915154,12.4143096493,0.0
896813658.995,896813668.995,896813664.28,896813659.02,896813668.53,2.1085056746,0.490688691769,2.95190794443e-15,6.86964168477e-16,18.0100630646,0.227159957152,0.287613460273,2.15793202122,0.485542583598,3.0211048297e-15,6.79759617037e-16,17.9849056013,0.220343457772,0.276750858753,2.23868171107,0.477015767151,3.1341543955e-15,6.67822074011e-16,17.9450191217,0.209722594249,0.26017198139,22.0,22.0251682136,4.0,3.91334476907,9.83845452647,1.28073101533,0.794452151688,1.00026132698,292.710510254,402.237487793,107.312818254,247.054803096,12.4141990361,0.0
896813668.995,896813678.995,896813674.393,896813670.23,896813678.955,1.21568446166,0.370232112048,1.70195824633e-15,5.18324956867e-16,18.6079478356,0.288648679951,0.394329325857,1.20139022258,0.372189050676,1.68194631161e-15,5.21064670946e-16,18.6207897671,0.293011333475,0.402560464868,1.28213991243,0.360994814358,1.79499587741e-15,5.05392740101e-16,18.5501614505,0.269344386362,0.359018436162,13.0,12.6144672287,2.0,1.9978104738,9.83860427894,0.653828882334,0.794464244153,1.03150745343,290.679046631,405.009613037,109.435675483,247.05539245,12.4146909849,0.0
896813678.995,896813688.995,896813683.82,896813679.575,896813688.895,1.62538194987,0.422374464351,2.27553472982e-15,5.91324250091e-16,18.2926114187,0.250807156053,0.326717757143,1.60943312395,0.424289337246,2.25320637354e-15,5.94005072145e-16,18.3033176616,0.254046874534,0.332254728374,1.69018281381,0.414503263172,2.36625593934e-15,5.80304568441e-16,18.2501657965,0.238134116811,0.30548021903,17.0,16.6269065165,2.0,1.94781970048,9.83734207958,0.637468265612,0.794362321946,1.02339746664,290.064147949,407.619750977,110.199601501,247.0553672,12.4142660389,0.0
896813688.995,896813698.995,896813694.986,896813689.205,896813698.905,1.97684394277,0.455589275382,2.76758151988e-15,6.37824985535e-16,18.0800690342,0.225171348331,0.284426156545,1.9286915911,0.460929495655,2.70016822754e-15,6.45301293917e-16,18.1068430325,0.232665637391,0.296517797583,2.00944128096,0.451938330076,2.81321779334e-15,6.32713662107e-16,18.0623117001,0.220258197078,0.276616104468,20.0,19.7693452882,1.0,0.9799169941,9.83822989777,0.32070010716,0.79443401299,1.01201500184,291.393951416,410.813232422,109.143024442,247.055162193,12.4144956029,0.0
896813698.995,896813708.995,896813704.1,896813700.12,896813708.755,0.991736280761,0.338660262314,1.38843079307e-15,4.7412436724e-16,18.8290094966,0.31896226596,0.453581162477,0.979223779909,0.340533051963,1.37091329187e-15,4.76746272748e-16,18.8427951212,0.324029918306,0.463978350259,1.05997346977,0.328258997564,1.48396285767e-15,4.59562596589e-16,18.7567625116,0.292918004703,0.402383376437,11.0,10.4269361214,2.0,2.05103480382,9.83697839502,0.671247753978,0.79433295453,1.05504446435,293.543579102,412.613555908,107.20107902,247.055168114,12.4146705786,0.0
896813708.995,896813718.995,896813714.169,896813709.93,896813718.3,1.87488692147,0.444213168977,2.62484169005e-15,6.21898436568e-16,18.137562301,0.230861033076,0.293586175138,1.82749752207,0.449601510802,2.5584965309e-15,6.29442115123e-16,18.1653580081,0.238812805197,0.30660088455,1.90824721193,0.440380445912,2.6715460967e-15,6.16532624276e-16,18.1184134087,0.225448835949,0.28486999699,19.0,18.7764385082,1.0,1.00299458993,9.8396258047,0.328252774885,0.794546732041,1.01210180999,296.240447998,413.105102539,104.583881857,247.055511031,12.414335824,0.0
896813718.995,896813728.995,896813724.573,896813719.615,896813728.565,2.18323288385,0.505660900992,3.05652603739e-15,7.07925261389e-16,17.9722498399,0.226183958134,0.286047249228,2.26875641577,0.496991654185,3.17625898208e-15,6.95788315859e-16,17.9305303237,0.215061868705,0.268454526776,2.34950610563,0.488665176331,3.28930854788e-15,6.84131246864e-16,17.8925585551,0.205155058431,0.253168320339,23.0,23.116941489,5.0,4.99880611159,9.83906423295,1.63597290925,0.794501385296,0.99569254276,299.395690918,412.214172363,101.343046197,247.055383475,12.4146748403,0.0
896813728.995,896813738.995,896813732.787,896813729.205,896813738.39,1.41934723206,0.388880133904,1.98708612488e-15,5.44432187465e-16,18.4397783621,0.262910956171,0.347636313596,1.37281043362,0.394915291504,1.92193460707e-15,5.52881408106e-16,18.4759735719,0.274510777182,0.368295706365,1.45356012348,0.384382776134,2.03498417287e-15,5.38135886587e-16,18.4139174996,0.254747536577,0.333458128438,14.0,14.3000699611,1.0,1.02845460121,9.83796248265,0.336585142214,0.794412419302,0.979411097702,301.277374268,410.223815918,99.2506082774,247.055066413,12.4146205986,0.0
896813738.995,896813748.995,896813743.235,896813739.34,896813748.975,2.10076891813,0.476445450766,2.94107648538e-15,6.67023631072e-16,18.014054292,0.221930652071,0.279264410975,2.08628307017,0.477988139014,2.92079629824e-15,6.6918339462e-16,18.0215669154,0.223976806055,0.282518851652,2.16703276003,0.469323953437,3.03384586404e-15,6.57053534812e-16,17.980336308,0.212846738789,0.265005688262,21.0,21.3199171584,2.0,1.99198852629,9.8382994257,0.651923517696,0.794439627349,0.985312686106,301.819213867,407.03692627,98.4326424362,247.055341195,12.4143963142,0.0
896813748.995,896813758.995,896813753.774,896813749.42,896813758.8,1.99034869211,0.464047276208,2.78648816895e-15,6.49666186692e-16,18.0726770806,0.227538652795,0.288222151651,1.97374310671,0.465862296128,2.76324034939e-15,6.52207214579e-16,18.0817734344,0.230072400609,0.292309029676,2.05449279656,0.456968509565,2.87628991519e-15,6.39755913391e-16,18.0382384428,0.218054671315,0.273142883669,20.0,20.213275691,2.0,1.92831956225,9.83857218913,0.631086402192,0.79446165291,0.990095503086,301.033111572,403.883605957,99.0430583145,247.054942399,12.4143499791,0.0
896813758.995,896813768.995,896813763.84,896813759.355,896813768.78,2.06848220474,0.485843198315,2.89587508663e-15,6.80180477641e-16,18.0308705275,0.229061083797,0.290674809128,2.11478813915,0.480975646289,2.96070339481e-15,6.73365904805e-16,18.006832835,0.222495757831,0.280161633602,2.19553782901,0.472367479359,3.07375296061e-15,6.61314471102e-16,17.9661476891,0.211573716951,0.263031778009,21.0,21.6033881015,4.0,3.82001459425,9.83967928772,1.25018659448,0.794551050778,0.972957658209,298.444366455,402.116210938,101.577679898,247.055448015,12.4145917347,0.0
896813768.995,896813778.995,896813773.924,896813769.855,896813778.76,1.71691006285,0.425120420404,2.40367408799e-15,5.95168588565e-16,18.2331311349,0.240195252357,0.308889369982,1.66676900426,0.431072693448,2.33347660597e-15,6.03501770827e-16,18.265311461,0.249743244544,0.324909163756,1.74751869412,0.421445531714,2.44652617177e-15,5.900237444e-16,18.2139454242,0.234576396622,0.299635861488,17.0,17.1933598655,1.0,0.920180481704,9.8387272899,0.30114997583,0.794474177249,0.989224679361,295.524291992,401.471130371,104.486065044,247.05525444,12.4147959759,0.0
896813778.995,896813788.995,896813783.702,896813779.07,896813788.245,1.36685353953,0.415117400957,1.91359495534e-15,5.81164361339e-16,18.4806950457,0.287946589401,0.393013553559,1.45036072923,0.404764775592,2.03050502092e-15,5.66670685828e-16,18.4163099199,0.267243160562,0.355280345385,1.53111041908,0.394495717957,2.14355458672e-15,5.5229400514e-16,18.3574837204,0.248902373887,0.323483107182,15.0,15.0635882675,5.0,4.9378248081,9.83834221212,1.61601539174,0.794443082339,0.997240892977,292.781097412,402.266326904,107.242852022,247.0551306,12.4145103841,0.0
896813788.995,896813798.995,896813794.038,896813789.295,896813798.905,1.50752099031,0.416407611644,2.11052938644e-15,5.82970656302e-16,18.3743415804,0.264813958106,0.350983717378,1.52604938568,0.41414029712,2.13646913995e-15,5.79796415968e-16,18.361078529,0.260689006127,0.343748270737,1.60679907553,0.404110478314,2.24951870575e-15,5.65754669639e-16,18.305096067,0.243577410663,0.314520949446,16.0,15.8096743103,3.0,2.98472914798,9.83923537862,0.976820448428,0.794515205256,1.01316649183,290.612548828,404.664978027,109.486878181,247.055232125,12.414383148,0.0
896813798.995,896813808.995,896813804.331,896813799.55,896813808.93,2.07333847024,0.501255263783,2.90267385834e-15,7.01757369296e-16,18.028324485,0.235096254905,0.300486693854,2.19197622994,0.489079664404,3.06876672191e-15,6.84711530165e-16,17.9679103993,0.218675069759,0.274118926782,2.27272591979,0.48061606913,3.18181628771e-15,6.72862496781e-16,17.9286323375,0.208282732245,0.257956094906,23.0,22.3613261356,6.0,5.99430025946,9.83898935671,1.96177099401,0.794495339064,1.02965638772,290.009368896,407.664031982,110.257318654,247.055055163,12.4141373511,0.0
896813808.995,896813818.995,896813814.059,896813811.13,896813817.63,1.4632942617,0.394372460983,2.04861196638e-15,5.52121445376e-16,18.4066708262,0.259090329788,0.340964337242,1.41591902629,0.400431459646,1.98228663681e-15,5.60604043505e-16,18.442403956,0.270403092122,0.360909518003,1.49666871615,0.390047571887,2.09533620261e-15,5.46066600641e-16,18.3821857975,0.251452294353,0.32781679237,15.0,14.723674391,1.0,1.00321700091,9.83763088791,0.328325563934,0.794385643129,1.01919077471,291.144866943,410.731628418,109.38284985,247.055033628,12.4144118254,0.0
896813818.995,896813828.995,896813824.743,896813819.24,896813828.01,2.30453710482,0.497770355318,3.22635194675e-15,6.96878497445e-16,17.9135407375,0.212330194905,0.264204038718,2.2902640637,0.499225607504,3.20636968918e-15,6.98915850505e-16,17.9202861033,0.214097997483,0.26695161947,2.37101375356,0.490935692883,3.31941925498e-15,6.87309970037e-16,17.882664817,0.204319712251,0.251895479236,24.0,23.3248537961,2.0,1.99822394449,9.83750252865,0.653964200016,0.794375278159,1.02962445515,293.653137207,413.00479126,107.139067672,247.055254956,12.4145257635,0.0
896813828.995,896813838.995,896813833.734,896813829.665,896813837.965,1.86830159805,0.466277423496,2.61562223726e-15,6.52788392894e-16,18.1413825368,0.241903983433,0.311728708026,1.9229753221,0.460280146548,2.69216545094e-15,6.44392205167e-16,18.1100657228,0.232992218352,0.297049704859,2.00372501195,0.451276780155,2.80521501674e-15,6.31787492217e-16,18.0654047015,0.220534235221,0.277052480913,20.0,19.7147040821,4.0,4.07132793861,9.83902679483,1.33243459809,0.79449836218,1.01451261945,296.344024658,413.533538818,104.535725458,247.055462466,12.4144850543,0.0
896813838.995,896813848.995,896813843.592,896813840.27,896813848.065,1.44202802881,0.400148878791,2.01883924034e-15,5.60208430307e-16,18.4225657453,0.26589408018,0.352890887051,1.42795495065,0.401932195041,1.99913693091e-15,5.62705073057e-16,18.4332137338,0.26927449981,0.358893783994,1.50870464051,0.391589358254,2.11218649671e-15,5.48225101555e-16,18.3734894346,0.250541426681,0.326265582772,15.0,14.8438545541,2.0,2.00450050822,9.83880751443,0.656018348146,0.794480655356,1.01185377706,299.59262085,412.634307861,101.199147837,247.055145314,12.414541557,0.0
896813848.995,896813858.995,896813854.657,896813849.46,896813858.885,1.61350322138,0.43666306929,2.25890450993e-15,6.11328297007e-16,18.300575408,0.260048129128,0.342630898355,1.66410228204,0.430734665198,2.32974319486e-15,6.03028531278e-16,18.2670499596,0.249925522278,0.325218686769,1.7448519719,0.421100840214,2.44279276066e-15,5.89541176299e-16,18.2156035285,0.234726005428,0.299880610491,17.0,17.1689984439,4.0,3.9491397529,9.83980229867,1.29244573731,0.794560983875,0.990997734116,301.791992188,410.039337158,98.7198110263,247.055293775,12.414394292,0.0
896813858.995,896813868.995,896813864.074,896813859.25,896813868.255,1.43963562441,0.391192990611,2.01548987418e-15,5.47670186855e-16,18.4243685377,0.260987766785,0.344269780412,1.391971855,0.397336031213,1.94876059701e-15,5.56270443698e-16,18.4609238647,0.272636554779,0.36491589245,1.47272154486,0.386871432606,2.06181016281e-15,5.41620005649e-16,18.3996983993,0.253243142923,0.330876899254,14.0,14.4913203487,1.0,0.994765517456,9.83982369188,0.325559623895,0.79456271137,0.966267455849,302.445556641,407.137908936,97.8152297095,247.055344801,12.4146922066,0.0
896813868.995,896813878.995,896813874.305,896813870.085,896813878.105,1.9795595985,0.463008904565,2.7713834379e-15,6.48212466392e-16,18.0785785461,0.228195427506,0.28927912365,1.96365266931,0.464751522333,2.74911373704e-15,6.50652131266e-16,18.0873383193,0.230640753884,0.293229200874,2.04440235917,0.455836401718,2.86216330284e-15,6.38170962406e-16,18.0435840664,0.218537775654,0.273902804868,20.0,20.114754646,2.0,1.94939589443,9.83894122199,0.637984110905,0.7944914522,0.994545961814,301.356933594,403.89654541,98.71999603,247.05516176,12.414525945,0.0
896813878.995,896813888.995,896813884.635,896813880.74,896813888.38,2.24308181941,0.484145490677,3.14031454717e-15,6.77803686948e-16,17.9428872116,0.212190554663,0.263987491281,2.19405511448,0.489263844322,3.07167716028e-15,6.84969382051e-16,17.966881168,0.218561915809,0.273940800066,2.27480480434,0.480804599845,3.18472672608e-15,6.73126439783e-16,17.927639658,0.20818380354,0.257804121473,22.0,22.3846880147,1.0,0.953830352556,9.84026760098,0.312162660837,0.794598556892,0.983632233968,298.672332764,401.708282471,101.342066175,247.055333253,12.4146010579,0.0
896813888.995,896813898.995,896813893.924,896813889.165,896813898.985,2.68309576538,0.541179846872,3.75633407153e-15,7.57651785621e-16,17.7484095654,0.199489961325,0.244584388394,2.70171340908,0.539428907773,3.78239877272e-15,7.55200470883e-16,17.7409018043,0.197647057058,0.241816107132,2.78246309894,0.531767891156,3.89544833852e-15,7.44475047618e-16,17.7089264664,0.189883401226,0.230281817988,27.0,27.3788123897,3.0,2.98757634988,9.83977555716,0.97775225996,0.794558824506,0.98690158844,295.770721436,401.26071167,104.236902793,247.055224376,12.4148322338,0.0
896813898.995,896813908.995,896813904.562,896813900.98,896813908.53,1.48516759906,0.39706912278,2.07923463868e-15,5.55896771891e-16,18.3905613352,0.257246940438,0.337768159501,1.43745950411,0.403128736042,2.01244330575e-15,5.64380230458e-16,18.4260109534,0.268402560645,0.357340437233,1.51820919397,0.392817581342,2.12549287155e-15,5.49944613878e-16,18.3666709573,0.249837887202,0.325069857497,15.0,14.9376197412,1.0,0.993346965357,9.83897331181,0.32509537048,0.794494043442,1.00543006174,292.632873535,402.237640381,107.390441287,247.05491153,12.4145997537,0.0
896813908.995,896813918.995,896813913.83,896813909.435,896813918.575,1.74707480691,0.429184084512,2.44590472968e-15,6.00857718317e-16,18.2142212471,0.238497643339,0.306080251222,1.698998432,0.434839107055,2.3785978048e-15,6.08774749877e-16,18.2445175549,0.247420932569,0.320977913798,1.77974812186,0.425297945857,2.4916473706e-15,5.954171242e-16,18.1941036417,0.232647809633,0.296488773351,18.0,17.511789024,1.0,0.982325360833,9.83947605223,0.321488299909,0.794534639576,1.02896444754,290.517883301,404.644714355,109.580597043,247.055393382,12.4145979962,0.0
896813918.995,896813928.995,896813923.72,896813919.72,896813928.9,1.25079740943,0.392052423413,1.7511163732e-15,5.48873392778e-16,18.5770325673,0.296027237051,0.40830689686,1.30083456519,0.385512299424,1.82116839127e-15,5.39717219194e-16,18.5344448293,0.281812103024,0.381620103286,1.38158425505,0.374717214771,1.93421795707e-15,5.2460410068e-16,18.4690565619,0.260554223866,0.343513126867,14.0,13.5940060787,4.0,3.93209800967,9.83943326581,1.28686843953,0.794531184586,1.0309570156,289.916107178,407.704650879,110.35318348,247.055262421,12.4145860595,0.0
896813928.995,896813938.995,896813934.694,896813929.12,896813938.89,2.05917335367,0.465309995068,2.88284269514e-15,6.51433993095e-16,18.0357677258,0.22119900195,0.278104557413,2.0140736295,0.47020924766,2.81970308129e-15,6.58292946723e-16,18.0598116419,0.227814256956,0.288665488549,2.09482331935,0.461400472561,2.93275264709e-15,6.45960661585e-16,18.0171315006,0.216128682312,0.270121934941,21.0,20.6128825918,1.0,1.07186633353,9.83991461302,0.350792618248,0.794570053224,1.01918967769,291.087982178,411.159179688,109.48221279,247.05531441,12.4146782348,0.0
896813938.995,896813948.995,896813944.764,896813939.345,896813948.79,1.72896228754,0.450430925166,2.42054720255e-15,6.30603295233e-16,18.2255361988,0.25137518394,0.327685336814,1.78185534217,0.444423502173,2.49459747904e-15,6.22192903042e-16,18.1928188914,0.241767789783,0.31150196322,1.86260503203,0.435092265862,2.60764704484e-15,6.09129172207e-16,18.1446980702,0.227930103991,0.288851927769,19.0,18.3264698627,4.0,4.01784903982,9.83916050239,1.31493241303,0.794509159024,1.03765520023,293.451568604,413.085296631,107.34893209,247.055576925,12.4144660926,0.0
896813948.995,896813958.995,896813953.497,896813949.465,896813958.495,2.26904963619,0.487156492384,3.17666949067e-15,6.82019089337e-16,17.9303900092,0.211169244351,0.262405848797,2.22133194219,0.49210880503,3.10986471907e-15,6.88952327042e-16,17.9534663458,0.217267201837,0.27190605974,2.30208163205,0.483698616775,3.22291428487e-15,6.77178063485e-16,17.9146982008,0.207065338051,0.256088383784,23.0,22.6512278399,1.0,0.993106966989,9.83945465902,0.32501682556,0.794532912081,1.01579346621,296.231842041,413.690216064,104.667342672,247.055603618,12.4144606065,0.0
896813958.995,896813968.995,896813964.427,896813959.77,896813967.855,1.36183697696,0.407251260677,1.90657176775e-15,5.70151764948e-16,18.4846871948,0.28406093219,0.385775476162,1.41611259029,0.400421524511,1.98255762641e-15,5.60590134316e-16,18.44225554,0.270364435982,0.360840379184,1.49686228015,0.390039185356,2.09560719221e-15,5.46054859498e-16,18.3820453885,0.251418442918,0.327759080334,15.0,14.7281164002,4.0,4.05948282905,9.83932629976,1.32855801678,0.79452254711,1.01973418812,299.917175293,412.576477051,100.869914129,247.055253365,12.4145044885,0.0
896813968.995,896813978.995,896813971.657,896813969.12,896813976.535,1.70987336101,0.440667477864,2.39382270542e-15,6.16934469009e-16,18.2375901343,0.248959369932,0.323579674378,1.72950179538,0.438398083931,2.42130251353e-15,6.13757317503e-16,18.225197457,0.245295510014,0.31739971906,1.81025148524,0.428935710342,2.53435207933e-15,6.00509994479e-16,18.1756527188,0.230878723877,0.293614852265,18.0,17.8112096863,3.0,3.01775351274,9.83908027785,0.98762842235,0.794502680917,1.01194672341,301.576660156,410.899932861,99.0250592647,247.055386601,12.4144403602,0.0
896813978.995,896813988.995,896813983.328,896813979.06,896813988.975,1.79079750708,0.426609387981,2.50711650991e-15,5.97253143173e-16,18.1873837971,0.231997281244,0.295430545652,1.71004781722,0.43612156272,2.39406694411e-15,6.10570187809e-16,18.2374793637,0.2466393496,0.319659915978,1.79079750708,0.426609387981,2.50711650991e-15,5.97253143173e-16,18.1873837971,0.231997281244,0.295430545652,17.0,17.6210646934,0.0,0.0,9.83978625377,0.0,0.794559688254,0.96500258032,302.826019287,407.190246582,97.439633484,247.055207851,12.4146721611,0.0
896813988.995,896813998.995,896813994.468,896813991.325,896813998.325,1.64643746759,0.42473493497,2.30501245462e-15,5.94628908959e-16,18.2786368983,0.249177525047,0.323949416218,1.62982653577,0.426718017057,2.28175715008e-15,5.97405223879e-16,18.2896465389,0.252491845114,0.329591456399,1.71057622563,0.416989281281,2.39480671588e-15,5.83784993793e-16,18.2371439207,0.23685127252,0.303367019875,17.0,16.8280998515,2.0,1.92798379441,9.83767902263,0.630976514533,0.794389529993,1.01050191386,301.47164917,403.56930542,98.5929807769,247.055453243,12.4144500915,0.0
896813998.995,896814008.995,896814003.393,896814000.38,896814008.63,1.34432728901,0.369620169753,1.88205820462e-15,5.17468237654e-16,18.4987374634,0.263731224545,0.349077191173,1.26357759916,0.380559280257,1.76900863882e-15,5.3278299236e-16,18.5659952048,0.285840132424,0.389080511585,1.34432728901,0.369620169753,1.88205820462e-15,5.17468237654e-16,18.4987374634,0.263731224545,0.349077191173,13.0,13.2281376345,0.0,0.0,9.83996809605,0.0,0.794574371961,0.983244661254,299.095397949,401.49621582,100.915694403,247.055444639,12.4142406124,0.0
896814008.995,896814018.995,896814013.956,896814009.215,896814018.345,2.47062887202,0.507824649722,3.45888042082e-15,7.10954509611e-16,17.8379812192,0.202958287685,0.249826321945,2.42353637053,0.512514434215,3.39295091875e-15,7.17520207901e-16,17.8588761459,0.208285061455,0.257959673443,2.50428606039,0.504446127479,3.50600048455e-15,7.0622457847e-16,17.8232901597,0.199248990258,0.244221749887,24.0,24.6455371132,1.0,1.01209753969,9.84134260976,0.33123192208,0.794685363517,0.974468820776,295.917327881,400.514007568,104.083941313,247.054839223,12.4143211921,0.0
896814018.995,896814028.995,896814024.695,896814019.03,896814028.79,1.37505056322,0.391571665656,1.9250707885e-15,5.48200331919e-16,18.4742033293,0.2720625561,0.363884056409,1.36122580741,0.393361392628,1.90571613037e-15,5.50705949679e-16,18.4851745643,0.275611956315,0.370289129272,1.44197549726,0.382789403941,2.01876569617e-15,5.35905165518e-16,18.4226052982,0.255622595301,0.334964026704,14.0,14.1904427671,2.0,2.01240877323,9.8409735769,0.658606507602,0.794655564228,0.987468145552,292.34765625,401.911560059,107.669313998,247.055406741,12.414374896,0.0
896814028.995,896814038.995,896814032.955,896814029.485,896814038.865,1.89552504375,0.46925538611,2.65373506125e-15,6.56957540554e-16,18.1256761832,0.240153239841,0.308819708902,1.95042874369,0.463272189747,2.73060024117e-15,6.48581065646e-16,18.0946747786,0.231383424543,0.294433497939,2.03117843355,0.45432925418,2.84364980697e-15,6.36060955852e-16,18.0506298083,0.219167585198,0.274894800641,20.0,19.9873284681,4.0,4.07875395617,9.84026225268,1.33486493111,0.794598125018,1.00132082819,290.752593994,404.013214111,109.32109406,247.055174647,12.414532898,0.0
896814038.995,896814048.995,896814042.796,896814039.23,896814047.935,1.45155323822,0.40949879193,2.03217453351e-15,5.73298308701e-16,18.4154175776,0.269813865198,0.359856394889,1.47002268126,0.40720044709,2.05803175376e-15,5.70080625926e-16,18.401689911,0.265479651729,0.352158510919,1.55077237112,0.396995695934,2.17108131956e-15,5.55793974308e-16,18.3436298627,0.247472966332,0.321065749838,16.0,15.2589451941,3.0,2.98306055813,9.83957766997,0.976274364477,0.794542845177,1.04947624446,289.794250488,407.132629395,110.436323859,247.055221422,12.4143675472,0.0
896814048.995,896814058.995,896814055.137,896814049.38,896814058.91,2.46906981626,0.508024798187,3.45669774276e-15,7.11234717461e-16,17.8386665741,0.203148166819,0.250114517116,2.42367518685,0.512544768653,3.39314526159e-15,7.17562676114e-16,17.8588139584,0.208285423251,0.257960229298,2.50442487671,0.504476421109,3.50619482739e-15,7.06266989552e-16,17.8232299774,0.199249831534,0.244223015577,25.0,24.6453093159,1.0,1.06308510377,9.84070616178,0.347918761235,0.79463397054,1.01473911344,291.040710449,411.132568359,109.526530383,247.055388522,12.4143980402,0.0
896814058.995,896814068.995,896814062.14,896814059.73,896814064.62,1.56641403284,0.532775188172,2.19297964597e-15,7.45885263441e-16,18.3327335872,0.317862556337,0.451344357937,1.54006925786,0.536948090105,2.156096961e-15,7.51727326146e-16,18.3511493706,0.324749680406,0.465467142053,1.62081894772,0.524052525585,2.2691465268e-15,7.33673535819e-16,18.2956637374,0.3041669203,0.424050897813,10.0,9.56575764238,1.0,0.981099801666,5.90180516822,0.321087207818,0.476568936932,1.04557966363,292.660552979,412.790924072,108.098865052,247.055517885,12.4141971753,0.0
896814068.995,896814078.995,896814074.129,896814069.32,896814078.61,2.58539157968,0.518934861397,3.61954821155e-15,7.26508805955e-16,17.7886841749,0.19860263496,0.243250041417,2.53685736341,0.523665709118,3.55160030877e-15,7.33131992765e-16,17.8092598765,0.203749021228,0.251027320098,2.61760705327,0.515770714504,3.66464987457e-15,7.22079000306e-16,17.7752388695,0.195270763587,0.238263889782,26.0,25.7570158948,1.0,0.968602974314,9.83990926472,0.316997337048,0.79456962135,1.00973209629,296.514831543,413.76953125,104.397222575,247.055566126,12.4141675188,0.0
896814078.995,896814088.995,896814084.864,896814080.415,896814088.79,1.32542374842,0.385217280098,1.85559324779e-15,5.39304192137e-16,18.5141131304,0.277010340556,0.372828782927,1.31187440055,0.387000846548,1.83662416077e-15,5.41801185167e-16,18.5252693563,0.28067307792,0.379524740371,1.39262409041,0.376246439071,1.94967372657e-15,5.267450147e-16,18.4604152411,0.259655356975,0.341946991495,14.0,13.700077078,2.0,2.01999723313,9.83759879809,0.661090003568,0.794383051886,1.02313721514,300.367675781,412.562927246,100.421248599,247.055067101,12.414377683,0.0
896814088.995,896814098.995,896814092.534,896814089.12,896814097.495,1.32841230787,0.393435364497,1.85977723101e-15,5.50809510296e-16,18.5116677732,0.281654592814,0.38132997367,1.34494275736,0.391294351681,1.8829198603e-15,5.47812092353e-16,18.4982404986,0.277263084297,0.373288783747,1.42569244722,0.380662658112,1.9959694261e-15,5.32927721357e-16,18.4349353778,0.256943204987,0.337242946181,14.0,14.0272050633,3.0,2.92455413991,9.83887169406,0.957126809426,0.794485837841,0.999448177093,302.172454834,410.676696777,98.4084368704,247.05504209,12.4144624349,0.0
896814098.995,896814108.995,896814104.866,896814099.535,896814108.78,1.72628419041,0.434406687065,2.41679786658e-15,6.08169361891e-16,18.227219267,0.243700862782,0.314727394211,1.71059073362,0.436238998913,2.39482702707e-15,6.10734598478e-16,18.2371347123,0.246628715806,0.319642001579,1.79134042348,0.426727052871,2.50787659287e-15,5.9741787402e-16,18.1870546842,0.231991568662,0.295421260253,17.0,17.6220285267,2.0,1.95549572502,9.83734207958,0.639980419099,0.794362321946,0.964911563043,302.985870361,406.657318115,97.2422811026,247.055298643,12.4146530278,0.0
896814108.995,896814118.995,896814114.21,896814109.14,896814118.73,2.04556056124,0.477417366849,2.86378478573e-15,6.68384313589e-16,18.0429691454,0.227752773362,0.288566560586,2.06338193639,0.475516712797,2.88873471095e-15,6.65723397916e-16,18.0335509394,0.225164350706,0.28441496768,2.14413162625,0.466807776634,3.00178427675e-15,6.53530887287e-16,17.9918713931,0.213863374136,0.26658630146,21.0,21.0972923338,3.0,2.96356809916,9.83955092846,0.96989501427,0.794540685808,0.995710503988,301.84173584,403.512176514,98.2210782205,247.055334316,12.4145104584,0.0
896814118.995,896814128.995,896814124.073,896814120.565,896814128.47,1.0776971075,0.349863632569,1.5087759505e-15,4.89809085596e-16,18.7387582069,0.305244696274,0.426161727999,1.06027498083,0.35238510532,1.48438497316e-15,4.93339147448e-16,18.7564537162,0.311547902679,0.438632031493,1.14102467069,0.34054111768,1.59743453896e-15,4.76757564753e-16,18.6767624134,0.28356476575,0.384856553585,11.0,11.2266699492,2.0,1.90387697548,9.83911236767,0.623087010158,0.79450527216,0.980392905446,299.257171631,401.192474365,100.749885672,247.055268429,12.4144496438,0.0
896814128.995,896814138.995,896814134.424,896814129.835,896814137.575,2.06231197086,0.464893381217,2.8872367592e-15,6.50850733704e-16,18.0341140933,0.220715424898,0.277339071349,2.01378945113,0.470166781576,2.81930523158e-15,6.58233494207e-16,18.0599648461,0.22782469438,0.288682283961,2.09453914098,0.461357640371,2.93235479738e-15,6.4590069652e-16,18.0172787987,0.216137076418,0.27013507142,20.0,20.6111169059,1.0,0.969003626104,9.84040665684,0.317128459452,0.79460978561,0.970840176704,295.913360596,400.480651855,104.087749177,247.055011118,12.4146462122,0.0
896814138.995,896814148.995,896814143.886,896814139.035,896814148.545,1.72606900561,0.418819981154,2.41649660786e-15,5.86347973615e-16,18.2273546146,0.235866662802,0.301749569379,1.64531931576,0.428504713678,2.30344704206e-15,5.9990659915e-16,18.2793745093,0.251304265181,0.327564458895,1.72606900561,0.418819981154,2.41649660786e-15,5.86347973615e-16,18.2273546146,0.235866662802,0.301749569379,17.0,16.9848424399,0.0,0.0,9.84018737645,0.0,0.794592078786,1.00176958793,292.705718994,401.632385254,107.306697919,247.055412788,12.4145196736,0.0
896814148.995,896814158.995,896814153.75,896814150.4,896814157.325,1.45214428966,0.401199792742,2.03300200552e-15,5.61679709839e-16,18.4149755715,0.264865710792,0.3510749774,1.4373259713,0.403072027756,2.01225635982e-15,5.64300838859e-16,18.4261118175,0.26839119855,0.357320218715,1.51807566116,0.392761451169,2.12530592562e-15,5.49866031637e-16,18.3667664565,0.249825625399,0.325049036054,15.0,14.9392612779,2.0,1.98252192907,9.84092009387,0.648825358605,0.79465124549,1.0048316872,290.671356201,404.161346436,109.407811234,247.055100471,12.4146238586,0.0
896814158.995,896814168.995,896814164.449,896814159.665,896814168.7,2.03864293149,0.484102706192,2.85410010408e-15,6.77743788668e-16,18.0466470857,0.231330745373,0.294348003462,2.09154975111,0.478516963344,2.92816965156e-15,6.69923748682e-16,18.0188295013,0.223690493811,0.282062510482,2.17229944097,0.469863654443,3.04121921736e-15,6.5780911622e-16,17.9777007739,0.212599829485,0.264622376293,22.0,21.3744858357,4.0,4.01842887261,9.83956697337,1.31512217649,0.79454198143,1.03042242891,289.819122314,407.598999023,110.442612219,247.055049261,12.4142547558,0.0
896814168.995,896814178.995,896814173.873,896814169.02,896814178.985,1.05687247709,0.367675183526,1.47962146793e-15,5.14745256936e-16,18.7599435295,0.324135989115,0.464197562218,1.11278575425,0.359864837586,1.55790005594e-15,5.03810772621e-16,18.7039711069,0.304220397584,0.424155487313,1.1935354441,0.34827617478,1.67094962174e-15,4.87586644692e-16,18.6279116983,0.277989983676,0.374613446541,12.0,11.7441911068,4.0,4.10893071859,9.83983438849,1.34474096245,0.794563575117,1.02211693148,290.762969971,411.106231689,109.800168998,247.0555248,12.4146679,0.0
896814178.995,896814188.995,896814183.969,896814179.16,896814188.725,1.80754086651,0.443856177824,2.53055721311e-15,6.21398648953e-16,18.1772796875,0.238409916519,0.305935401712,1.79199448825,0.445632947445,2.50879228355e-15,6.23886126423e-16,18.1866583261,0.241127771919,0.31043743035,1.87274417811,0.436325398659,2.62184184935e-15,6.10855558122e-16,18.1388038609,0.227396409052,0.287993453157,19.0,18.4219637314,2.0,1.95982505399,9.83688212557,0.641397290398,0.794325180803,1.03210495377,293.396240234,413.37310791,107.439292679,247.055461561,12.4145261763,0.0
896814188.995,896814198.995,896814194.082,896814189.04,896814198.82,2.36318908442,0.504210528169,3.30846471819e-15,7.05894739437e-16,17.8862538201,0.209974375657,0.260560229629,2.35157991454,0.505379178943,3.29221188036e-15,7.0753085052e-16,17.8916006447,0.211360700003,0.262702056098,2.4323296044,0.497193523,3.40526144616e-15,6.960709322e-16,17.8549439357,0.201936263017,0.248277287805,24.0,23.932822876,2.0,2.07871201705,9.83946535562,0.680305751036,0.794533775828,1.00306990779,296.868835449,414.138916016,104.09585029,247.055548349,12.4144941866,0.0
896814198.995,896814208.995,896814203.695,896814199.005,896814208.305,1.54211598003,0.428740062079,2.15896237205e-15,6.00236086911e-16,18.3497074062,0.266344663996,0.353688035336,1.59438732953,0.422497473862,2.23214226135e-15,5.91496463407e-16,18.313515414,0.255218148271,0.334267598872,1.67513701939,0.412668233596,2.34519182715e-15,5.77735527035e-16,18.2598741591,0.239099124008,0.307074218098,17.0,16.4777759975,4.0,3.99814720058,9.83667354178,1.30848453837,0.794308337726,1.0323884345,300.135803223,413.099700928,100.7197099,247.055432103,12.414373501,0.0
896814208.995,896814218.995,896814213.66,896814209.53,896814218.95,1.74370157685,0.444871259881,2.44118220759e-15,6.22819763834e-16,18.2163195993,0.246722111063,0.319799357561,1.76464158733,0.44247259468,2.47049822226e-15,6.19461632552e-16,18.2033587249,0.242920728336,0.313423855282,1.84539127719,0.433098395329,2.58354778806e-15,6.0633775346e-16,18.1547788414,0.228896502466,0.290409233087,18.0,18.1553145484,3.0,3.05690868717,9.83819245966,1.00044284307,0.794430989874,0.992284084419,302.621276855,410.630218506,97.9572216161,247.055436788,12.4145859566,0.0
896814218.995,896814228.995,896814224.403,896814219.26,896814228.555,1.66196361007,0.441774725993,2.32674905409e-15,6.18484616391e-16,18.2684462241,0.255925526858,0.335486115252,1.7102644714,0.436182724573,2.39437025996e-15,6.10655814403e-16,18.2373418153,0.2466423378,0.319664950183,1.79101416126,0.426670329294,2.50741982576e-15,5.97338461011e-16,18.1872524506,0.23200184869,0.295437969806,17.0,17.620294122,4.0,3.87939660973,9.83816571815,1.26962070864,0.794428830505,0.965230274614,303.530212402,406.693084717,96.7016923438,247.055151773,12.4144493387,0.0
896814228.995,896814238.995,896814234.283,896814229.26,896814238.77,2.79832274077,0.545353621653,3.91765183707e-15,7.63495070314e-16,17.7027554955,0.193316083047,0.235356407031,2.78143233403,0.546925368068,3.89400526764e-15,7.65695515295e-16,17.7093287525,0.194903738025,0.237716965278,2.86218202389,0.539369767709,4.00705483344e-15,7.55117674793e-16,17.6782568756,0.187449595202,0.226707852207,28.0,28.1592639947,2.0,1.91972169472,9.83839034685,0.628272554635,0.794446969203,0.994779558115,302.338195801,403.352630615,97.7193334581,247.055400412,12.4143912066,0.0
896814238.995,896814248.995,896814243.398,896814239.035,896814248.92,1.99883445872,0.486001141952,2.79836824221e-15,6.80401598733e-16,18.0680579305,0.236302082068,0.302464368769,2.08051985088,0.477382501021,2.91272779123e-15,6.6833550143e-16,18.0245703403,0.224280243378,0.283002828673,2.16126954074,0.468706844111,3.02577735703e-15,6.56189581755e-16,17.9832276678,0.213107289956,0.265410419802,21.0,21.2625464523,5.0,4.88288345866,9.83798922417,1.59803458647,0.794414578671,0.988447800554,299.892242432,401.232055664,100.115338917,247.055387404,12.4146203733,0.0
896814248.995,896814258.995,896814254.375,896814249.03,896814258.86,3.29709653599,0.584491866806,4.61593515039e-15,8.18288613528e-16,17.5246708423,0.177194546373,0.211862895277,3.24870591096,0.588683482713,4.54818827534e-15,8.24156875798e-16,17.5407240034,0.180813680573,0.217062750452,3.32945560081,0.581672058818,4.66123784114e-15,8.14340882345e-16,17.5140669304,0.174821909423,0.208476774651,32.0,32.7634819689,1.0,0.972977884756,9.84049222968,0.31842912592,0.79461669559,0.977609197258,296.20199585,400.258239746,103.798325388,247.055121807,12.4147584984,0.0
896814258.995,896814268.995,896814263.611,896814259.09,896814268.48,3.36370117038,0.601265927386,4.70918163854e-15,8.4177229834e-16,17.5029564842,0.178555453667,0.213813250605,3.37945415011,0.599932918741,4.73123581016e-15,8.39906086238e-16,17.4978836034,0.177424064293,0.212191407234,3.46020383997,0.593052882177,4.84428537596e-15,8.30274035048e-16,17.4722457906,0.171756069695,0.204127810634,34.0,34.0421143149,3.0,2.90097745674,9.83818176305,0.949410804024,0.794430126126,0.999593390697,293.109680176,401.305419922,106.898290881,247.055108615,12.4148295926,0.0
896814268.995,896814278.995,896814273.449,896814269.755,896814278.535,2.94771181956,0.56580375076,4.12679654739e-15,7.92125251064e-16,17.6462874429,0.190642149072,0.231400068093,2.96777886582,0.563998271644,4.15489041215e-15,7.89597580301e-16,17.6389211555,0.18890438269,0.228841782567,3.04852855568,0.556673844524,4.26793997795e-15,7.79343382334e-16,17.6097743314,0.182098460254,0.218918876157,30.0,29.9901682464,3.0,3.03048021122,9.83758810149,0.991793523671,0.794382188139,1.001251345,290.475708008,403.914398193,109.594219964,247.05539949,12.4145690674,0.0
896814278.995,896814288.995,896814284.164,896814279.085,896814288.47,2.37511292307,0.491357086198,3.3251580923e-15,6.87899920677e-16,17.8807893433,0.204157849019,0.251649129195,2.29436323321,0.499639915423,3.2121085265e-15,6.99495881593e-16,17.9183445636,0.213911791623,0.26666167291,2.37511292307,0.491357086198,3.3251580923e-15,6.87899920677e-16,17.8807893433,0.204157849019,0.251649129195,24.0,23.3654461458,0.0,0.0,9.837614843,0.0,0.794384347508,1.02804990434,289.82635498,407.718505859,110.443684245,247.055202934,12.41448332,0.0
896814288.995,896814298.995,896814294.162,896814290.01,896814298.79,2.95169760933,0.571034692148,4.13237665306e-15,7.99448569007e-16,17.6448203411,0.192019445261,0.233434891018,2.99889783233,0.566817695504,4.19845696526e-15,7.93544773705e-16,17.6275958243,0.187962554981,0.227459473723,3.07964752219,0.559529606462,4.31150653106e-15,7.83341449047e-16,17.5987474684,0.181255454418,0.217700377084,31.0,30.2939484843,4.0,3.84578542114,9.83682329425,1.25862068328,0.794320430191,1.02356578494,291.00994873,411.353790283,109.579833133,247.055226953,12.4147759844,0.0
896814298.995,896814308.995,896814304.685,896814299.03,896814308.92,4.61962954798,0.700196737882,6.46748136717e-15,9.80275433035e-16,17.1584821237,0.153225751306,0.178459816672,4.64020961512,0.69870102671,6.49629346116e-15,9.78181437393e-16,17.1536560009,0.15228763102,0.177187806111,4.72095930497,0.692801136859,6.60934302696e-15,9.69921591602e-16,17.134924358,0.148671943979,0.172309354347,48.0,46.4347733685,3.0,3.04537135913,9.83587664472,0.996666990262,0.794243988536,1.03425832067,293.693206787,413.793670654,107.197946031,247.055511995,12.4146584259,0.0
896814308.995,896814318.995,896814313.461,896814309.1,896814318.35,3.21155675247,0.594642746184,4.49617945346e-15,8.32499844657e-16,17.5532109976,0.184439866848,0.222315373346,3.2642263021,0.59012356,4.56991682294e-15,8.26172984001e-16,17.5355493503,0.180427183652,0.216505426325,3.34497599196,0.583127018576,4.68296638874e-15,8.16377826006e-16,17.5090174874,0.17447465791,0.207982696838,33.0,32.9048322535,4.0,4.0102857702,9.83709070937,1.31245716116,0.794342023879,1.00310582704,296.852203369,414.353942871,104.141747756,247.055454527,12.4145627122,0.0
896814318.995,896814328.995,896814324.628,896814319.08,896814328.945,3.74118924859,0.622240784003,5.23766494803e-15,8.71137097604e-16,17.387475806,0.16704584716,0.197503696941,3.69418461845,0.626068686852,5.17185846583e-15,8.76496161593e-16,17.4012035108,0.169976538596,0.201617074732,3.77493430831,0.619478111254,5.28490803163e-15,8.67269355756e-16,17.377726504,0.16497853755,0.194618106445,38.0,37.1335838226,1.0,1.01427997834,9.83688212557,0.331946174731,0.794325180803,1.02416828627,300.804077148,413.072845459,100.053637609,247.055235242,12.4145464353,0.0
896814328.995,896814338.995,896814334.203,896814329.185,896814338.81,6.66227827541,0.830952221795,9.32718958557e-15,1.16333311051e-15,16.7609430783,0.127615808302,0.144638608478,6.64598762814,0.831948264361,9.3043826794e-15,1.16472757011e-15,16.7636011788,0.128055522989,0.145203901648,6.726737318,0.82699930347,9.4174322452e-15,1.15779902486e-15,16.7504888284,0.125893423614,0.142429354906,65.0,66.1604803513,2.0,1.93717214734,9.83544878053,0.633983611858,0.794209438635,0.983084736025,303.130523682,410.418731689,97.4281551309,247.055219947,12.4144245362,0.0
896814338.995,896814348.995,896814343.696,896814339.08,896814348.69,5.33075954793,0.740648257993,7.46306336711e-15,1.03690756119e-15,17.0030272664,0.141250778024,0.162414695151,5.28317195734,0.743906342882,7.39644074028e-15,1.04146888003e-15,17.012763134,0.143030218031,0.16477287556,5.3639216472,0.738369314613,7.50949030608e-15,1.03371704046e-15,16.9962939367,0.140026214905,0.160797066207,51.0,52.7737032852,1.0,0.996936151694,9.83864171706,0.326270013282,0.794467267269,0.966811739471,303.882659912,406.863861084,96.3621069433,247.055103852,12.4144373743,0.0
896814348.995,896814358.995,896814354.109,896814349.315,896814358.85,4.16772076351,0.655960811777,5.83480906891e-15,9.18345136488e-16,17.270253466,0.158700043664,0.185934479517,4.11920303817,0.659710061333,5.76688425343e-15,9.23594085866e-16,17.2829670022,0.161289835439,0.189501864663,4.19995272802,0.653458166356,5.87993381923e-15,9.14841432898e-16,17.2618889943,0.157006645926,0.18361276016,41.0,41.3098126194,1.0,0.968692156808,9.83578037528,0.317026524046,0.794236214808,0.99295082231,302.507080078,403.271636963,97.547798762,247.055410042,12.4144516005,0.0
896814358.995,896814368.995,896814363.578,896814359.165,896814368.845,5.97298361005,0.787852202071,8.36217705407e-15,1.1029930829e-15,16.8795216924,0.134522665303,0.153578889373,5.95887886424,0.788761598395,8.34243040994e-15,1.10426623775e-15,16.8820886077,0.134968442323,0.154160408168,6.0396285541,0.783541027747,8.45547997574e-15,1.09695743885e-15,16.8674744257,0.132439838973,0.150869102639,59.0,59.4151195871,2.0,2.00329145224,9.83754531507,0.655622657098,0.794378733149,0.993764764943,299.968048096,400.907592773,100.036069127,247.055206028,12.4146563358,0.0
896814368.995,896814378.995,896814374.906,896814369.335,896814378.945,5.82028763659,0.786645540916,8.14840269123e-15,1.10130375728e-15,16.9076388803,0.137638666289,0.157655287394,5.87284488611,0.783242039224,8.22198284055e-15,1.09653885491e-15,16.897878674,0.135926136534,0.155411589246,5.95359457596,0.777983840243,8.33503240635e-15,1.08917737634e-15,16.8830518575,0.133344130612,0.152044129913,57.0,58.562197054,4.0,4.00664667916,9.83644356478,1.31126618591,0.794289767154,0.974028544952,295.850189209,400.015319824,104.149811918,247.055007969,12.4145618807,0.0
896814378.995,896814388.995,896814383.906,896814379.02,896814388.695,5.77849540351,0.787799074671,8.08989356491e-15,1.10291870454e-15,16.9154630696,0.138763958629,0.159134067995,5.86087780175,0.78246543117,8.20522892245e-15,1.09545160364e-15,16.9000933337,0.136060061579,0.155586758834,5.94162749161,0.777201972282,8.31827848825e-15,1.0880827612e-15,16.8852364491,0.133470494188,0.152208504759,58.0,58.4444199489,5.0,4.90306004603,9.83643286817,1.60463783325,0.794288903407,0.993272468118,292.68649292,401.19708252,107.320183602,247.05519528,12.414691057,0.0
896814388.995,896814398.995,896814394.067,896814389.16,896814398.93,5.1383332355,0.727148499641,7.1936665297e-15,1.0180078995e-15,17.0429443348,0.143703551699,0.165667550276,5.08928216265,0.730568873358,7.1249950277e-15,1.0227964227e-15,17.0533586752,0.145638346839,0.168245568284,5.1700318525,0.724929543411,7.2380445935e-15,1.01490136078e-15,17.036266953,0.142469366523,0.164028643955,51.0,50.8621646357,1.0,0.952866633389,9.83788225812,0.311847261837,0.794405941195,1.00366586944,290.067962646,403.876342773,110.000358499,247.055309651,12.4144031387,0.0
896814398.995,896814408.995,896814403.996,896814399.48,896814407.505,3.41448108718,0.622937042839,4.78027352206e-15,8.72111859974e-16,17.4866882212,0.181947543466,0.218700567659,3.53498777553,0.613024776771,4.94898288574e-15,8.5823468748e-16,17.4490302093,0.173630364129,0.206783010467,3.61573746539,0.606292047508,5.06203245154e-15,8.48808866511e-16,17.4245077767,0.168310938695,0.199276045889,37.0,35.5655914241,6.0,6.04885234024,9.83633125043,1.97962440226,0.794280697805,1.04142341453,289.60333252,407.545227051,110.654212039,247.054899316,12.4145784706,0.0
896814408.995,896814418.995,896814413.37,896814409.005,896814418.9,5.28488669688,0.756204577307,7.39884137563e-15,1.05868640823e-15,17.0124107978,0.145199291547,0.167659608544,5.37412692295,0.750181885506,7.52377769213e-15,1.05025463971e-15,16.9942302022,0.141872905133,0.163238139824,5.45487661281,0.744690231039,7.63682725793e-15,1.04256632345e-15,16.9780376713,0.138941038678,0.159367097474,55.0,53.6560316425,5.0,5.10913009629,9.83634194703,1.67207894061,0.794281561553,1.02528229477,290.47088623,411.16015625,110.096211791,247.055430208,12.4147038623,0.0
896814418.995,896814428.995,896814424.091,896814419.005,896814428.97,4.72916621265,0.72237927371,6.6208326977e-15,1.01133098319e-15,17.1330385547,0.1543376549,0.17997082176,4.85013242036,0.713815919674,6.7901853885e-15,9.99342287544e-16,17.1056160099,0.149073732401,0.172849583902,4.93088211022,0.708041903531,6.9032349543e-15,9.91258664944e-16,17.0876884516,0.145679057576,0.168299928547,50.0,48.4988361458,6.0,6.06229420243,9.83573224056,1.98402355716,0.794232327944,1.0314693587,293.367889404,413.789520264,107.52003478,247.055344122,12.4146661369,0.0
896814428.995,896814438.995,896814433.973,896814429.54,896814438.98,5.78959116638,0.797551926628,8.10542763293e-15,1.11657269728e-15,16.9133802575,0.140123001934,0.160924766345,5.94231654897,0.787757459539,8.31924316856e-15,1.10286044336e-15,16.8851105423,0.135160142425,0.154410651361,6.02306623883,0.782529340066,8.43229273436e-15,1.09554107609e-15,16.8704559016,0.132621245763,0.15110464038,59.0,59.2425875327,7.0,7.01692900941,9.83595152096,2.29644949399,0.794250034769,0.996124221652,296.802612305,414.548736572,104.217880246,247.055442698,12.4144660826,0.0
896814438.995,896814448.995,896814443.825,896814439.08,896814448.865,5.1860885353,0.739931170274,7.26052394942e-15,1.03590363838e-15,17.0329001834,0.14480791163,0.167137742013,5.20482736405,0.738642650525,7.28675830967e-15,1.03409971073e-15,17.028984177,0.144084366918,0.166174121147,5.28557705391,0.733064230746,7.39980787547e-15,1.02628992304e-15,17.012268979,0.14101512854,0.162103076654,53.0,51.9877185211,3.0,2.9900021393,9.83576967868,0.978546154681,0.794235351061,1.02044474633,300.613311768,413.459991455,100.293993677,247.055016076,12.4146362133,0.0
896814448.995,896814458.995,896814453.876,896814449.105,896814458.75,4.96832201925,0.719832863027,6.95565082694e-15,1.00776600824e-15,17.0794756584,0.146904191485,0.169938056379,4.95179651291,0.720998893161,6.93251511807e-15,1.00939845043e-15,17.0830930259,0.147585827519,0.170851345783,5.03254620277,0.715283193633,7.04556468388e-15,1.00139647109e-15,17.0655305731,0.1442902461,0.166448159792,49.0,49.50162999,2.0,1.93028086312,9.83629916061,0.631728282476,0.794278106563,0.990681188947,302.980163574,410.754211426,97.614044704,247.055309955,12.4145558211,0.0
896814458.995,896814468.995,896814463.776,896814459.03,896814468.985,3.94338403247,0.643471722148,5.52073764546e-15,9.00860411008e-16,17.3303273161,0.164115023213,0.193416685463,3.92726785358,0.644743629099,5.49817499501e-15,9.02641080738e-16,17.3347736932,0.165041974398,0.194706457272,4.00801754344,0.638345310924,5.61122456081e-15,8.93683435294e-16,17.3126759655,0.16045877224,0.188354886594,38.0,39.4228377411,2.0,1.94252314025,9.83599430738,0.6357348459,0.794253489759,0.964308084219,303.809783936,407.036407471,96.4472327059,247.055241166,12.4145718922,0.0
896814468.995,896814478.995,896814473.807,896814469.515,896814478.735,3.20465841719,0.604189063332,4.48652178407e-15,8.45864688665e-16,17.5555456372,0.187529593107,0.226825012655,3.31649307971,0.594703385033,4.64309031159e-15,8.32584739046e-16,17.5183022614,0.179076340703,0.214561325049,3.39724276956,0.587759129944,4.75613987739e-15,8.22862781921e-16,17.4921835425,0.173254874376,0.206250188925,33.0,33.4083016308,6.0,5.78680698406,9.83394590756,1.89386410388,0.794088082109,0.988272863685,302.607818604,403.306945801,97.4483087985,247.055357624,12.4145235098,0.0
896814478.995,896814488.995,896814483.339,896814479.115,896814488.235,3.08137369572,0.577364389716,4.31392317401e-15,8.08310145603e-16,17.5981390728,0.18646737576,0.225271080756,3.09925256581,0.575788010016,4.33895359214e-15,8.06103214022e-16,17.5918575764,0.185012922591,0.223149400858,3.18000225567,0.568613871264,4.45200315794e-15,7.96059419769e-16,17.5639314299,0.178608852973,0.213889900066,31.0,31.2766302543,3.0,2.9640491747,9.83541134242,0.970052457175,0.794206415519,0.991876401915,300.001861572,400.730895996,100.000809487,247.055197735,12.414571087,0.0
896814488.995,896814498.995,896814493.445,896814489.01,896814498.645,3.32275404214,0.603314792335,4.65185565899e-15,8.44640709268e-16,17.5162545125,0.181149286691,0.21754708386,3.37055160034,0.599273576867,4.71877224048e-15,8.38983007614e-16,17.5007475495,0.177676003878,0.212552206084,3.4513012902,0.592383678805,4.83182180628e-15,8.29337150327e-16,17.4750428155,0.171986099748,0.204453084514,33.0,33.9437311293,4.0,3.86304416209,9.83505300616,1.2642689985,0.794177479977,0.972883543294,296.014282227,399.743652344,103.98603375,247.055275593,12.4143704148,0.0
896814498.995,896814508.995,896814503.267,896814500.1,896814508.62,1.82312746424,0.438412492184,2.55237844994e-15,6.13777489058e-16,18.1679574163,0.233968079232,0.298641613748,1.77597844026,0.443846311548,2.48636981637e-15,6.21384836167e-16,18.1964057768,0.242202500807,0.312225966099,1.85672813012,0.434498622588,2.59941938217e-15,6.08298071623e-16,18.148129207,0.2282993859,0.289446580789,18.0,18.2608011102,1.0,1.00974003911,9.8349353435,0.330460376436,0.794167978754,0.986920657152,292.5831604,400.872711182,107.420384725,247.055152599,12.4146748052,0.0
896814508.995,896814518.995,896814513.651,896814509.37,896814518.22,3.031347965,0.573785984841,4.243887151e-15,8.03300378778e-16,17.6159105215,0.188214035743,0.227828279432,3.05387663404,0.571786358602,4.27542728765e-15,8.00500902043e-16,17.6078712773,0.186339861582,0.225084790089,3.13462632389,0.564560896826,4.38847685345e-15,7.90385255557e-16,17.579535559,0.179801339261,0.2156039923,31.0,30.8283275087,3.0,3.10358540196,9.83476954613,1.01571885882,0.794154590668,1.00661788889,289.830291748,403.725372314,110.232676712,247.055310922,12.4146477423,0.0
896814518.995,896814528.995,896814523.699,896814519.32,896814528.97,3.32092276165,0.592432117757,4.64929186631e-15,8.29404964859e-16,17.5168530629,0.178226146192,0.21334076486,3.30566239167,0.593740203117,4.62792734834e-15,8.31236284364e-16,17.5218537578,0.179348948687,0.214953181073,3.38641208153,0.586785409338,4.74097691414e-15,8.21499573073e-16,17.4956504878,0.173500869144,0.206599206178,34.0,33.3058864421,2.0,1.96807596108,9.8351546239,0.644097587262,0.794185685578,1.02303815827,289.173583984,407.450744629,111.076586563,247.055054624,12.4147299008,0.0
896814528.995,896814538.995,896814533.938,896814529.115,896814538.755,2.89607363719,0.562024364267,4.05450309207e-15,7.86834109974e-16,17.6654759993,0.192569241518,0.234248950762,2.92037680102,0.559821369669,4.08852752142e-15,7.83749917536e-16,17.6564027755,0.190412711455,0.231061716714,3.00112649087,0.552438617196,4.20157708722e-15,7.73414064075e-16,17.6267892491,0.183449941463,0.220877174568,30.0,29.5121290773,3.0,3.15656167962,9.83368384075,1.03305654969,0.794066920295,1.01705928935,290.139312744,411.307891846,110.441111106,247.05544687,12.4147227582,0.0
896814538.995,896814548.995,896814544.571,896814540.56,896814548.155,1.56511680189,0.431627686685,2.19116352264e-15,6.04278761359e-16,18.3336331157,0.264439351614,0.350323499319,1.61766753695,0.4253910776,2.26473455173e-15,5.9554750864e-16,18.2977768244,0.253478890773,0.331280752591,1.69841722681,0.415625535721,2.37778411753e-15,5.8187575001e-16,18.2448890346,0.237673454333,0.3047206198,17.0,16.6987640195,4.0,4.00462320438,9.83195633908,1.3106039578,0.793927425071,1.01860458881,293.232299805,413.975830078,107.67852911,247.055275341,12.4146680279,0.0
896814548.995,896814558.995,896814554.188,896814549.73,896814558.62,2.20397529556,0.502150923213,3.08556541378e-15,7.03011292499e-16,17.9619831945,0.222853317136,0.280729957888,2.26068888067,0.496373454132,3.16496443294e-15,6.94922835784e-16,17.9343980045,0.215514467571,0.269161416899,2.34143857053,0.488029398333,3.27801399874e-15,6.83241157666e-16,17.8962930795,0.205555034084,0.253778650688,23.0,23.01831707,4.0,4.12921665782,9.83084389218,1.3513799971,0.793837595329,0.999491728016,297.014343262,414.876190186,104.054536318,247.055413602,12.4148645677,0.0
896814558.995,896814568.995,896814562.855,896814559.085,896814567.825,2.2781585785,0.508572064968,3.1894220099e-15,7.12000890956e-16,17.9260401219,0.21877760492,0.274280378701,2.32979432899,0.503382149071,3.26171206059e-15,7.047350087e-16,17.9017060405,0.212390109213,0.264296972758,2.41054401885,0.495156948853,3.37476162639e-15,6.93219728394e-16,17.8647123337,0.202839628756,0.249646287946,24.0,23.6997833924,4.0,3.97703780154,9.83171566547,1.30157600778,0.793907990752,1.01360978283,300.17288208,413.793121338,100.775511254,247.055499696,12.4145422395,0.0
896814568.995,896814578.995,896814575.093,896814569.595,896814578.715,3.22776566527,0.572999886117,4.51887193137e-15,8.02199840563e-16,17.5477450061,0.177422709002,0.212189466893,3.14701597541,0.580123040054,4.40582236557e-15,8.12172256076e-16,17.5752526311,0.18369160972,0.221227982133,3.22776566527,0.572999886117,4.51887193137e-15,8.02199840563e-16,17.5477450061,0.177422709002,0.212189466893,31.0,31.7318157434,0.0,0.0,9.8308920269,0.0,0.793841482193,0.977305931841,303.401977539,410.321807861,97.1479164001,247.055481255,12.414567227,0.0
896814578.995,896814588.995,896814583.875,896814579.005,896814588.135,2.28265333972,0.508767495309,3.19571467561e-15,7.12274493432e-16,17.9239000965,0.218463385841,0.273785733307,2.33298377398,0.503711257426,3.26617728358e-15,7.05195760396e-16,17.9002207043,0.212252324322,0.264083271964,2.41373346384,0.495491290524,3.37922684938e-15,6.93687806733e-16,17.8632767212,0.202719906969,0.24946469152,23.0,23.7304827305,4.0,3.93771508742,9.83144290205,1.28870675588,0.79388596519,0.969652361709,303.974731445,406.813781738,96.2667119132,247.055389944,12.414394485,0.0
896814588.995,896814598.995,896814593.568,896814589.06,896814597.7,1.54662280207,0.420829611409,2.1652719229e-15,5.89161455973e-16,18.3465389781,0.261299570452,0.344814478103,1.56304537962,0.418840061618,2.18826353146e-15,5.86376086266e-16,18.3350710325,0.257767400974,0.338669062657,1.64379506947,0.408916670696,2.30131309726e-15,5.72483338974e-16,18.2803808164,0.241200731865,0.310558699248,16.0,16.159417977,3.0,2.9188418334,9.83055508385,0.955257327294,0.793814274146,0.990790337575,302.613647461,403.288665771,97.4418646344,247.055649849,12.4143210301,0.0
896814598.995,896814608.995,896814603.082,896814599.335,896814608.42,1.20807553252,0.386153452367,1.69130574553e-15,5.40614833313e-16,18.6147647787,0.301141530744,0.418158602551,1.25617732992,0.379764486647,1.75864826189e-15,5.31670281306e-16,18.5723726213,0.286792255349,0.390855545586,1.33692701978,0.36879039172,1.87169782769e-15,5.16306548408e-16,18.5047307484,0.264498455033,0.350427623209,13.0,13.1418409247,4.0,3.87015291963,9.82988654605,1.26659550097,0.793760289926,0.990309949688,300.215332031,400.800354004,99.7878776614,247.055146962,12.414772252,0.0
896814608.995,896814618.995,896814613.901,896814609.695,896814617.985,3.14939564123,0.583896971053,4.40915389772e-15,8.17455759475e-16,17.5744319448,0.184662022007,0.222638570531,3.16952004015,0.582141112365,4.43732805621e-15,8.14997557311e-16,17.5675162448,0.183075260587,0.220333663073,3.25026973001,0.575041768027,4.55037762201e-15,8.05058475238e-16,17.5402014919,0.176868506518,0.211396520361,31.0,31.9477314459,3.0,3.02963584764,9.82925544637,0.991517186502,0.793709328823,0.970887576922,296.131591797,399.707366943,103.868820426,247.05515345,12.4148051195,0.0
896814618.995,896814628.995,896814621.718,896814619.115,896814627.825,1.57224900985,0.516316103463,2.2011486138e-15,7.22842544848e-16,18.3286966753,0.308316723808,0.432212514358,1.49149932,0.529408928672,2.088099048e-15,7.41172500141e-16,18.3859423508,0.32980884212,0.476017956125,1.57224900985,0.516316103463,2.2011486138e-15,7.22842544848e-16,18.3286966753,0.308316723808,0.432212514358,9.0,9.27280909361,0.0,0.0,5.89779928973,0.0,0.476245463486,0.971602835047,293.172821045,399.903778076,106.82722229,247.054797794,12.4139305194,0.0
896814628.995,896814638.995,896814635.262,896814629.175,896814638.805,1.75319850389,0.460004686406,2.45447790545e-15,6.44006560968e-16,18.2104222716,0.252975490496,0.33041867927,1.83577711885,0.450780178241,2.57008796639e-15,6.31092249537e-16,18.1604501187,0.238405340009,0.305927846092,1.9165268087,0.441573664732,2.68313753219e-15,6.18203130624e-16,18.1137127535,0.225118517151,0.284341686671,19.0,18.8375088142,5.0,4.90523941006,9.82898268295,1.60535107966,0.793687303261,1.00947725258,289.719238281,404.163391113,110.359323262,247.055167982,12.4146566635,0.0
896814638.995,896814648.995,896814643.794,896814639.57,896814648.22,1.64439040852,0.425466844365,2.30214657192e-15,5.9565358211e-16,18.2799876626,0.249838651382,0.325071155152,1.63101526304,0.427063128879,2.28342136826e-15,5.97888380431e-16,18.288854937,0.252509719428,0.329622010703,1.7117649529,0.417333057122,2.39647093406e-15,5.84266279971e-16,18.2363896743,0.236878809383,0.303412311339,17.0,16.8237453897,2.0,2.02332003768,9.82830344855,0.662177466876,0.793632455293,1.0129004862,288.9112854,407.498443604,111.34149796,247.055340199,12.4144854647,0.0
896814648.995,896814649.995,896814649.496,896814649.025,896814649.835,6.01140268377,2.47308375375,8.41596375728e-15,3.46231725525e-15,16.8725604478,0.374124347261,0.575447112402,5.93065299391,2.48963850733,8.30291419148e-15,3.48549391026e-15,16.8872437151,0.380561531534,0.591040032377,6.01140268377,2.47308375375,8.41596375728e-15,3.46231725525e-15,16.8725604478,0.374124347261,0.575447112402,6.0,5.90845582438,0.0,0.0,0.982874735765,0.0,0.0793668300815,1.01603904692,289.569244385,409.53817749,110.84190821,247.054770445,12.414396443,0.0


==> wd_1625+125_10sec_nuv.csv <==
t0,t1,t_mean,t0_data,t1_data,cps_bgsub,cps_bgsub_err,flux_bgsub,flux_bgsub_err,mag_bgsub,mag_bgsub_err_1,mag_bgsub_err_2,cps_mcatbgsub,cps_mcatbgsub_err,flux_mcatbgsub,flux_mcatbgsub_err,mag_mcatbgsub,mag_mcatbgsub_err_1,mag_mcatbgsub_err_2,cps,cps_err,flux,flux_err,mag,mag_err_1,mag_err_2,counts,flat_counts,bg_counts,bg_flat_counts,exptime,bg,mcat_bg,responses,detxs,detys,detrad,racent,deccent,flags
772344078.995,772344088.995,772344084.255,772344080.073,772344088.812,22.2878998632,1.7175801078,4.59130737181e-15,3.53821502206e-16,16.7098271304,0.0806031148044,0.0870702630333,22.1438640036,1.72289816992,4.56163598475e-15,3.54917023004e-16,16.7168664861,0.0813502498147,0.0879428171534,22.75582647,1.7001886228,4.68770025283e-15,3.50238856297e-16,16.6872684668,0.0782327011175,0.084310527682,156.0,179.139358737,13.0,11.255539768,7.8722413784,3.68363119681,4.81751625017,0.871108229972,319.721038818,320.36920166,113.074204188,247.055391082,12.4141357363,0.0
772344088.995,772344098.995,772344094.21,772344089.074,772344098.994,19.3761353255,1.53253136215,3.99148387706e-15,3.15701460604e-16,16.8618321025,0.0826479511347,0.0894614585432,19.3402781012,1.53386922799,3.98409728885e-15,3.15977060967e-16,16.8638432133,0.0828650742605,0.0897159329822,19.9522405676,1.51087393705,4.11016155693e-15,3.11240031033e-16,16.8300208187,0.0792526749648,0.0854964261192,150.0,174.392131522,18.0,15.3860530227,8.74047859089,5.03543553469,5.34884483616,0.860289033206,321.531768799,320.927490234,111.398945724,247.055523208,12.4144822392,0.0
772344098.995,772344108.995,772344104.185,772344099.183,772344108.956,20.218193699,1.55157042243,4.164947902e-15,3.1962350702e-16,16.8156441176,0.0802784261651,0.0866914754378,20.0211599893,1.55881573816,4.12435895779e-15,3.21116042061e-16,16.8262769098,0.0814042894174,0.0880059787085,20.6331224557,1.53620093113,4.25042322587e-15,3.16457391813e-16,16.7935876108,0.0779687071486,0.0840039805988,155.0,180.398890978,13.0,11.0849216228,8.7431696955,3.62779253108,5.35049169118,0.859406112861,322.125366211,320.879272461,111.015981345,247.055533443,12.4146148206,0.0
772344108.995,772344118.995,772344114.049,772344109.178,772344118.977,23.1393871882,1.66666076314,4.76671376077e-15,3.43332117207e-16,16.6691203672,0.0755143143611,0.0811616553956,23.1082864748,1.66772692356,4.7603070138e-15,3.43551746254e-16,16.6705806428,0.075659210823,0.0813290689553,23.7202489412,1.64662145839,4.88637128189e-15,3.39204020429e-16,16.6422018935,0.0728691187427,0.0781138337863,177.0,207.515692363,18.0,15.5272543313,8.74846182592,5.08164687207,5.35373027636,0.853058681756,322.396270752,320.214416504,111.301743594,247.055561635,12.4144616365,0.0
772344118.995,772344128.995,772344123.893,772344119.002,772344128.904,19.1377327989,1.52397946321,3.94237295657e-15,3.13939769421e-16,16.8752737833,0.0831895563459,0.0900964412738,19.105339585,1.52519509173,3.93569995452e-15,3.14190188897e-16,16.8771130965,0.0833893055797,0.0903308028138,19.7173020515,1.50206356019,4.0617642226e-15,3.09425093399e-16,16.8428812763,0.0797122657688,0.0860315692022,147.0,172.313124852,18.0,15.476273297,8.73918370791,5.06496216992,5.34805241638,0.853119924135,322.973846436,319.195983887,111.634749755,247.055616082,12.4143926111,0.0
772344128.995,772344138.995,772344129.452,772344129.02,772344129.957,24.444591005,5.49344890754,5.03558574702e-15,1.13165047495e-15,16.6095430619,0.220101469459,0.276368468124,24.7991641392,5.45640203972,5.10862781268e-15,1.12401882018e-15,16.5939073923,0.215920603251,0.269796381793,25.4111266056,5.39186361638,5.23469208076e-15,1.11072390497e-15,16.5674402001,0.208922395026,0.25893958782,19.0,22.2110987514,3.0,2.58139320524,0.8740698158,0.844819594443,0.534897920299,0.855445082865,323.140045166,318.680725098,111.894044201,247.055578408,12.4145006677,4.0
801895738.995,801895748.995,801895744.32,801895740.138,801895748.892,14.9952593924,1.42555221212,3.08902343484e-15,2.93663755696e-16,17.1401150432,0.0986015894016,0.108458766404,14.8377850323,1.43256079224,3.05658371666e-15,2.95107523201e-16,17.151577313,0.100069272813,0.110237479046,15.485604288,1.4035047015,3.19003448332e-15,2.89121968508e-16,17.1051796067,0.0941964525116,0.103151865124,109.0,121.738675127,13.0,11.7785615793,7.86140940082,3.8548019714,5.09277238626,0.895394125891,280.055664062,441.773071289,127.010366539,247.055187649,12.4143563177,0.0
801895748.995,801895758.995,801895750.701,801895749.125,801895751.931,12.3723906789,2.25086206543,2.54871247985e-15,4.63677585478e-16,17.3488659372,0.181475902915,0.218018794819,12.1744703456,2.26758284969,2.50794089119e-15,4.67122067035e-16,17.3663748096,0.185447160384,0.223782112658,12.8222896012,2.21238345349,2.64139165785e-15,4.55750991418e-16,17.3100860462,0.172821017006,0.205635098152,30.0,33.5900275205,4.0,3.60122217253,2.61965909093,1.17858180192,1.6970656023,0.893151074222,280.301574707,442.157501221,126.905350269,247.055085271,12.4143492475,4.0
801895758.995,801895768.995,801895768.514,801895768.068,801895768.941,17.552493135,4.65519957407,3.61581358581e-15,9.58971112259e-16,16.9691529704,0.255411568937,0.334600566834,17.5853900744,4.6511494242,3.62259035532e-15,9.58136781385e-16,16.9671199846,0.254787990249,0.333527672845,18.23320933,4.57066115479,3.75604112198e-15,9.41556197887e-16,16.927842205,0.242863619368,0.313328529219,14.0,15.9135906998,2.0,1.81535402819,0.872780562752,0.594115863772,0.565404054492,0.879852866539,264.345733643,444.228424072,142.68228158,247.055218974,12.414481507,4.0
801895768.995,801895778.995,801895773.758,801895768.999,801895778.953,15.3688673048,1.3611597799,3.1659866648e-15,2.80398914659e-16,17.1133953477,0.0921369578794,0.10068698905,15.1247610689,1.37139152592,3.11570078019e-15,2.82506654339e-16,17.1307786933,0.0942353566157,0.103198525889,15.7725803245,1.3440671751,3.24915154685e-15,2.76877838071e-16,17.0852431305,0.0887898977351,0.0967029205419,123.0,137.70938726,12.0,10.770199254,8.73093586636,3.52479248313,5.65606837392,0.893279530858,261.850311279,444.42376709,145.116531023,247.055293822,12.4146309757,0.0
801895778.995,801895788.995,801895784.135,801895779.016,801895788.908,16.2381433482,1.43883958456,3.34505752974e-15,2.9640095442e-16,17.0536590725,0.0921794290665,0.100737716452,16.5084719747,1.4280391148,3.40074522678e-15,2.94176057648e-16,17.035732808,0.0900777339421,0.098232673373,17.1562912303,1.40181811464,3.53419599344e-15,2.88774531616e-16,16.9939414754,0.0852757985874,0.0925488159991,135.0,149.783330876,27.0,24.4930514901,8.73051925184,8.0159077604,5.65579848301,0.90142832478,258.494476318,444.128875732,148.226755027,247.055329055,12.4144284446,0.0
801895788.995,801895798.995,801895794.332,801895789.072,801895798.972,17.1765345689,1.48364860553,3.5383661212e-15,3.0563161274e-16,16.9926611306,0.0899508870898,0.0980818223298,17.5416502073,1.46947582103,3.61357994271e-15,3.02712019132e-16,16.9698238834,0.0873434856234,0.0949895266951,18.189469463,1.44398693373,3.74703070937e-15,2.97461308349e-16,16.9304499198,0.0829418254647,0.0898059140096,144.0,158.676837889,30.0,27.0000906179,8.72355503341,8.83639329314,5.65128692821,0.90757557876,256.738922119,443.445404053,149.703839526,247.055336898,12.4142462427,0.0
801895798.995,801895808.995,801895802.306,801895799.053,801895805.879,19.2246886259,1.86260148786,3.96028585693e-15,3.836959065e-16,16.8703517139,0.100403646367,0.110643457225,19.5495337515,1.84825581986,4.0272039528e-15,3.80740698891e-16,16.8521589897,0.098081270472,0.107829457552,20.1973530071,1.81930941167,4.16065471946e-15,3.74777738803e-16,16.8167638598,0.0936425683617,0.102487946728,112.0,123.246836254,20.0,18.135708241,6.10212814572,5.93532269706,3.95307611313,0.908991888051,255.777816772,442.87979126,150.461671642,247.055202943,12.414525929,0.0
836473218.995,836473228.995,836473228.31,836473228.175,836473228.385,4.62077924285,2.69015416505,9.51880524026e-16,5.54171758e-16,18.4182119484,0.498144018685,0.947543193759,4.97368260685,2.61524518784,1.02457861701e-15,5.38740508696e-16,18.3383048312,0.458755882998,0.810134276921,5.52351885136,2.49405481835,1.13784488338e-15,5.1377529258e-16,18.2244603986,0.404567796461,0.652125099534,4.0,4.90478179754,3.0,2.44938206303,0.887981362883,0.8016159479,0.488244337762,0.815535147153,414.588409424,294.908203125,106.099516775,247.056135492,12.4144373333,4.0
836473228.995,836473238.995,836473233.688,836473229.06,836473238.925,19.018399493,1.91951194573,3.91779029556e-15,3.9541946082e-16,16.8820650856,0.104398481891,0.115515274104,18.7680970967,1.93171881151,3.86622800192e-15,3.97934075172e-16,16.896449396,0.1063656038,0.117928916361,19.3179333412,1.90480131988,3.97949426829e-15,3.92389071896e-16,16.8650983421,0.102101702879,0.112709426055,83.0,102.854183196,6.0,4.87301094602,5.32428502468,1.59480358234,2.92748488267,0.807069792821,411.924377441,294.865905762,105.808168629,247.055690828,12.4145948219,0.0
836473238.995,836473248.995,836473243.961,836473239.105,836473248.89,18.3463035046,1.49000752644,3.77933852196e-15,3.06941550446e-16,16.9211285655,0.0847808388854,0.0919660635016,18.486314298,1.48471023705,3.8081807454e-15,3.05850308833e-16,16.9128741688,0.0838750318168,0.0909010863146,19.0361505425,1.46372179549,3.92144701177e-15,3.0152668987e-16,16.8810521734,0.0804300646716,0.0868683490972,136.0,169.137996475,23.0,18.7285881504,8.8850944994,6.12935612195,4.88534699166,0.804178605494,407.3359375,293.937957764,106.31544,247.055559596,12.4146313509,0.0
836473248.995,836473258.995,836473253.459,836473249.03,836473258.95,20.7185639498,1.55109101441,4.26802417366e-15,3.19524748968e-16,16.7891008745,0.0783845953419,0.0844869787215,20.4956305192,1.55915967955,4.22209988695e-15,3.21186893987e-16,16.8008467917,0.0796041187306,0.085905599721,21.0454667637,1.53918288423,4.33536615332e-15,3.17071674152e-16,16.7721035942,0.0766369886926,0.0824600550445,150.0,186.954823231,11.0,8.8733365707,8.88337737197,2.9040010595,4.88440285277,0.802563222944,408.182128906,293.599212646,106.714922962,247.05546949,12.4146783417,0.0
836473258.995,836473268.995,836473263.797,836473259.04,836473268.99,22.1731275448,1.59847209557,4.56766427424e-15,3.29285251686e-16,16.7154326121,0.0755786303138,0.0812359601871,21.8894699506,1.60842588866,4.50923080983e-15,3.31335733063e-16,16.7294118867,0.0769843225186,0.0828623418803,22.4393061951,1.58907495002,4.6224970762e-15,3.27349439703e-16,16.7024764381,0.0742877186773,0.0797463719184,164.0,199.402264682,9.0,7.22743283841,8.88629367363,2.36534165621,4.88600634112,0.822781363517,410.270202637,292.961975098,107.529604469,247.055559681,12.4144884756,0.0
836473268.995,836473278.995,836473273.983,836473269.03,836473278.815,21.143885511,1.57349239433,4.35564041527e-15,3.24139433231e-16,16.7670380037,0.0779335102042,0.0839631224368,21.0135349414,1.57815062593,4.32878819793e-15,3.25099028941e-16,16.7737522088,0.078623795956,0.0847649592369,21.5633711859,1.55840707578,4.4420544643e-15,3.21031857611e-16,16.745708353,0.0757614329775,0.0814472055407,156.0,191.457108108,14.0,11.3805212738,8.87881150201,3.72453423507,4.88189237197,0.814935245906,411.002441406,291.738372803,108.819270537,247.055621015,12.4143642773,0.0
836473278.995,836473288.995,836473284.461,836473279.055,836473288.98,26.6286199486,1.7739146578,5.48549570941e-15,3.65426419507e-16,16.5166283517,0.0700210958401,0.0748501034462,26.7364913419,1.7704874564,5.50771721643e-15,3.64720416019e-16,16.5122389656,0.0696169474757,0.0743884499339,27.2863275864,1.75291439157,5.6209834828e-15,3.61100364663e-16,16.4901372781,0.0676004671783,0.0720905387175,199.0,242.308564223,22.0,17.8462406562,8.8802189835,5.84058785111,4.88266625631,0.821378121788,411.20022583,290.664703369,109.907470847,247.055590397,12.4146911194,0.0
836473288.995,836473298.995,836473293.837,836473289.005,836473298.865,23.5451372141,1.67671272935,4.85029826609e-15,3.45402822245e-16,16.6502469357,0.0746892795377,0.0802093259968,23.7099113814,1.67117232353,4.88424174456e-15,3.44261498647e-16,16.6426751731,0.0739505765561,0.079357969843,24.2597476259,1.65255009692,4.99750801093e-15,3.40425319965e-16,16.6177843035,0.0715491158147,0.0765988741059,177.0,215.507946787,24.0,19.3970879343,8.88335485227,6.3481378694,4.88439047062,0.821384262527,411.616424561,290.342498779,110.271070066,247.055512747,12.4145636897,0.0
836473298.995,836473308.995,836473304.17,836473299.0,836473308.965,30.9140658228,1.89428652595,6.3682975595e-15,3.90223024345e-16,16.3546096818,0.0645707328933,0.0686550552729,30.8463327105,1.89629789343,6.35434453836e-15,3.90637366048e-16,16.3569911535,0.0647750747539,0.0688861205779,31.396168955,1.87990807064,6.46761080473e-15,3.87261062552e-16,16.3378083562,0.0631386584566,0.067038293129,229.0,278.920278607,16.0,13.0868031619,8.88389532516,4.28295376206,4.8846876422,0.821101385735,411.50112915,290.514953613,110.087471376,247.05559713,12.4145024147,0.0
836473308.995,836473318.995,836473314.046,836473308.995,836473318.97,31.3322936797,1.91338985503,6.45445249802e-15,3.94158310135e-16,16.3400195286,0.064357694895,0.0684142551965,31.3814776132,1.91194284195,6.46458438831e-15,3.93860225441e-16,16.3383165282,0.0642125667591,0.0682502722919,31.9313138577,1.89569122521,6.57785065468e-15,3.90512392392e-16,16.3194580286,0.0626169003108,0.0664503733352,231.0,283.725504852,20.0,16.2634704572,8.88549422414,5.32259033144,4.88556677481,0.814300284379,410.972473145,291.227600098,109.324426124,247.055552367,12.4145552364,0.0
836473318.995,836473328.995,836473323.869,836473319.025,836473328.91,30.4969518416,1.90424843804,6.28237207937e-15,3.92275178237e-16,16.3693589151,0.0657616617135,0.0700030366627,30.8111597006,1.89494208077,6.34709889832e-15,3.9035806864e-16,16.3582298874,0.0648018472803,0.0689164012314,31.3609959451,1.87854584517,6.46036516469e-15,3.86980444105e-16,16.3390253842,0.0631629551372,0.0670656854014,227.0,278.699439954,29.0,23.462395152,8.88681725675,7.67860204975,4.88629422609,0.814782890091,410.168640137,292.116729736,108.361437998,247.055675952,12.4143929746,0.0
836473328.995,836473338.995,836473334.149,836473329.04,836473338.94,31.3449529107,1.91172452268,6.4570602996e-15,3.93815251673e-16,16.3395809457,0.0642780909047,0.0683243034278,31.3581382645,1.91133634051,6.45977648249e-15,3.93735286145e-16,16.3391243233,0.0642391795608,0.0682803390823,31.907974509,1.89507814665,6.57304274886e-15,3.90386098211e-16,16.3202519089,0.0626417137464,0.066478319638,235.0,283.494231146,19.0,15.2848164972,8.88474544399,5.00230358089,4.88515506834,0.829175220347,410.481048584,293.574066162,106.940786292,247.055617967,12.4144917414,0.0
868510808.995,868510818.995,868510815.473,868510812.235,868510818.95,19.5750035702,1.80639130566,4.03245073545e-15,3.72116608967e-16,16.8507453752,0.0958354607219,0.105120848439,19.2004695852,1.82315043315,3.95529673456e-15,3.75568989229e-16,16.8717203741,0.0984891203468,0.108322682276,19.8332364847,1.79474511243,4.08564671584e-15,3.69717493161e-16,16.8365160243,0.0940560027013,0.102983443166,98.0,122.118545218,6.0,4.85836134767,6.15726764071,1.59000916833,3.89611515411,0.802647964669,373.967468262,299.893981934,103.435523694,247.055689923,12.4143123447,0.0
868510818.995,868510828.995,868510824.469,868510819.04,868510828.745,19.3204846095,1.52562844946,3.98001982956e-15,3.14279460588e-16,16.8649549613,0.0825176833732,0.0893088340849,19.2598529889,1.52788679341,3.96752971572e-15,3.14744679443e-16,16.8683675805,0.0828857598432,0.0897401828374,19.8926198884,1.50415119868,4.09787969701e-15,3.09855146928e-16,16.8332700397,0.0791406406855,0.0853660487892,142.0,174.904498675,19.0,15.3708508419,8.79243154778,5.03046027554,5.56355964914,0.812010682135,375.831115723,299.620605469,103.248040241,247.055384538,12.4143262743,0.0
868510828.995,868510838.995,868510834.033,868510829.015,868510838.955,17.6941346652,1.4636602098,3.64499174103e-15,3.0151400322e-16,16.9604266794,0.0862904766414,0.0937452819275,17.6314142291,1.46609527398,3.6320713312e-15,3.02015626441e-16,16.964282128,0.0867239650557,0.0942571769111,18.2641811286,1.44134007593,3.76242131249e-15,2.96916055642e-16,16.9259994863,0.0824693020819,0.0892521596691,131.0,160.571138451,19.0,15.3132622825,8.79158705888,5.01161311064,5.56302528452,0.816103016076,375.403656006,299.916564941,103.061506446,247.055317478,12.41435223,0.0
868510838.995,868510848.995,868510843.804,868510839.07,868510848.9,19.5355518285,1.52232277264,4.02432367667e-15,3.13598491164e-16,16.8529357914,0.0814721293192,0.0880852797235,19.3213309758,1.530305548,3.98019418101e-15,3.15242942889e-16,16.8649073998,0.0827577645756,0.0895901491843,19.9540978752,1.50660392972,4.1105441623e-15,3.10360409522e-16,16.8299197547,0.0790295549774,0.0852368040729,142.0,175.41470784,14.0,11.2426149063,8.79091146777,3.67940124205,5.56259779282,0.809579666789,376.467834473,299.130401611,103.578176724,247.055381605,12.4144028712,0.0
868510848.995,868510858.995,868510853.626,868510849.06,868510858.77,17.7771467077,1.45293777312,3.66209222178e-15,2.99305181263e-16,16.9553448588,0.0852978391907,0.0925747794804,17.5355752276,1.46236294285,3.61232849689e-15,3.01246766226e-16,16.970199958,0.0869661327426,0.0945433404621,18.1683421271,1.43754381032,3.74267847818e-15,2.96134024926e-16,16.9317117513,0.0826779305439,0.0894965886811,130.0,159.730709541,13.0,10.5088953359,8.79170528733,3.4392748372,5.56310009557,0.813920901711,377.265777588,297.844421387,104.654704197,247.055570078,12.4143556809,0.0
868510858.995,868510868.995,868510864.001,868510859.135,868510868.98,18.7631354207,1.50855583081,3.86520589666e-15,3.10762501146e-16,16.8967364674,0.0839614250229,0.0910025773343,18.7595209573,1.50869199418,3.8644613172e-15,3.10790550801e-16,16.8969456399,0.0839842864548,0.0910294368992,19.3922878568,1.48466426078,3.99481129849e-15,3.05840837722e-16,16.8609273771,0.0800951149718,0.0864777296655,139.0,170.608863469,21.0,16.9129205079,8.7977687176,5.53513762077,5.56693683354,0.814790109189,376.974243164,296.927276611,105.613312535,247.055499963,12.4144869907,0.0
868510868.995,868510878.995,868510870.652,868510869.005,868510871.99,12.9278142844,2.39453792301,2.66312974259e-15,4.93274812139e-16,17.3011872385,0.184500841128,0.222404064174,13.3951880499,2.35725880272,2.75940873828e-15,4.85595313361e-16,17.2626279628,0.175998020344,0.210153022395,14.0279549493,2.30582726615,2.88975871956e-15,4.75000416827e-16,17.2125140938,0.165230995499,0.194969787145,30.0,37.0113719725,11.0,8.86909331109,2.6384011145,2.90261235636,1.66949289274,0.81071763055,376.935882568,296.451965332,106.085573932,247.055343414,12.4145740676,4.0
896812938.995,896812948.995,896812946.497,896812944.225,896812948.92,16.8227704009,2.02468939963,3.46549070258e-15,4.17086016324e-16,17.0152562058,0.123388270048,0.139230293615,16.9157437678,2.01948119419,3.48464321616e-15,4.16013126002e-16,17.0092722549,0.122448427865,0.138034447731,17.4588688522,1.98878373305,3.59652698355e-15,4.09689449009e-16,16.9749597434,0.117127712445,0.131308498442,67.0,77.0649830382,10.0,8.57937215716,4.4140879739,2.80779452416,2.39740190343,0.869887926736,293.226531982,405.173980713,106.898753729,247.055209711,12.4145119046,4.0
896812948.995,896812958.995,896812953.962,896812949.125,896812958.955,17.2955815528,1.44001593009,3.56288979988e-15,2.96643281599e-16,16.9851620763,0.0868309448548,0.0943835751173,17.2663441604,1.44116434218,3.55686689704e-15,2.9687985449e-16,16.986999017,0.0870388951789,0.0946293492397,17.8094692448,1.41967934588,3.66875066443e-15,2.92453945251e-16,16.9533725578,0.0832726963126,0.0901939762496,133.0,157.369811859,16.0,13.8748676521,8.83629993098,4.54086577706,4.79921614592,0.845440207893,292.553741455,406.180084229,107.623844553,247.055325473,12.4144344883,0.0
896812958.995,896812968.995,896812963.94,896812959.1,896812968.94,17.3686391306,1.42436266064,3.57793966091e-15,2.93418708092e-16,16.9805855203,0.0855759081488,0.0929024389337,17.1089801581,1.43463608703,3.52444991257e-15,2.95535033928e-16,16.9969396934,0.0874257711837,0.0950868670131,17.6521052425,1.41306202824,3.63633367996e-15,2.91090777818e-16,16.9630087298,0.0836102797584,0.0905901763368,134.0,156.05244005,9.0,7.65711882962,8.84044355649,2.50596616242,4.80146665288,0.858834504316,292.306640625,407.692077637,107.967716063,247.055310968,12.4143207892,0.0
896812968.995,896812978.995,896812974.273,896812969.085,896812978.98,16.876168894,1.42516780043,3.47649079216e-15,2.93584566888e-16,17.0118153423,0.0880223696027,0.0957930995424,16.8757278113,1.42518529929,3.47639992914e-15,2.93588171654e-16,17.0118437199,0.0880256176151,0.095796946747,17.4188528958,1.40347289598,3.58828369653e-15,2.89115416571e-16,16.9774511212,0.0841343368811,0.0912057595057,132.0,154.039125069,17.0,14.6638731438,8.8432416297,4.79908575614,4.80298635663,0.856988364423,292.648345947,409.437744141,107.765711812,247.05548624,12.4143384171,0.0
896812978.995,896812988.995,896812983.896,896812979.0,896812988.945,16.5768553191,1.43053543395,3.41483219574e-15,2.94690299395e-16,17.0312446325,0.0898716041731,0.0979875556973,16.8001897096,1.42168720436,3.46083908019e-15,2.92867564097e-16,17.0167145354,0.0881973071571,0.0960003453122,17.3433147941,1.39993591235,3.57272284758e-15,2.88386797944e-16,16.9821697327,0.0842820183377,0.0913793501281,132.0,153.478626762,24.0,20.7250305548,8.8494401782,6.78273727249,4.8063529438,0.86008707772,294.063568115,410.418792725,106.44754033,247.055321599,12.4143358503,0.0
896812988.995,896812998.995,896812993.614,896812989.02,896812998.89,15.6113155903,1.36589145423,3.21593101161e-15,2.81373639571e-16,17.0964012418,0.0910668545282,0.0994102976396,15.5126957436,1.36996723214,3.19561532319e-15,2.8221324982e-16,17.1032818135,0.0918841906369,0.100385175,16.055820828,1.34736785268,3.30749909057e-15,2.77557777652e-16,17.0659187173,0.0874907890996,0.0951637918331,123.0,142.001412328,14.0,12.0123289862,8.84423249667,3.93130766822,4.80352452133,0.866261217396,295.893188477,410.748321533,104.660186419,247.055279329,12.4144580969,0.0
896812998.995,896813008.995,896813004.375,896812999.21,896813008.975,20.8415686758,1.56677089372,4.29336314721e-15,3.22754804106e-16,16.7826739906,0.078698183187,0.0848514333402,20.7390091849,1.57046514004,4.27223589209e-15,3.23515818849e-16,16.7880299901,0.0792533331024,0.0854971920977,21.2821342693,1.55080139687,4.38411965948e-15,3.19465087756e-16,16.7599620529,0.0763664354123,0.0821468888484,164.0,188.329342689,14.0,11.9125181023,8.84917557168,3.89864228803,4.80620922936,0.870911130452,297.78717041,409.989898682,102.699856906,247.055288311,12.4143751092,0.0
896813008.995,896813018.995,896813013.948,896813009.06,896813018.975,18.9781379005,1.52185371381,3.9094964075e-15,3.13501865045e-16,16.884366005,0.0837502134677,0.090754486103,19.192482591,1.51387397726,3.95365141374e-15,3.11858039315e-16,16.8721721116,0.0824313326233,0.0892076856375,19.7356076754,1.49346334998,4.06553518113e-15,3.07653450097e-16,16.841873742,0.0792012170821,0.0854365395705,150.0,174.627190832,24.0,20.4793824689,8.84833108278,6.70234335347,4.80575056626,0.85913477739,298.966247559,408.603393555,101.399396019,247.055194292,12.4144145377,0.0
896813018.995,896813028.995,896813024.121,896813019.01,896813028.825,20.1898546069,1.55908495022,4.15911004903e-15,3.21171499745e-16,16.8171670213,0.080762237107,0.0872559876091,20.3166560038,1.55448697567,4.18523113677e-15,3.20224316989e-16,16.8103694317,0.0800481310744,0.0864229577629,20.8597810882,1.53463672528,4.29711490416e-15,3.16135165407e-16,16.7817256339,0.0770750754023,0.082967498903,155.0,184.760155356,21.0,18.1307555231,8.8572432556,5.93370180757,4.81059099087,0.839219363429,299.196655273,406.680908203,101.02449625,247.055333719,12.4143262666,0.0
896813028.995,896813038.995,896813034.136,896813029.075,896813038.76,19.0951057925,1.50403319263,3.93359179326e-15,3.09830837682e-16,16.8776948279,0.082317497546,0.0890743696347,19.0262845257,1.50661307312,3.91941461229e-15,3.10362293063e-16,16.8816150324,0.0827406355106,0.08957007373,19.5694096101,1.48613133115,4.03129837968e-15,3.06143054216e-16,16.851055691,0.079471699528,0.0857513950494,148.0,173.396795358,15.0,12.8413341695,8.86060432141,4.20261845548,4.81241647002,0.853616385734,298.550109863,404.888946533,101.567622828,247.055354567,12.4143342925,0.0
896813038.995,896813048.995,896813043.826,896813038.995,896813048.855,19.3685796601,1.5211369456,3.98992740998e-15,3.13354210794e-16,16.8622555647,0.0820869353954,0.0888044436692,19.3955423816,1.52013670253,3.99548173061e-15,3.13148160721e-16,16.8607451779,0.0819251021758,0.0886150550048,19.938667466,1.49984620468,4.107365498e-15,3.08968318164e-16,16.8307596742,0.0787463553893,0.084907439679,152.0,176.72533099,18.0,15.4395489745,8.86344743402,5.05294330074,4.8139606358,0.860142548967,297.157470703,403.671661377,102.908050849,247.05540647,12.4142933941,0.0
896813048.995,896813058.995,896813053.727,896813049.01,896813058.965,18.7276524464,1.49265955296,3.85789640395e-15,3.0748786791e-16,16.8987916475,0.0832612786954,0.0901805808034,18.6912762871,1.49403414945,3.85040291515e-15,3.07771034786e-16,16.9009026072,0.083491189627,0.0904503773002,19.2344013716,1.47337696071,3.96228668254e-15,3.03515653907e-16,16.869803314,0.0801370825232,0.086526658058,148.0,170.423546941,16.0,13.7193629629,8.86035097474,4.48997333332,4.81227887109,0.868525956825,295.369445801,403.304901123,104.682736129,247.055285791,12.4144082501,0.0
896813058.995,896813068.995,896813063.64,896813059.12,896813068.84,17.8527200748,1.44880663474,3.67766033542e-15,2.98454166756e-16,16.9507390114,0.0847181667481,0.0918923162257,17.6881321833,1.45519926612,3.64375522977e-15,2.99771048822e-16,16.9607950623,0.0858388593987,0.0932124528368,18.2312572678,1.43399602566,3.75563899716e-15,2.95403181287e-16,16.927958451,0.0822073125252,0.0889453572314,140.0,161.635720638,12.0,10.2546175035,8.86585704234,3.35605663749,4.81526935453,0.866373160849,293.675201416,403.830963135,106.393792453,247.055091112,12.4143422912,0.0
896813068.995,896813078.995,896813074.077,896813069.225,896813078.93,18.8184395497,1.48851938081,3.87659854724e-15,3.06634992447e-16,16.8935409792,0.0826532054591,0.0894676154549,18.6902229339,1.49336822254,3.85018592439e-15,3.07633853844e-16,16.900963796,0.0834598970622,0.0904136487163,19.2333480184,1.47271913373,3.96206969178e-15,3.03380141548e-16,16.8698627749,0.0801068202867,0.0864913760407,144.0,170.557146532,13.0,11.2423607012,8.86778247703,3.67931804767,4.8163151064,0.844457179661,292.226226807,405.500915527,107.91406887,247.055445761,12.414307156,0.0
896813078.995,896813088.995,896813083.996,896813079.28,896813088.985,17.9471172232,1.46222723841,3.69710614799e-15,3.01218811112e-16,16.9450132514,0.0850404203964,0.0922716157918,17.9130718168,1.4635391043,3.69009279427e-15,3.01489055486e-16,16.9470748323,0.0852693793075,0.092541254405,18.4561969013,1.44246866214,3.80197656166e-15,2.971485444e-16,16.9146444629,0.0817043451458,0.0883568082906,140.0,163.708660888,16.0,13.7976583301,8.8701188963,4.51559727167,4.81758407432,0.855392704009,292.165863037,407.475067139,108.092912456,247.055181066,12.4143498854,0.0
896813088.995,896813098.995,896813093.771,896813089.045,896813098.905,19.4407874382,1.50232991039,4.00480221226e-15,3.0947996154e-16,16.8582153705,0.0808186859324,0.0873218877996,19.1860136774,1.51186017735,3.95231881754e-15,3.11443196533e-16,16.8725381257,0.0823524650792,0.0891153180337,19.7291387618,1.49147015203,4.06420258493e-15,3.07242851318e-16,16.8422296816,0.0791242855635,0.0853470183248,150.0,174.979480072,9.0,7.81431885357,8.86908861985,2.55741344299,4.81702450533,0.857291511636,292.754486084,409.401031494,107.656767777,247.055439894,12.414262966,0.0
896813098.995,896813108.995,896813103.816,896813099.0,896813108.955,18.1011519322,1.48763974485,3.72883729804e-15,3.0645378744e-16,16.9357344659,0.0857535849435,0.0931118981512,18.3229617427,1.47921149072,3.77453011899e-15,3.04717567088e-16,16.922510813,0.0842929516699,0.0913922036413,18.8660868271,1.45836836627,3.88641388638e-15,3.00423883451e-16,16.8907954279,0.0808427102477,0.0873499368177,144.0,167.351337218,24.0,20.7329936904,8.87048484149,6.7853433896,4.81778282833,0.860494705002,294.300994873,410.762329102,106.245505376,247.055371647,12.4142432006,0.0
896813108.995,896813118.995,896813114.267,896813109.045,896813118.92,20.9177748446,1.57699297652,4.30906161799e-15,3.24860553164e-16,16.77871129,0.0789150773922,0.0851036429418,20.9435849126,1.57606998809,4.31437849199e-15,3.24670417547e-16,16.7773724453,0.0787767726754,0.0849428064278,21.486709997,1.55652047287,4.42626225938e-15,3.20643217411e-16,16.7495751943,0.0759336031115,0.0816462341518,164.0,190.559309249,18.0,15.4174731244,8.86870578488,5.04571847707,4.81681657806,0.860778461786,296.525024414,411.136962891,104.072582917,247.055280926,12.414348431,0.0
896813118.995,896813128.995,896813124.505,896813119.1,896813128.93,17.1910908662,1.42212569617,3.54136471843e-15,2.92957893411e-16,16.9917414104,0.0862949861951,0.0937506048461,17.0244597137,1.42871346398,3.50703870102e-15,2.94314973579e-16,17.0023166548,0.0874942985166,0.0951679442249,17.5675847981,1.40712743274,3.61892246841e-15,2.89868251144e-16,16.9682198537,0.0836578489986,0.0906460268389,135.0,155.868105645,12.0,10.2068883458,8.87248346521,3.3404361859,4.81886833101,0.866260408913,298.602264404,410.298919678,101.919421753,247.055254714,12.4143281962,0.0
896813128.995,896813138.995,896813133.754,896813129.08,896813138.98,17.5492322184,1.45617019788,3.61514183698e-15,2.99971060764e-16,16.9693546981,0.0865473723168,0.0940485894189,17.6384055106,1.45271514035,3.63351153518e-15,2.99259318912e-16,16.9638516927,0.0859302484384,0.0933202368807,18.181530595,1.43149146571,3.74539530257e-15,2.94887241936e-16,16.9309238973,0.0822851893293,0.0890365379478,137.0,161.318195675,20.0,17.1421450626,8.87264110314,5.61015656594,4.81895394812,0.849344791964,299.819793701,408.750335693,100.561633384,247.05532378,12.4142089616,0.0
896813138.995,896813148.995,896813143.915,896813139.07,896813148.845,20.0332611227,1.53952741034,4.12685179127e-15,3.1714264653e-16,16.8256208704,0.0803865861824,0.0868176295964,19.9993689074,1.54076619257,4.11986999493e-15,3.17397835669e-16,16.8274592714,0.0805803285606,0.0870436721837,20.5424939918,1.52079314646,4.23175376232e-15,3.1328338817e-16,16.7983670784,0.0775426210982,0.0835095534752,154.0,182.459316596,16.0,13.8203641937,8.88204307952,4.52302828158,4.82406039733,0.84433869606,300.247680664,406.726348877,99.9788426724,247.055407639,12.4144038497,0.0
896813148.995,896813158.995,896813154.051,896813149.02,896813158.785,20.6258213298,1.55829433232,4.24891919393e-15,3.21008632457e-16,16.7939718716,0.0790771737445,0.0852922035027,20.5560221773,1.56081327819,4.23454056852e-15,3.21527535307e-16,16.7976523061,0.0794597733323,0.0857375087666,21.0991472617,1.54110409252,4.34642433591e-15,3.1746744306e-16,16.7693377417,0.0765408520388,0.0823487573079,160.0,187.441546643,15.0,12.8484707105,8.88384465583,4.20495405072,4.82503887862,0.853745656079,299.544830322,404.672943115,100.56379822,247.055347735,12.4144903179,0.0
896813158.995,896813168.995,896813164.334,896813159.1,896813168.835,18.6462387967,1.48535549429,3.84112519212e-15,3.05983231824e-16,16.9035218955,0.0832173193599,0.0901290094229,18.5762909629,1.48800457783,3.82671593835e-15,3.06528943034e-16,16.9076024879,0.0836622783966,0.0906512276152,19.1194160473,1.46730959381,3.93859970574e-15,3.02265776325e-16,16.8763134406,0.0802816324389,0.0866952147347,146.0,169.787507641,15.0,12.8394124531,8.8803709915,4.20198953009,4.82315224439,0.860043871672,297.719970703,403.299102783,102.333222719,247.055413914,12.4144599477,0.0
896813168.995,896813178.995,896813174.273,896813169.09,896813178.875,19.2000807625,1.49426871348,3.95521663708e-15,3.07819354977e-16,16.8717423612,0.0813718086418,0.08796801432,18.9744218289,1.50274467087,3.90873089675e-15,3.095654022e-16,16.8845786216,0.0827532755042,0.0895848878763,19.5175469133,1.4822623379,4.02061466414e-15,3.05346041607e-16,16.8539369202,0.0794752949261,0.085755581421,150.0,173.3805259,10.0,8.61713098777,8.88331544279,2.82015195963,4.82475144974,0.865192261566,295.532226562,402.905090332,104.508158709,247.055271559,12.4143453603,0.0
896813178.995,896813188.995,896813183.593,896813179.0,896813188.99,18.7897982472,1.48136856683,3.87069843891e-15,3.05161924766e-16,16.8951947076,0.0823915764357,0.0891611224101,18.594279145,1.48878228886,3.83042150387e-15,3.06689151505e-16,16.9065516338,0.0836264257106,0.0906091325186,19.1374042294,1.46809554716,3.94230527126e-15,3.02427682714e-16,16.8752924241,0.0802503056274,0.0866586810597,147.0,169.925054485,11.0,9.4308712059,8.87921122675,3.08646694011,4.82252234706,0.865293728572,293.708709717,403.654693604,106.354102767,247.055323947,12.4144820163,0.0
896813188.995,896813198.995,896813193.773,896813189.3,896813198.965,19.0701978921,1.51831856796,3.92846076577e-15,3.12773625e-16,16.8791120006,0.0831746354325,0.0900789386433,19.2293613231,1.51240562695,3.96124843255e-15,3.11555559152e-16,16.87008785,0.0822022258356,0.0889394020623,19.7724864075,1.49205206428,4.07313219994e-15,3.07362725242e-16,16.8398467859,0.0789866887767,0.0851869382501,149.0,175.612172508,22.0,19.0589548285,8.88164335477,6.23747612568,4.8238432968,0.848699318939,292.27444458,405.294769287,107.855597316,247.055293313,12.4144170657,0.0
896813198.995,896813208.995,896813203.83,896813198.995,896813208.97,18.7977185914,1.49073486902,3.87233002982e-15,3.07091383018e-16,16.8947371406,0.0828594982773,0.0897093963893,18.731442324,1.49323386957,3.85867711875e-15,3.0760617713e-16,16.8985719515,0.0832758941951,0.0901977281436,19.2745674084,1.47262988368,3.97056088614e-15,3.03361756038e-16,16.8675384008,0.0799369928423,0.0862934177954,147.0,171.309741938,15.0,12.9499566668,8.88786442298,4.2381676364,4.82722211499,0.858303483577,291.875427246,407.513000488,108.385277642,247.055282865,12.4143689988,0.0
896813208.995,896813218.995,896813214.343,896813208.995,896813218.975,17.8325769929,1.45414937648,3.67351086053e-15,2.99554771556e-16,16.9519647305,0.0851110279659,0.0923547551804,17.7696773261,1.45658083955,3.66055352917e-15,3.00055652947e-16,16.9558011458,0.0855380698923,0.0928578419004,18.3128024105,1.4354499277,3.77243729656e-15,2.95702685106e-16,16.9231129762,0.0819346459024,0.0886262220479,140.0,162.754694248,15.0,13.0410944799,8.88748158801,4.26799455704,4.82701418772,0.86027975016,292.55368042,409.798828125,107.892208356,247.055487049,12.414358939,0.0
896813218.995,896813228.995,896813224.177,896813219.065,896813228.965,19.7323832116,1.51639788174,4.06487094158e-15,3.12377963639e-16,16.8420511473,0.0803862033542,0.0868171830307,19.5383821357,1.52358042429,4.02490671996e-15,3.13857567404e-16,16.8527785016,0.0815255926348,0.0881477828937,20.0815072202,1.50338575029,4.13679048735e-15,3.09697464561e-16,16.8230092357,0.0783839845141,0.084486269034,153.0,178.423375964,11.0,9.47818860816,8.88495938117,3.1019526354,4.82564431392,0.857567484464,294.26550293,411.253509521,106.331676124,247.055296713,12.414399771,0.0
896813228.995,896813238.995,896813233.907,896813229.03,896813238.92,19.6782854705,1.52318853673,4.05372680692e-15,3.13776838567e-16,16.8450318587,0.080946998119,0.0874717112389,19.6057268281,1.52586619311,4.03877972658e-15,3.1432843578e-16,16.849042632,0.0813732267619,0.0879696718048,20.1488519125,1.50570748723,4.15066349397e-15,3.1017574237e-16,16.8193742376,0.0782476167809,0.0843278524056,153.0,179.068580113,15.0,12.7785101442,8.8872845406,4.18205786538,4.82690716633,0.854539844489,296.398834229,411.646484375,104.25373925,247.055263232,12.4143065555,0.0
896813238.995,896813248.995,896813244.127,896813239.01,896813248.955,22.8769921687,1.63706505763,4.71266038674e-15,3.37235401872e-16,16.6815026912,0.0750406802007,0.0806147536653,22.8061232361,1.63949838198,4.69806138664e-15,3.37736666687e-16,16.6848713331,0.0753740461973,0.0809996352411,23.3492483205,1.62075659549,4.80994515403e-15,3.33875858671e-16,16.6593177402,0.0728643097886,0.0781083073935,179.0,207.54401436,15.0,12.8264099701,8.88868076224,4.19773417203,4.82766548932,0.862619497986,298.595245361,410.873962402,101.986113377,247.055472575,12.41432716,0.0
896813248.995,896813258.995,896813253.755,896813249.075,896813258.935,22.733577671,1.62997125691,4.68311700022e-15,3.35774078923e-16,16.6883305307,0.0751819064388,0.0807777727361,22.6289472599,1.63357887967,4.66156313554e-15,3.36517249211e-16,16.6933391244,0.075679165101,0.0813521279268,23.1720723443,1.6147644346,4.77344690293e-15,3.32641473527e-16,16.6675878107,0.0731405780988,0.0784258769668,175.0,205.926102841,14.0,11.906963746,8.88682288667,3.8968244987,4.8266564305,0.849909440789,300.024993896,409.180480957,100.395632754,247.055363419,12.4143242396,0.0
896813258.995,896813268.995,896813264.332,896813259.015,896813268.975,20.8249600038,1.55518439518,4.28994176078e-15,3.20367985408e-16,16.7835395601,0.0781967708392,0.084268796341,20.6265725955,1.56233822029,4.24907395467e-15,3.2184167338e-16,16.7939323259,0.0792722874082,0.0855192526457,21.1696976799,1.54267428963,4.36095772206e-15,3.17790903663e-16,16.76571336,0.076369590489,0.0821505398886,160.0,188.313228371,11.0,9.37011900944,8.89541415371,3.06658440309,4.83132256313,0.849965575357,300.437316895,406.686828613,99.7869808345,247.0553923,12.4143974586,0.0
896813268.995,896813278.995,896813274.395,896813269.105,896813278.94,21.2895661395,1.58101871296,4.38565062473e-15,3.25689854869e-16,16.7595829724,0.0777761490153,0.08378048564,21.2194755436,1.5835085756,4.37121196197e-15,3.26202766573e-16,16.7631633856,0.078142597584,0.0842058822768,21.762600628,1.56411124033,4.48309572936e-15,3.22206915507e-16,16.7357230193,0.0753568318144,0.0809797544569,166.0,193.59151139,15.0,12.8575584846,8.89560557119,4.20792823132,4.83142652677,0.857631118284,299.570404053,404.477416992,100.529353947,247.05541536,12.4144560374,0.0
896813278.995,896813288.995,896813283.845,896813279.115,896813288.95,18.2537288125,1.48846172953,3.76026813537e-15,3.06623116283e-16,16.9266210147,0.0851093626718,0.0923527941852,18.4349842021,1.48159927002,3.79760674564e-15,3.05209449623e-16,16.9158930756,0.0839301775463,0.0909658671164,18.9781092865,1.4608431524,3.90949051303e-15,3.00933689394e-16,16.884367642,0.0805142246214,0.0869665377505,145.0,168.771343695,23.0,19.6835163133,8.89294824613,6.44187806617,4.82998326687,0.859322048117,297.804962158,402.969451904,102.238169996,247.055219959,12.4144851122,0.0
896813288.995,896813298.995,896813293.81,896813289.015,896813298.845,21.0183465308,1.58046054939,4.32977938536e-15,3.25574873174e-16,16.77350363,0.0787174167863,0.0848737942118,21.0763615834,1.57839601654,4.34173048618e-15,3.25149579407e-16,16.7705108983,0.078409447588,0.0845158539228,21.6194866678,1.55893567588,4.45361425357e-15,3.21140749231e-16,16.7428865553,0.0755962354789,0.0812563012445,166.0,192.324390138,19.0,16.3401070121,8.89588143756,5.34767138577,4.83157635671,0.863161020816,295.372009277,402.534210205,104.658676965,247.055249189,12.4145039365,0.0
896813298.995,896813308.995,896813304.47,896813299.14,896813308.83,20.7282786346,1.56357033877,4.27002539873e-15,3.22095489787e-16,16.7885919052,0.0789571353796,0.0851525615588,20.6913145443,1.56489899133,4.26241079613e-15,3.22369192215e-16,16.790529793,0.0791579916945,0.0853862387241,21.2344396287,1.54526175651,4.37429456352e-15,3.1832392184e-16,16.7623979886,0.0762680553398,0.0820330553651,161.0,188.832827559,16.0,13.7535734312,8.89276245857,4.50116948657,4.82988236099,0.852781717751,292.977325439,403.365692139,107.075584302,247.055358542,12.4144900191,0.0
896813308.995,896813318.995,896813313.926,896813309.0,896813318.7,21.9864600379,1.59691991997,4.5292107678e-15,3.28965503514e-16,16.7246117231,0.0761268432729,0.0818697007757,21.7941192956,1.60367468323,4.48958857489e-15,3.30356984746e-16,16.7341516905,0.0770889720919,0.0829836029262,22.33724438,1.58452667382,4.60147234228e-15,3.26412494807e-16,16.7074260109,0.074409334945,0.0798865427547,170.0,198.728466958,11.0,9.53588205123,8.89673155639,3.12083412586,4.83203807757,0.855532813011,291.47833252,405.070770264,108.640070986,247.055392142,12.4143395279,0.0
896813318.995,896813328.995,896813324.284,896813319.135,896813328.925,21.5599569056,1.58348478812,4.44135112256e-15,3.26197866354e-16,16.7458802789,0.0769501388008,0.0828227375018,21.397907584,1.58922211827,4.4079689623e-15,3.27379756363e-16,16.7540717312,0.0777835969709,0.083789128609,21.9410326684,1.56991023544,4.51985272969e-15,3.234015085e-16,16.7268573398,0.0750324568676,0.0806052627845,169.0,195.327992322,12.0,10.3659458098,8.90240652177,3.39249135594,4.83512029362,0.865379753508,291.209136963,407.672393799,109.061072372,247.055239026,12.4143607822,0.0
896813328.995,896813338.995,896813334.125,896813329.09,896813338.975,19.1078650951,1.5131941218,3.93622020959e-15,3.11717989092e-16,16.8769695839,0.0827470074281,0.0895775416076,19.202153807,1.50969010708,3.95564368424e-15,3.10996162059e-16,16.87162514,0.0821720513686,0.0889040769819,19.7452788914,1.4893456572,4.06752745163e-15,3.06805205383e-16,16.8413418193,0.078953285755,0.085148083801,151.0,175.766270526,20.0,17.3373976034,8.90168589124,5.67405739747,4.83472890111,0.859220772563,291.965301514,409.936737061,108.490713061,247.055411363,12.414216185,0.0
896813338.995,896813348.995,896813343.692,896813339.065,896813348.765,19.3541952363,1.51772442833,3.98696421867e-15,3.12651232236e-16,16.8630622057,0.0819681920214,0.0886654758014,19.3824779765,1.51667695307,3.99279046316e-15,3.12435452333e-16,16.8614767521,0.0817985658134,0.0884670158854,19.9256030609,1.49641962668,4.10467423055e-15,3.08262443096e-16,16.8314713138,0.0786225011594,0.0847634541677,152.0,177.303030043,18.0,15.5360657549,8.8982516364,5.08453061068,4.83286367116,0.857340149259,293.818756104,411.538970947,106.806387477,247.055272281,12.4143805993,0.0
896813348.995,896813358.995,896813354.221,896813349.0,896813358.985,19.6904617838,1.5282467884,4.05623512747e-15,3.14818838411e-16,16.8443602465,0.0811576165924,0.0877177226601,19.6873120334,1.52836266029,4.05558627887e-15,3.14842708019e-16,16.8445339383,0.0811760573124,0.0877392671396,20.2304371178,1.50825080149,4.16747004626e-15,3.10699665107e-16,16.8149868334,0.0780701530216,0.0841217594473,153.0,179.913355599,17.0,14.6731123611,8.8932015928,4.80210949998,4.8301208658,0.85054785352,296.333374023,412.029205322,104.362211178,247.055254053,12.4143953251,0.0
896813358.995,896813368.995,896813364.408,896813359.0,896813368.975,21.6782236001,1.61461241755,4.46571406163e-15,3.32610158016e-16,16.7399407712,0.0779966943558,0.0840364714234,21.8906365092,1.6072005179,4.50947112089e-15,3.31083306687e-16,16.7293540259,0.0769237443094,0.0827921593625,22.4337615936,1.58809150511,4.62135488828e-15,3.27146850052e-16,16.7027447494,0.0742610163314,0.0797156002135,171.0,199.550653877,24.0,20.5351343119,8.89510450778,6.72058941116,4.83115438666,0.857097316999,298.65802002,411.196350098,101.958595331,247.05540874,12.4143388289,0.0
896813368.995,896813378.995,896813374.009,896813369.085,896813378.985,19.9177930567,1.53528398096,4.10306536969e-15,3.16268500078e-16,16.8318969605,0.0806209412829,0.0870910668318,19.9048490211,1.53575756183,4.10039889834e-15,3.16366057738e-16,16.8326027805,0.0806954504017,0.0871780282321,20.4479741055,1.51575920818,4.21228266573e-15,3.12246396885e-16,16.8033742837,0.0776396882688,0.0836221526411,155.0,181.986906425,17.0,14.417974076,8.89999691345,4.71860969759,4.8338115749,0.851799432316,300.305236816,409.407196045,100.137611034,247.055345553,12.4143871672,0.0
896813378.995,896813388.995,896813384.035,896813379.235,896813388.985,21.1769373473,1.58506255346,4.36244909355e-15,3.26522886013e-16,16.7653421206,0.0783681634263,0.0844678876757,21.230206291,1.58317417682,4.37342249595e-15,3.26133880425e-16,16.7626144646,0.078088573188,0.0841431478462,21.7733313754,1.56379032073,4.48530626334e-15,3.2214080607e-16,16.7351877943,0.0753060215974,0.0809210780129,165.0,193.862015331,19.0,16.2252467947,8.90364510548,5.31008076917,4.83579299951,0.851391181206,300.722930908,406.796173096,99.5094187311,247.055398024,12.4143362515,0.0
896813388.995,896813398.995,896813394.012,896813389.025,896813398.92,22.3423206769,1.63670743342,4.60251805945e-15,3.37161731285e-16,16.7071792977,0.0767582397634,0.0826004581555,22.5557841253,1.62936819645,4.6464915298e-15,3.35649848468e-16,16.6968551764,0.0757272438814,0.081407691055,23.0989092097,1.61054383427,4.75837529719e-15,3.3177202986e-16,16.6710213203,0.0731791507944,0.0784702299828,177.0,205.701682839,24.0,20.5871539314,8.90525526431,6.73761401392,4.83666751716,0.860614961809,299.906188965,404.338226318,100.187779769,247.055291447,12.4144452064,0.0
896813398.995,896813408.995,896813404.141,896813399.01,896813408.94,19.6136287533,1.51723612338,4.04040752319e-15,3.12550641416e-16,16.8486051232,0.0808983054355,0.0874148508163,19.5104417966,1.52105104913,4.0191510101e-15,3.13336516121e-16,16.8543322407,0.0815074922795,0.088126621289,20.053566881,1.50086236792,4.13103477749e-15,3.09177647792e-16,16.8245209231,0.0783622416503,0.0844610077485,153.0,178.526020687,14.0,11.9671760648,8.9024571911,3.91653034849,4.83514781341,0.857190781186,297.983856201,402.538146973,102.04771328,247.055137406,12.4146073785,0.0
896813408.995,896813418.995,896813414.1,896813409.03,896813418.875,23.3429426506,1.647661272,4.80864618603e-15,3.39418222031e-16,16.6596109924,0.0740528708868,0.0794757898398,23.21186009,1.652123707,4.78164317853e-15,3.40337483641e-16,16.6657251395,0.0746519248135,0.0801662446879,23.7549851744,1.63355475351,4.89352694592e-15,3.36512279223e-16,16.6406130907,0.0722074049923,0.0773538943059,182.0,211.466772008,13.0,11.2077799396,8.90199553717,3.66800070749,4.83489707758,0.860707735547,295.306152344,402.137664795,104.715669066,247.055300312,12.4145436668,0.0
896813418.995,896813428.995,896813422.358,896813419.0,896813428.88,23.0589427993,2.1292727886,4.75014221666e-15,4.38630194451e-16,16.67290152,0.0958950245423,0.105192527337,23.0964831135,2.12762201107,4.75787552139e-15,4.3829013428e-16,16.671135362,0.09567478133,0.104927530613,23.6396081979,2.10359397753,4.86975928877e-15,4.33340359371e-16,16.6458993143,0.0925557329258,0.101187362437,108.0,126.286437179,11.0,9.47834622689,5.34215440972,3.10200421971,2.90145806473,0.855309827383,293.280822754,402.752990723,106.754680225,247.055296171,12.4143917904,0.0
896813428.995,896813438.995,896813433.93,896813429.015,896813438.98,20.2631449877,1.5481149192,4.17420786747e-15,3.18911673356e-16,16.8132328702,0.0799347524814,0.0862908067816,20.2579110929,1.54830476412,4.17312968514e-15,3.18950781409e-16,16.813513348,0.0799641150269,0.0863250280926,20.8010361773,1.52847868949,4.28501345253e-15,3.14866610035e-16,16.7847875767,0.076985795795,0.082864048841,159.0,185.2043413,17.0,14.6335874908,8.90361132593,4.78917408791,4.83577465298,0.85856522958,291.139831543,405.007019043,108.97525644,247.055420696,12.414407071,0.0
896813438.995,896813448.995,896813444.035,896813439.01,896813448.975,20.9776323103,1.56689930521,4.32139225592e-15,3.22781256874e-16,16.7756088276,0.0782118697251,0.0842863326286,20.88111975,1.5703527363,4.30151066849e-15,3.23492663678e-16,16.78061554,0.0787276140176,0.0848856498017,21.4242448344,1.55081840059,4.41339443588e-15,3.19468590522e-16,16.7527361931,0.0758779815163,0.0815819281677,166.0,190.848677552,14.0,12.156392506,8.9080702273,3.97845572924,4.83819639417,0.869944797731,290.739685059,407.557800293,109.521398669,247.055297,12.4143782337,0.0
896813448.995,896813458.995,896813454.151,896813449.1,896813458.98,20.486799934,1.54458220931,4.2202807864e-15,3.18183935118e-16,16.8013146842,0.0789190431228,0.0851082553997,20.3261232939,1.55041023682,4.18718139855e-15,3.19384508785e-16,16.809863611,0.0798098773334,0.086145290308,20.8692483783,1.53062085512,4.29906516594e-15,3.15307896155e-16,16.7812329802,0.0768466877523,0.0827028981672,160.0,185.899560483,12.0,10.4096142993,8.90782251056,3.4067828616,4.83806185299,0.860799650056,291.601867676,410.156829834,108.872936415,247.055444532,12.4143966568,0.0
896813458.995,896813468.995,896813464.007,896813459.035,896813468.945,22.4294999022,1.62439817491,4.62047697986e-15,3.34626024032e-16,16.7029510238,0.0759146898515,0.0816243671032,22.4188843352,1.62476511071,4.61829017304e-15,3.34701612807e-16,16.7034650091,0.0759659775668,0.0816836666116,22.9620094196,1.605883958,4.73017394043e-15,3.30812095348e-16,16.6774752731,0.0733950696854,0.0787185680201,176.0,204.452046501,17.0,14.4876895077,8.90392660178,4.74142565705,4.83594588721,0.860933404587,293.530639648,411.948150635,107.137682434,247.055535854,12.4144777203,0.0
896813468.995,896813478.995,896813474.432,896813469.0,896813478.92,21.3983123325,1.58210890823,4.4080523405e-15,3.25914435094e-16,16.7540511944,0.0774461574436,0.083397675934,21.2960494106,1.58573560454,4.38698617858e-15,3.26661534536e-16,16.7592523856,0.0779771377951,0.0840137676891,21.839174495,1.56637785482,4.49886994597e-15,3.22673838093e-16,16.7319094542,0.0752066905371,0.080806386018,165.0,194.392438467,14.0,11.9904687134,8.90108911909,3.92415339711,4.83440477918,0.84893824832,296.223754883,412.288726807,104.501300744,247.055483907,12.4144322672,0.0
896813478.995,896813488.995,896813484.011,896813479.02,896813488.94,23.1897892108,1.65238051835,4.77709657742e-15,3.40390386779e-16,16.6667579974,0.0747318091387,0.0802583793915,23.2123185289,1.65161501772,4.78173761696e-15,3.4023269365e-16,16.6657036962,0.0746282872301,0.0801389850451,23.7554436134,1.63305213384,4.89362138435e-15,3.36408739571e-16,16.6405921377,0.0721845625783,0.0773276788928,181.0,211.605129384,18.0,15.3958759103,8.90764798285,5.0386502979,4.83796706262,0.855611545947,298.801452637,411.357299805,101.833856096,247.055258344,12.4143405948,0.0
896813488.995,896813498.995,896813494.059,896813489.015,896813498.945,23.5572700849,1.65630715851,4.85279763749e-15,3.41199274653e-16,16.6496875971,0.0737737639152,0.0791543778713,23.4498457154,1.65994494481,4.83066821736e-15,3.41948658631e-16,16.6546500258,0.0742577558413,0.0797118429458,23.9929707998,1.64147006388,4.94255198475e-15,3.3814283316e-16,16.6297899363,0.0718495590561,0.0769433434807,182.0,213.64961642,14.0,11.8548632565,8.90467538194,3.87977342939,4.83635256849,0.851958396049,300.567260742,409.487854004,99.8843782076,247.055288353,12.4144581322,0.0
896813498.995,896813508.995,896813503.774,896813498.995,896813508.99,22.7940307946,1.63694444571,4.69557034369e-15,3.37210555816e-16,16.6854471733,0.0752991822527,0.0809131802809,22.7917920882,1.63702118767,4.69510917017e-15,3.37226364661e-16,16.6855538137,0.075309738581,0.0809253702438,23.3349171726,1.61829642258,4.80699293756e-15,3.33369063051e-16,16.6599843408,0.0728005510131,0.0780350415407,178.0,207.920053978,17.0,14.7260524854,8.91025463858,4.81943535887,4.83938280273,0.856282314017,301.081115723,406.89932251,99.1591968391,247.055336739,12.4144732084,0.0
896813508.995,896813518.995,896813514.001,896813509.02,896813518.97,20.2030929797,1.54236225417,4.16183715381e-15,3.1772662436e-16,16.8164553436,0.0798766033311,0.0862230413179,20.1634441836,1.54380318117,4.15366950182e-15,3.1802345532e-16,16.8185882066,0.0801000947842,0.0864835352275,20.706569268,1.52394629501,4.26555326921e-15,3.13932936772e-16,16.7897296262,0.0771034632712,0.0830003963411,159.0,184.619246545,16.0,13.7163333406,8.91597464337,4.48898182055,4.84248948081,0.861370391436,300.101470947,404.236572266,99.9883225755,247.055380448,12.4143700919,0.0
896813518.995,896813528.995,896813524.269,896813519.13,896813528.985,19.617147088,1.51920300894,4.04113230012e-15,3.12955819841e-16,16.848410379,0.080985363663,0.0875165161353,19.5442165474,1.52189540854,4.02610860876e-15,3.1351045416e-16,16.8524543352,0.0814153049905,0.0880188545607,20.0873416318,1.50172881216,4.13799237615e-15,3.09356135306e-16,16.8226938355,0.0782786939883,0.0843639506108,153.0,178.921242406,15.0,12.7969716842,8.90716380922,4.18809982391,4.83770409577,0.855298160402,297.939239502,402.368133545,102.088230908,247.055203157,12.4144970009,0.0
896813528.995,896813538.995,896813534.029,896813529.04,896813538.925,22.3615261241,1.60902194961,4.60647438156e-15,3.31458521619e-16,16.7062464004,0.075441310513,0.081077324896,22.166937182,1.6157968649,4.56638905949e-15,3.32854154169e-16,16.7157357736,0.076390222,0.082174415142,22.7100622664,1.59681527454,4.67827282688e-15,3.28943946555e-16,16.6894541876,0.0737771200788,0.0791582416818,174.0,202.268052712,11.0,9.4852104881,8.90653888743,3.1042507052,4.83736468508,0.860306387616,295.02734375,401.91784668,104.990174283,247.055460151,12.4144792574,0.0
896813538.995,896813548.995,896813543.903,896813539.015,896813548.97,16.1091889596,1.39650639086,3.31849292568e-15,2.87680316518e-16,17.0623158105,0.0902642260893,0.0984545269223,16.1993998904,1.39287652523,3.33707637742e-15,2.86932564198e-16,17.0562526842,0.0895577846461,0.0976145750771,16.7425249748,1.37081938896,3.44896014481e-15,2.82388794126e-16,17.0204476114,0.0854442209702,0.0927472440301,127.0,149.169980827,20.0,17.2418891296,8.90964660657,5.64280007877,4.83905256529,0.851493577823,292.528656006,402.750701904,107.506539991,247.055316944,12.4144744579,0.0
896813548.995,896813558.995,896813554.155,896813549.005,896813558.835,19.6601197689,1.53786638176,4.0499846724e-15,3.16800474643e-16,16.846034602,0.0817711121643,0.0884349018857,19.8239772492,1.53187602318,4.08373931333e-15,3.15566460776e-16,16.8370230235,0.0808153442809,0.0873179864403,20.3671023336,1.51185055373,4.19562308072e-15,3.11441214068e-16,16.8076768863,0.0777432190255,0.0837422736179,157.0,181.485011934,22.0,19.2490990274,8.9106937728,6.29970513624,4.83962130754,0.865167668679,290.63369751,404.91116333,109.476516412,247.055380934,12.4144313107,0.0
896813558.995,896813568.995,896813563.81,896813559.07,896813568.865,16.2379899881,1.40235823361,3.34502593755e-15,2.88885796124e-16,17.0536693268,0.0899372114716,0.0980655610746,16.3324845236,1.39856982823,3.36449181187e-15,2.88105384615e-16,17.0473693617,0.0892057643458,0.0971964727088,16.8756096081,1.37659309778,3.47637557926e-15,2.83578178142e-16,17.0118513248,0.0851395331338,0.092388322938,131.0,150.28227636,20.0,17.3500268503,8.90529467379,5.67819060555,4.83668892144,0.871840809897,290.135253906,407.599121094,110.127240389,247.055299975,12.4144073029,0.0
896813568.995,896813578.995,896813574.338,896813569.15,896813578.99,17.5155740437,1.4318173395,3.608208253e-15,2.94954371937e-16,16.9714390621,0.0853126274204,0.0925922004241,17.3501538135,1.43828436596,3.57413168558e-15,2.96286579387e-16,16.9817416768,0.0864683771674,0.0939553060216,17.8932788979,1.41694051174,3.68601545297e-15,2.91889745419e-16,16.9482751719,0.0827431929919,0.0895730710827,138.0,159.469131017,12.0,10.2855956491,8.91223637252,3.36619493972,4.84045913214,0.865512022215,291.132110596,410.436676025,109.367003935,247.055328046,12.4143750909,0.0
896813578.995,896813588.995,896813583.961,896813579.035,896813588.985,15.9012218027,1.39813601602,3.27565169136e-15,2.880160193e-16,17.0764237612,0.0914987154598,0.099925199107,16.1175644496,1.38942709795,3.32021827662e-15,2.86221982178e-16,17.0617514612,0.0897802663942,0.0978789746249,16.660689534,1.3673190776,3.43210204401e-15,2.81667729985e-16,17.0257675712,0.085636963287,0.0929744070544,128.0,148.472559846,24.0,20.6801047977,8.91154952155,6.76803429742,4.84008608615,0.862213545646,293.163330078,412.221191406,107.533397414,247.055372767,12.4143006434,0.0
896813588.995,896813598.995,896813594.02,896813589.18,896813598.99,18.9702944427,1.4907251423,3.90788065519e-15,3.07089379314e-16,16.8848148207,0.0821329983449,0.0888583609885,18.8392769741,1.49565047053,3.88089105666e-15,3.0810399693e-16,16.8923394221,0.0829459900746,0.0898107968804,19.3824020585,1.47512560371,3.99277482405e-15,3.03875874365e-16,16.8614810047,0.0796380753257,0.0859451493783,146.0,172.646267646,13.0,11.2163207633,8.90737211648,3.67079588616,4.83781723267,0.84579638879,296.065185547,412.875061035,104.729235899,247.055351569,12.4145001101,0.0
896813598.995,896813608.995,896813604.227,896813599.095,896813608.865,17.8227654657,1.45410649935,3.67148968593e-15,2.99545938866e-16,16.9525622696,0.0851536767388,0.0924049791953,17.783912706,1.45560578271,3.66348601743e-15,2.99854791238e-16,16.9549317052,0.0854172018542,0.0927154067506,18.3270377904,1.43450506355,3.77536978482e-15,2.95508043092e-16,16.9222693116,0.081821432804,0.0884937659706,139.0,163.222633102,16.0,13.722821764,8.90611101306,4.49110530457,4.83713229577,0.851950084995,298.897399902,411.890014648,101.799352625,247.055251726,12.4143886412,0.0
896813608.995,896813618.995,896813613.703,896813609.06,896813618.97,17.6206842467,1.45073768417,3.62986095482e-15,2.98851962938e-16,16.9649430777,0.0859007638339,0.0932854606387,17.6430274399,1.44987312494,3.63446365261e-15,2.98673863737e-16,16.9635672261,0.0857470029989,0.093104137511,18.1861525243,1.42869623715,3.74634742e-15,2.94311424854e-16,16.9306479272,0.0821103369147,0.0888318348506,138.0,162.032396898,18.0,15.3942827122,8.90965786642,5.03812888761,4.8390586808,0.851778170954,300.691589355,409.921936035,99.8028318207,247.055285137,12.4143970381,0.0
896813618.995,896813628.995,896813624.152,896813619.01,896813628.935,16.725715967,1.4006224153,3.4454974892e-15,2.88528217551e-16,17.0215382065,0.0873134143359,0.0949539576587,16.5577150193,1.40733858494,3.41088929398e-15,2.89911748498e-16,17.0324989912,0.0885702846705,0.0964424495989,17.1008401037,1.38550858736,3.52277306137e-15,2.85414768997e-16,16.9974563843,0.0845842355277,0.0917347483356,131.0,152.340876072,12.0,10.2109040663,8.90838550315,3.34175042169,4.83836762839,0.860027939091,301.45425415,406.787231445,98.7792009269,247.055173367,12.4144461258,0.0
896813628.995,896813638.995,896813634.376,896813629.02,896813638.985,18.9956657024,1.4862030531,3.91310713469e-15,3.06157828939e-16,16.883363705,0.081787652331,0.0884542495911,18.7953027475,1.49374898877,3.87183236599e-15,3.07712291686e-16,16.8948766861,0.0830310600636,0.0899105476042,19.3384278319,1.47320456052,3.98371613338e-15,3.03480139467e-16,16.8639470898,0.0797124550702,0.0860317897239,148.0,172.312276023,11.0,9.33207180254,8.91035597724,3.05413258992,4.8394378423,0.859115987333,300.441802979,403.956207275,99.636771175,247.05527465,12.4144564035,0.0
896813638.995,896813648.995,896813644.024,896813639.08,896813648.98,17.0322898098,1.43446465711,3.50865170081e-15,2.95499719365e-16,17.0018174046,0.0877938417928,0.0955224760996,17.1463907449,1.42999713279,3.53215649346e-15,2.94579409355e-16,16.9945682087,0.086971385218,0.0945495487251,17.6895158294,1.40853729426,3.64404026085e-15,2.90158682617e-16,16.9607101344,0.0831828770728,0.0900886062432,135.0,157.723059033,21.0,17.9054062331,8.91618858055,5.85995113083,4.84260567547,0.856082270441,298.21862793,402.196868896,101.805078132,247.055375762,12.4146625806,0.0
896813648.995,896813658.995,896813653.943,896813649.035,896813658.93,16.7354933394,1.41390124496,3.44751162792e-15,2.91263656461e-16,17.0209037018,0.0880590585345,0.0958365582978,16.7292078943,1.41415072916,3.44621682623e-15,2.91315050208e-16,17.0213115545,0.0881057669476,0.0958918899664,17.2723329788,1.39242786618,3.55810059362e-15,2.86840140432e-16,16.9866224955,0.0841785694934,0.0912577468786,132.0,153.87093452,17.0,14.6130324925,8.90852062138,4.78244699753,4.83844101449,0.857954159121,295.296142578,401.494506836,104.714522917,247.055299089,12.4144773444,0.0
896813658.995,896813668.995,896813663.815,896813659.015,896813668.99,20.6987044141,1.55549622911,4.2639331093e-15,3.20432223197e-16,16.7901420933,0.0786720915824,0.0848211007603,20.5969715076,1.5591581429,4.24297613057e-15,3.21186577438e-16,16.7954915794,0.0792263240267,0.0854657581995,21.1400965921,1.53950727662,4.35485989796e-15,3.17138498985e-16,16.7672325817,0.0763212434809,0.0820945954658,161.0,188.560379116,14.0,12.0297968243,8.91956090621,3.93702441522,4.84443727012,0.853958412067,292.621032715,402.45614624,107.407054096,247.055355389,12.4144852281,0.0
896813668.995,896813678.995,896813673.815,896813669.01,896813678.975,19.7612355406,1.52478252622,4.07081452137e-15,3.14105200402e-16,16.8404647633,0.0807008293492,0.0871843066327,19.6965731772,1.52716013182,4.0574940745e-15,3.14594987155e-16,16.8440233153,0.0810777647575,0.0876244401103,20.2396982616,1.50707311198,4.16937784189e-15,3.10457061068e-16,16.8144899159,0.077976887647,0.0840134772912,156.0,180.359666739,15.0,13.0278779308,8.91118357636,4.26366914098,4.83988733214,0.865020892403,290.704467773,404.716217041,109.397239763,247.055354996,12.4144514152,0.0
896813678.995,896813688.995,896813683.599,896813679.03,896813688.78,16.244368302,1.388597449,3.34633987022e-15,2.86051074493e-16,17.0532429312,0.0890563411446,0.0970190890659,16.1784042763,1.39125782066,3.33275128092e-15,2.86599111057e-16,17.0576607909,0.0895693137474,0.0976282734645,16.7215293607,1.36919930925,3.4446350483e-15,2.82055057705e-16,17.0218100106,0.085450160651,0.0927542431315,130.0,149.148417155,15.0,13.0046249235,8.91954401644,4.25605906587,4.84442809686,0.871773808926,290.149505615,407.493988037,110.105817164,247.055187019,12.4142577516,0.0
896813688.995,896813698.995,896813694.389,896813689.095,896813698.955,19.1513439222,1.50609105147,3.94517684797e-15,3.10254756603e-16,16.8745018614,0.0821928472025,0.0889284223206,19.1458392707,1.50629597836,3.94404288976e-15,3.10296971543e-16,16.8748139783,0.0822263796278,0.088967680308,19.6889643551,1.4859403805,4.05592665715e-15,3.06103718384e-16,16.8444428182,0.0789964810411,0.0851983291181,152.0,175.56703541,17.0,14.648260466,8.91702743952,4.79397615251,4.84306128081,0.865921357749,291.093353271,410.635406494,109.424721032,247.055395281,12.4142949755,0.0
896813698.995,896813708.995,896813704.104,896813699.03,896813708.775,17.3239001615,1.44695036602,3.56872343326e-15,2.980717754e-16,16.9833858195,0.0870956980381,0.0946965017552,17.4464473635,1.442189992,3.59396815687e-15,2.97091138352e-16,16.9757324887,0.0862340603142,0.0936786941511,17.9895724479,1.4209002133,3.70585192426e-15,2.92705443939e-16,16.9424478957,0.0825381730306,0.0893328375644,138.0,160.292987989,21.0,18.1235947985,8.91032782762,5.93135829769,4.83942255353,0.861034832683,293.291809082,412.456726074,107.432807063,247.055429103,12.4142446869,0.0
896813708.995,896813718.995,896813713.688,896813709.035,896813718.75,18.7573941176,1.48455258671,3.86402318823e-15,3.05817832863e-16,16.897068741,0.0826994336175,0.0895217874713,18.6591182323,1.4882608639,3.84377835586e-15,3.06581737963e-16,16.9027722085,0.0833186041941,0.0902478396633,19.2022433167,1.46764975081,3.95566212325e-15,3.02335848667e-16,16.8716200789,0.079965653567,0.0863268212778,145.0,171.182390386,14.0,12.1174187261,8.91470791002,3.96570067398,4.84180148616,0.847233228536,296.181976318,412.984069824,104.626803977,247.055270366,12.4142360452,0.0
896813718.995,896813728.995,896813724.167,896813719.125,896813728.97,17.4269811692,1.44535216253,3.58995812085e-15,2.97742545481e-16,16.9769445952,0.0865085918363,0.0940027926692,17.4804871098,1.44327403277,3.60098034462e-15,2.9731445075e-16,16.9736161738,0.0861348180645,0.093561577558,18.0236121942,1.42200760485,3.71286411201e-15,2.92933566599e-16,16.9403954142,0.0824498896695,0.0892294212816,137.0,160.649667351,19.0,16.2492759407,8.91328916868,5.31794485333,4.84103093215,0.853035615656,299.286499023,412.033355713,101.429832538,247.055176326,12.4143364154,0.0
896813728.995,896813738.995,896813734.341,896813729.06,896813738.905,18.4501469547,1.49904500631,3.80073027268e-15,3.08803271301e-16,16.9150004259,0.0848136992489,0.092004734504,18.6947179118,1.48986300262,3.85111188982e-15,3.0691177854e-16,16.900702709,0.0832520508624,0.0901697546928,19.2378429962,1.4692670952,3.96299565721e-15,3.02669021611e-16,16.8696090599,0.0799077910593,0.0862593856846,146.0,171.439640394,25.0,21.4488354948,8.91158330111,7.01961888922,4.84010443268,0.851674359361,301.268768311,409.712005615,99.2077575797,247.055337577,12.4143590627,0.0
896813738.995,896813748.995,896813744.085,896813739.35,896813748.975,18.3299599274,1.47770054344,3.77597174505e-15,3.04406311949e-16,16.9220962112,0.0841791687806,0.0912584512631,18.3513813801,1.47688695789,3.7803845643e-15,3.04238713325e-16,16.9208280979,0.0840400669134,0.0910949777136,18.8945064645,1.45610723155,3.89226833169e-15,2.99958089699e-16,16.8891611191,0.0806048950728,0.0870723406031,145.0,168.377628049,18.0,15.3722970163,8.91145944274,5.03093356898,4.84003716209,0.861231912513,301.803588867,406.860656738,98.4357850085,247.055388851,12.4145162864,0.0
896813748.995,896813758.995,896813753.762,896813749.08,896813758.98,19.4708487445,1.51285792035,4.01099484136e-15,3.11648731591e-16,16.8565377924,0.081243308711,0.0878178443517,19.399051271,1.51551606361,3.99620456183e-15,3.12196309104e-16,16.8605487728,0.0816709844363,0.088317792064,19.9421763554,1.49529072957,4.10808832921e-15,3.08029890292e-16,16.8305686186,0.0785022950581,0.0846237437116,153.0,177.866362493,15.0,12.8450067647,8.91910488221,4.20382039571,4.84418959205,0.860449399506,300.866760254,404.092529297,99.2176799699,247.055364399,12.4145160409,0.0
896813758.995,896813768.995,896813764.437,896813759.02,896813768.945,16.4551146657,1.39184201125,3.38975362114e-15,2.86719454318e-16,17.0392477176,0.0881581410782,0.0959539395361,16.3208039491,1.39724292805,3.36208561352e-15,2.87832043177e-16,17.0481461302,0.0891857461231,0.0971727055288,16.8639290335,1.37527219749,3.47396938091e-15,2.83306072683e-16,17.0126030851,0.0851176223414,0.092362520563,129.0,150.362731013,13.0,11.1377579212,8.91623361996,3.64508441057,4.8426301375,0.858111941222,298.338409424,401.949645996,101.680283821,247.055291585,12.4145425614,0.0
896813768.995,896813778.995,896813773.917,896813769.055,896813778.79,16.6368711245,1.39668545729,3.42719545165e-15,2.87717204201e-16,17.027320869,0.0875243360061,0.0952034862072,16.4716906955,1.40330200138,3.39316828327e-15,2.89080212284e-16,17.0381545537,0.088769236266,0.0966784102045,17.0148157799,1.3814271248,3.50505205066e-15,2.8457398771e-16,17.0029318717,0.0847547101194,0.091935316251,130.0,151.704528184,12.0,10.296501459,8.9160253127,3.36976411387,4.8425170006,0.857012056546,295.373565674,401.33694458,104.634975895,247.05535593,12.4144660673,0.0
896813778.995,896813788.995,896813784.363,896813779.015,896813788.915,14.8346686439,1.32504943805,3.05594174064e-15,2.72960184239e-16,17.1518053748,0.0928898245584,0.101586855786,14.7023011656,1.33063905973,3.02867404012e-15,2.74111646304e-16,17.1615367132,0.0940696467904,0.102999802527,15.24542625,1.30755182612,3.14055780751e-15,2.6935567618e-16,17.1221510715,0.0893414211111,0.0973575601565,116.0,135.944399183,13.0,11.1917383121,8.91706121908,3.66275072033,4.84307962734,0.853433766313,292.449981689,402.322509766,107.575092332,247.05531296,12.4142602753,0.0
896813788.995,896813798.995,896813793.858,896813788.995,896813798.845,20.1489710417,1.53929721959,4.15068803459e-15,3.17095227235e-16,16.8193678183,0.079930009204,0.0862852787986,20.0853114617,1.54161666475,4.1375741611e-15,3.17573032938e-16,16.8228035733,0.0802906656031,0.0867057497351,20.6284365461,1.52171424655,4.24945792849e-15,3.13473134789e-16,16.7938342162,0.0772759340373,0.0832003049568,159.0,183.766529626,15.0,13.051116057,8.90840802286,4.27127434592,4.83837985941,0.865321187656,290.640686035,404.637420654,109.457595539,247.055237001,12.4144506204,0.0
896813798.995,896813808.995,896813804.781,896813799.005,896813808.935,16.5282432685,1.4082223728,3.40481811331e-15,2.90093808798e-16,17.0344332592,0.0887754340462,0.0966857624151,16.5587575086,1.40700630129,3.41110404677e-15,2.89843298066e-16,17.0324306344,0.0885448489996,0.0964122891936,17.101882593,1.38518275754,3.52298781416e-15,2.85347648054e-16,16.9973901985,0.0845601395362,0.0917064042855,133.0,152.43113641,18.0,15.6227997806,8.9131202709,5.11291629184,4.84093919952,0.872673411217,289.986419678,408.0234375,110.305772309,247.055264296,12.4144210785,0.0
896813808.995,896813818.995,896813813.628,896813809.15,896813818.97,16.3614631487,1.41623653488,3.37046140863e-15,2.91744726186e-16,17.0454446537,0.0901335673211,0.0982990847559,16.5789209048,1.407599281,3.41525770639e-15,2.89965451887e-16,17.031109351,0.0884772245645,0.0963321108749,17.1220459892,1.3857916562,3.52714147378e-15,2.85473081178e-16,16.996110852,0.0845000547692,0.0916357326979,133.0,152.656546819,24.0,20.720321152,8.91578885581,6.78119601339,4.84238857493,0.871387618981,290.890686035,410.620758057,109.625010356,247.055336884,12.4142661332,0.0
896813818.995,896813828.995,896813824.033,896813819.065,896813828.95,16.6392807694,1.40512378571,3.42769183849e-15,2.89455499857e-16,17.0271636249,0.0880200134121,0.0957903086982,16.5745540778,1.40770576822,3.41435814002e-15,2.89987388254e-16,17.0313953676,0.0885060400559,0.0963662743752,17.1176791622,1.38589105862,3.52624190741e-15,2.85493558075e-16,16.9963877947,0.0845266262283,0.0916669849474,131.0,152.556802842,15.0,13.0276653123,8.91223637252,4.26359955676,4.84045913214,0.858827320728,293.328826904,412.859802246,107.443537188,247.055407909,12.4143538707,0.0
896813828.995,896813838.995,896813833.853,896813829.015,896813838.96,19.3102115413,1.50107542947,3.97790357751e-15,3.09221538471e-16,16.8655324214,0.0812797659355,0.0878604457522,19.1463428144,1.50719139448,3.94414661977e-15,3.10481427263e-16,16.8747854233,0.0822713691277,0.0890203557663,19.6894678988,1.48682420663,4.05603038716e-15,3.06285786567e-16,16.8444150509,0.0790398483756,0.0852487789144,149.0,175.367339369,12.0,10.32138047,8.90665711588,3.37790633563,4.83742889791,0.849875686953,296.457885742,413.470275879,104.414643404,247.0553091,12.4144803282,0.0
896813838.995,896813848.995,896813844.295,896813839.025,896813848.985,15.3178520072,1.3351923199,3.15547751348e-15,2.750496179e-16,17.1170053268,0.0907394219229,0.0990202036324,15.0591517943,1.34601960451,3.10218526963e-15,2.77280038528e-16,17.1354987226,0.0929506531096,0.101659621176,15.6022768788,1.3231861449,3.21406903702e-15,2.7257634585e-16,17.0970300484,0.0883814442735,0.0962185684875,119.0,139.038179223,9.0,7.74468656689,8.91140314348,2.53462469462,4.84000658455,0.856025552209,299.690429688,412.51461792,101.087217579,247.055275226,12.414535471,0.0
896813848.995,896813858.995,896813854.203,896813849.185,896813858.95,19.6441848181,1.50396026775,4.04670207253e-15,3.09815815156e-16,16.8469149714,0.0800956743868,0.0864783818394,19.3540812763,1.51474786366,3.98694074293e-15,3.12038059914e-16,16.8630685987,0.0818138071156,0.0884848452112,19.8972063607,1.49448800576,4.09882451031e-15,3.07864529186e-16,16.8330197395,0.0786327020053,0.084775311718,151.0,177.255345291,8.0,6.8873938748,8.90855440093,2.25405617721,4.83845936101,0.851927023115,301.637573242,410.180664062,98.8878805438,247.055435695,12.4143460856,0.0
896813858.995,896813868.995,896813864.531,896813859.08,896813868.99,18.0571505613,1.45993826588,3.71977301562e-15,3.00747282772e-16,16.9383769519,0.0844145487132,0.0915351753115,17.9845144364,1.4627265166,3.70480997391e-15,3.01321662421e-16,16.942753208,0.0848981959397,0.0921041842924,18.5276395209,1.44174723714,3.8166937413e-15,2.96999930851e-16,16.9104497691,0.0813615897766,0.0879560707497,142.0,165.143668992,15.0,12.8139037608,8.91336798764,4.19364123081,4.8410737407,0.859932374603,302.360839844,406.90057373,97.8827028327,247.055325364,12.4145103602,0.0
896813868.995,896813878.995,896813874.037,896813869.04,896813878.915,17.5981968321,1.44889756434,3.62522854742e-15,2.98472898255e-16,16.9663295728,0.0859014081447,0.0932862205627,17.6133740908,1.44830993446,3.6283550627e-15,2.98351846498e-16,16.965393602,0.0857967675811,0.0931628164844,18.1564991752,1.42712208415,3.74023883009e-15,2.93987149334e-16,16.9324197144,0.0821522179461,0.0888808592655,140.0,161.860909013,18.0,15.2079086685,8.91476420928,4.97713374604,4.8418320637,0.865148661696,301.332550049,404.070037842,98.7513589167,247.055346401,12.4146062327,0.0
896813878.995,896813888.995,896813883.642,896813879.04,896813888.965,16.5575860357,1.39824627994,3.41086272336e-15,2.88038733668e-16,17.032507449,0.0880213015327,0.0957918344407,16.4534660111,1.40241501425,3.38941399829e-15,2.88897492936e-16,17.039356504,0.088809712873,0.0967264278496,16.9965910955,1.38053106935,3.50129776567e-15,2.84389400286e-16,17.0040954343,0.0847891902865,0.0919758914244,130.0,151.576293296,14.0,11.9626987516,8.9180408262,3.91506504599,4.84361167654,0.857995163726,298.983062744,401.828857422,101.03349114,247.055264129,12.4145220465,0.0
896813888.995,896813898.995,896813893.749,896813889.04,896813898.755,18.1696123296,1.49026854698,3.74294013989e-15,3.06995320677e-16,16.931635847,0.0855880520152,0.0929167526897,18.4458588602,1.47984044923,3.7998469252e-15,3.04847132542e-16,16.9152527968,0.0837867274799,0.0907973683283,18.9889839446,1.45912059577,3.91173069259e-15,3.00578842728e-16,16.8837456818,0.0803783237733,0.0868079916435,145.0,169.363991063,26.0,22.3300888589,8.91906547273,7.30802908111,4.84416818777,0.85622186741,295.638244629,401.19140625,104.368555767,247.055459261,12.4145965427,0.0
896813898.995,896813908.995,896813903.844,896813899.03,896813908.975,18.2952068693,1.46925081917,3.76881261508e-15,3.02665668748e-16,16.9241566886,0.0838689445227,0.090893935886,18.2274829343,1.4718335901,3.75486148447e-15,3.0319771956e-16,16.9281832493,0.0843111452735,0.0914135931449,18.7706080188,1.45099116357,3.86674525186e-15,2.98904179695e-16,16.8963041486,0.0808428933193,0.0873501505637,143.0,167.350550705,15.0,12.9508781458,8.91556365877,4.23846921136,4.84226626477,0.854618017863,292.602386475,402.154510498,107.419222239,247.055279647,12.4144624233,0.0
896813908.995,896813918.995,896813913.815,896813908.995,896813918.785,17.3358001081,1.42753139933,3.57117482227e-15,2.94071468261e-16,16.9826402733,0.0859151525166,0.0933024314184,17.2071887629,1.43257611833,3.54468088516e-15,2.95110680375e-16,16.9907251926,0.0868262674848,0.0943780481678,17.7503138473,1.41114956978,3.65656465254e-15,2.90696811374e-16,16.9569849092,0.0830565950825,0.0899404925769,137.0,158.221674792,13.0,11.2898729671,8.91373956276,3.69486751651,4.84127555247,0.865973675891,290.498901367,404.500213623,109.593533224,247.055310816,12.4143759055,0.0
896813918.995,896813928.995,896813924.13,896813919.01,896813928.96,17.8371343824,1.4492150351,3.67444968277e-15,2.9853829723e-16,16.9516872894,0.0848123663023,0.0920031658052,17.7396339359,1.45298246348,3.6543645908e-15,2.99314387477e-16,16.9576383656,0.0854738235997,0.0927821275076,18.2827590203,1.43186986743,3.76624835819e-15,2.94965192691e-16,16.9248956625,0.081867178115,0.0885472830638,142.0,163.033319175,14.0,12.1421058386,8.9173258256,3.97378009264,4.84322334178,0.871120383836,289.944396973,407.773986816,110.32982656,247.055186549,12.4145083438,0.0
896813928.995,896813938.995,896813933.868,896813929.055,896813938.965,16.3383522101,1.39732502136,3.36570055529e-15,2.878489544e-16,17.0469793649,0.0890988062606,0.0970694949296,16.3314472646,1.39760207643,3.36427813651e-15,2.87906027744e-16,17.0474383178,0.0891519395439,0.0971325699233,16.874572349,1.37563923466,3.4761619039e-15,2.8338168234e-16,17.0119180616,0.0850878211503,0.0923274281928,131.0,150.4722597,17.0,14.6102273098,8.91710062856,4.78152893775,4.84310103162,0.870738365791,290.848388672,410.740905762,109.678809768,247.055319147,12.4143262123,0.0
896813938.995,896813948.995,896813943.901,896813939.16,896813948.985,15.2180273425,1.34450487502,3.13491363256e-15,2.76968004254e-16,17.1241040998,0.091920940009,0.100429045623,15.1215451287,1.34852463362,3.11503829652e-15,2.77796074525e-16,17.1310095752,0.092748172021,0.101417440412,15.6646702131,1.32573749933,3.22692206391e-15,2.73101924861e-16,17.0926968596,0.0882063611107,0.0960110733745,120.0,139.613505193,14.0,12.1634497458,8.91263609726,3.98076537135,4.84067623268,0.859640834905,293.30456543,412.861053467,107.467774027,247.055334393,12.4144022418,0.0
896813948.995,896813958.995,896813954.071,896813949.03,896813958.93,16.1249915163,1.38163376608,3.32174825236e-15,2.84616555813e-16,17.061251263,0.089257353113,0.0972577272954,16.0236387412,1.38574418521,3.3008695807e-15,2.85463302153e-16,17.0680971373,0.0900555820096,0.0982063266818,16.5667638257,1.36357274037,3.41275334809e-15,2.80895984516e-16,17.0319057974,0.0858769016265,0.0932573173591,126.0,147.611006325,14.0,12.0273440616,8.91006885102,3.93622169288,4.83928189685,0.853847690098,296.57119751,413.741668701,104.337676049,247.055435421,12.4146639618,0.0
896813958.995,896813968.995,896813963.928,896813959.04,896813968.93,19.6458592746,1.50815867293,4.04704701058e-15,3.10680686624e-16,16.8468224279,0.080304599146,0.0867220002139,19.4151790111,1.51671578779,3.99952687629e-15,3.12443452284e-16,16.8596465021,0.0816678604916,0.0883141386619,19.9583040955,1.49649047356,4.11141064368e-15,3.08277037554e-16,16.8296909113,0.0785018125185,0.0846231829436,152.0,177.868629143,10.0,8.50823030302,8.91201117548,2.78451173553,4.84033682198,0.854704937518,299.690032959,412.65927124,101.105621189,247.055397254,12.4144269936,0.0
896813968.995,896813978.995,896813974.314,896813969.12,896813978.975,17.6320037422,1.44884642681,3.63219277089e-15,2.98462363922e-16,16.9642458266,0.0857401298461,0.0930960336225,17.6246357093,1.44913177679,3.63067495612e-15,2.98521146019e-16,16.9646996271,0.0857908375643,0.0931558239088,18.1677607937,1.42794475779,3.74255872351e-15,2.94156620104e-16,16.9317464922,0.0821487548712,0.08887680536,138.0,161.875078993,17.0,14.5860154927,8.91001818169,4.77360507033,4.83925437706,0.85255110863,301.989929199,410.050506592,98.5240410312,247.055364998,12.4143726472,0.0
896813978.995,896813988.995,896813984.002,896813979.025,896813988.92,16.3058752004,1.38353568613,3.35901029129e-15,2.85008351342e-16,17.0491397148,0.0884231392701,0.0962679929747,16.1411473102,1.3901981689,3.32507634591e-15,2.86380822793e-16,17.0601639973,0.08970211782,0.0977860885636,16.6842723946,1.36810840485,3.4369601133e-15,2.81830331399e-16,17.0242318207,0.0855680357581,0.0928931600753,128.0,148.721419338,12.0,10.3063370618,8.91386905105,3.3729830384,4.84134588081,0.86075571962,302.616333008,406.850463867,97.6243179338,247.055385596,12.4143530377,0.0
896813988.995,896813998.995,896813994.08,896813989.29,896813998.88,14.2181065512,1.31440442097,2.92892994954e-15,2.70767310719e-16,17.1978955887,0.0959997613553,0.105318588275,14.26762036,1.31229015983,2.93912979415e-15,2.70331772925e-16,17.1941211378,0.0955335354093,0.104757645778,14.8107454444,1.28887082801,3.05101356154e-15,2.6550739057e-16,17.1535577058,0.0905965181051,0.0988500328222,114.0,132.048978879,19.0,16.1450153957,8.91575507625,5.28382322041,4.84237022841,0.863674356276,301.632537842,403.777618408,98.4399716187,247.05534327,12.4146547372,0.0
896813998.995,896814008.995,896814004.153,896813999.045,896814008.935,16.6301537125,1.42377349408,3.42581166477e-15,2.9329733978e-16,17.0277593414,0.0891885590764,0.0971760452263,16.8094807694,1.41669308672,3.4627530385e-15,2.91838775864e-16,17.0161142534,0.0878530248845,0.0955925489892,17.3526058539,1.39502954336,3.57463680589e-15,2.87376085933e-16,16.9815882441,0.0839544911172,0.090994431032,133.0,154.725749341,23.0,19.6832659001,8.91657141552,6.44179611276,4.84281360274,0.859932820074,299.076080322,401.490539551,100.934925924,247.055227949,12.4146112419,0.0
896814008.995,896814018.995,896814014.326,896814009.065,896814018.885,18.2803050185,1.48523078415,3.76574283382e-15,3.05957541535e-16,16.9250414052,0.0848128843074,0.092003775427,18.4298927626,1.47957128362,3.7965579091e-15,3.04791684425e-16,16.9161929795,0.0838419024043,0.0908621719654,18.973017847,1.45883813065,3.90844167649e-15,3.00520654915e-16,16.8846589619,0.0804285084781,0.0868665336556,145.0,169.144787196,22.0,18.8697270281,8.91501755595,6.17554702739,4.84196966263,0.857335333587,295.600524902,400.731964111,104.402041034,247.055301087,12.4144860905,0.0
896814018.995,896814028.995,896814023.754,896814018.995,896814028.98,17.0620009343,1.44300345983,3.51477219247e-15,2.97258712724e-16,16.9999250965,0.0881480778883,0.0959420167953,17.2746215457,1.43472027336,3.55857203841e-15,2.95552376312e-16,16.9864786461,0.0866249200692,0.0941401780201,17.8177466301,1.41334106118,3.6704558058e-15,2.91148258603e-16,16.9528680527,0.0828776731525,0.0897307026331,136.0,158.932093784,24.0,20.5979828737,8.91987618207,6.7411580314,4.84460850435,0.855842213849,292.620056152,401.796875,107.394977073,247.05544078,12.4145329408,0.0
896814028.995,896814038.995,896814033.655,896814028.995,896814038.96,17.0857460494,1.42729005454,3.51966368617e-15,2.94021751235e-16,16.9984151324,0.0871092526669,0.0947125272122,17.0840169206,1.42735797166,3.51930748565e-15,2.94035742162e-16,16.9985250178,0.0871217083429,0.094727253777,17.627142005,1.40586364657,3.63119125304e-15,2.89607911194e-16,16.9645452419,0.0833136833487,0.0902420658312,136.0,157.208999803,17.0,14.7536913261,8.91857566917,4.82848079763,4.84390216317,0.865214120863,290.519927979,404.242706299,109.562250463,247.055402077,12.4144295964,0.0
896814038.995,896814048.995,896814044.244,896814039.09,896814048.98,17.3231670035,1.43194693469,3.56857240273e-15,2.94981068545e-16,16.9834317695,0.0862310366132,0.0936751255121,17.25804565,1.43449539268,3.55515740391e-15,2.95506050893e-16,16.9875209664,0.0866918236553,0.094219206681,17.8011707344,1.41310007008,3.6670411713e-15,2.91098614437e-16,16.953878586,0.0829383542794,0.0898018441879,138.0,158.690634046,15.0,13.020396226,8.91461783121,4.26122058306,4.84175256209,0.869778410583,289.840911865,407.535339355,110.416511618,247.055121978,12.4142445348,0.0
896814048.995,896814058.995,896814053.953,896814049.105,896814058.96,16.4822266563,1.4011403595,3.3953386912e-15,2.88634914058e-16,17.0374602948,0.0885835187122,0.096458142505,16.4461975195,1.40258225219,3.38791668902e-15,2.88931943952e-16,17.0398362454,0.0888575728941,0.0967832095338,16.9893226039,1.3806865521,3.49980045641e-15,2.84421429732e-16,17.0045598423,0.0848332742177,0.0920277720902,132.0,151.412571909,16.0,13.8091261731,8.91221948274,4.51935038394,4.84044995888,0.87193100986,290.824859619,410.763793945,109.704469085,247.055329724,12.4143726786,0.0
896814058.995,896814068.995,896814062.187,896814059.01,896814064.985,14.5491428563,1.69687429781,2.9971234284e-15,3.4955610535e-16,17.1729064795,0.119773748209,0.134644040695,14.4257411319,1.70366436448,2.97170267317e-15,3.50954859082e-16,17.1821546636,0.12120056433,0.136450306752,14.9688662163,1.67357321526,3.08358644056e-15,3.44756082343e-16,17.1420277327,0.11507019536,0.128727485446,69.0,79.9997041094,8.0,6.85413728654,5.34440638011,2.24317220287,2.90268116634,0.86261315929,292.834564209,412.905303955,107.939693804,247.055366605,12.41448855,0.0
896814068.995,896814078.995,896814074.684,896814069.02,896814078.885,16.628820873,1.40474866024,3.42553709983e-15,2.89378224009e-16,17.0278463623,0.0880506091,0.0958265494934,16.5614664448,1.40743704603,3.41166208764e-15,2.89932031482e-16,17.0322530275,0.0885569678196,0.0964266589196,17.1045915293,1.38561019851,3.52354585503e-15,2.85435700893e-16,16.9972182316,0.0845723549246,0.091720773043,131.0,152.385369439,15.0,12.9514502674,8.90903294464,4.23865645116,4.83871927011,0.859875418502,296.990234375,413.924743652,103.946670461,247.055318341,12.4146625567,0.0
896814078.995,896814088.995,896814084.338,896814079.08,896814088.91,17.9628982919,1.4616571774,3.70035704812e-15,3.01101378544e-16,16.9440589728,0.0849366947227,0.0921495016644,17.9570633066,1.46188115913,3.69915504116e-15,3.0114751878e-16,16.9444117157,0.0849757650284,0.0921954953594,18.500188391,1.44088355968,3.81103880855e-15,2.96822013295e-16,16.9120596227,0.0814308739314,0.0880370532239,141.0,164.852117359,17.0,14.6290929987,8.91083452095,4.78770316323,4.83969775139,0.855386547887,300.041015625,412.869354248,100.784020738,247.055489135,12.4145502268,0.0
896814088.995,896814098.995,896814094.131,896814089.055,896814098.955,17.431972538,1.45269144898,3.59098634282e-15,2.9925443849e-16,16.9766336674,0.0869068220319,0.0944732415891,17.5821577712,1.44688310189,3.62192450086e-15,2.98057918989e-16,16.9673195679,0.0858618153313,0.0932395251566,18.1252828556,1.42568046775,3.73380826825e-15,2.93690176356e-16,16.9342880182,0.0822084207161,0.0889466546381,138.0,161.631195828,22.0,18.8911432401,8.91744405405,6.18255596948,4.84328755461,0.853823375148,302.193634033,410.286956787,98.3458524981,247.055480023,12.4144162896,0.0
896814098.995,896814108.995,896814104.703,896814099.06,896814108.975,16.4980917685,1.3967640511,3.39860690431e-15,2.87733394527e-16,17.0364157125,0.0882362215264,0.0960464564739,16.3969696272,1.40082106841,3.3777757432e-15,2.88569140093e-16,17.0430910195,0.0890062572422,0.0969596452846,16.9400947116,1.3788907977,3.48965951059e-15,2.84051504327e-16,17.0077104147,0.0849639624712,0.0921816009695,130.0,150.928731418,14.0,12.0329311875,8.90955652776,3.93805020683,4.83900364123,0.861431687091,302.908233643,406.533447266,97.3113406936,247.055276441,12.4143229061,0.0
896814108.995,896814118.995,896814113.884,896814109.4,896814118.85,19.0913035258,1.49696862954,3.93280852631e-15,3.08375537686e-16,16.877911044,0.0819607953653,0.0886568204305,18.988536202,1.50081506263,3.91163845762e-15,3.09167902901e-16,16.8837712827,0.082591802606,0.0893956688657,19.5316612864,1.48037351183,4.02352222501e-15,3.04956943437e-16,16.8531520394,0.0793223178224,0.0855774860752,151.0,174.074740758,14.0,11.9920218677,8.91243904986,3.92466170216,4.84056921129,0.867668262164,301.925811768,403.606994629,98.1404952489,247.055348864,12.4145391231,0.0
896814118.995,896814128.995,896814123.626,896814119.0,896814128.97,18.6214921335,1.46498487884,3.83602737951e-15,3.01786885042e-16,16.9049638052,0.0822232354371,0.0889639991443,18.3299206558,1.47611013251,3.77596365509e-15,3.04078687296e-16,16.9220985374,0.0840921619334,0.091156194833,18.8730457402,1.4553182163,3.88784742248e-15,2.99795552557e-16,16.8903950189,0.0806510880401,0.0871262502858,145.0,168.177562605,8.0,6.84930954986,8.91099215888,2.24159221632,4.83978336851,0.862539548793,299.355865479,401.35055542,100.653195744,247.055386662,12.4145172974,0.0
896814128.995,896814138.995,896814134.192,896814129.015,896814138.955,17.7596292252,1.45600646065,3.65848362038e-15,2.99937330894e-16,16.9564152635,0.0855521540929,0.0928744414653,17.7840793562,1.45506410849,3.66352034739e-15,2.99743206348e-16,16.954921531,0.0853858638514,0.0926784825836,18.3272044407,1.43397142918,3.77540411477e-15,2.95398114412e-16,16.9222594389,0.0817913971191,0.0884586301108,140.0,163.347108826,18.0,15.4571291169,8.91282188482,5.05869680191,4.84077713856,0.857153859789,295.776672363,400.562133789,104.224843574,247.055379385,12.4145373492,0.0
896814138.995,896814148.995,896814143.93,896814139.115,896814148.81,19.0365931942,1.5066919398,3.921538198e-15,3.10378539599e-16,16.8810269268,0.0827016619606,0.0895243988599,19.0934488423,1.50457388655,3.93325046151e-15,3.0994222063e-16,16.8777890452,0.0823528777676,0.0891158013256,19.6365739267,1.4841884113,4.0451342289e-15,3.05742812728e-16,16.8473357077,0.0791096818735,0.0853300263127,150.0,175.046471685,19.0,16.3423735286,8.91430818528,5.3484131548,4.84158438562,0.857043556212,292.730316162,401.635620117,107.282152867,247.055360412,12.4145560853,0.0
896814148.995,896814158.995,896814153.979,896814149.085,896814158.98,16.3325216698,1.38519855763,3.36449946397e-15,2.85350902872e-16,17.0473668923,0.0883864914364,0.0962245510816,16.1715336714,1.39170497686,3.33133593631e-15,2.86691225234e-16,17.0581219766,0.0896334829463,0.0977045223915,16.7146587558,1.36963052028,3.4432197037e-15,2.82143887178e-16,17.0222562137,0.0855098271632,0.0928245565818,129.0,148.932053916,12.0,10.4039926416,8.91026589843,3.40494304635,4.83938891824,0.866276013292,290.401672363,404.2449646,109.680504855,247.055483548,12.4144145709,0.0
896814158.995,896814168.995,896814163.838,896814159.045,896814168.93,15.6340583396,1.35407956071,3.22061601796e-15,2.78940389507e-16,17.0948206794,0.0901851236766,0.0983604154455,15.442917591,1.36197730702,3.18124102374e-15,2.80567325247e-16,17.1081766153,0.0917661168237,0.100244243027,15.9860426754,1.33941408561,3.29312479113e-15,2.75919301637e-16,17.07064758,0.0873593124711,0.095008247932,124.0,142.446640919,11.0,9.58351364459,8.91068814288,3.13642264732,4.83961824979,0.870644346309,289.717407227,407.536315918,110.539795216,247.055330478,12.4144030207,0.0
896814168.995,896814178.995,896814174.161,896814169.185,896814178.95,18.1797489451,1.46513686317,3.74502828268e-15,3.01818193814e-16,16.9310302963,0.084154067979,0.0912289492455,18.1104108439,1.46779008096,3.73074463383e-15,3.02364756678e-16,16.9351792435,0.0846111965086,0.0917664640879,18.6535359283,1.44687723826,3.84262840122e-15,2.98056711081e-16,16.9030970801,0.081109541295,0.0876615595348,145.0,166.210695535,15.0,12.8994474632,8.9104122765,4.2216373516,4.83946841984,0.872535704036,290.823577881,410.98135376,109.727304155,247.055329719,12.4143609728,0.0
896814178.995,896814188.995,896814184.311,896814179.065,896814188.95,19.7690488603,1.52756132739,4.07242406522e-15,3.14677633442e-16,16.840035563,0.0808117671597,0.0873138102004,19.7321167896,1.5289180903,4.06481605866e-15,3.14957126601e-16,16.8420658068,0.0810268067115,0.0875649189275,20.275241874,1.50884251057,4.17669982605e-15,3.10821557177e-16,16.8125848904,0.0779331670301,0.0839627240793,155.0,180.569445615,16.0,13.7747762181,8.90590833573,4.50810858046,4.83702221662,0.858526490437,293.488342285,413.310943604,107.340180961,247.055356133,12.4143297293,0.0
896814188.995,896814198.995,896814194.079,896814189.065,896814198.96,18.8410287199,1.48852839243,3.8812519163e-15,3.0663684884e-16,16.8922384711,0.0825582647058,0.0893563757661,18.7400636187,1.49233308042,3.86045310545e-15,3.07420614567e-16,16.8980723478,0.0831906769757,0.0900977558237,19.2831887031,1.4717505405,3.97233687284e-15,3.03180611342e-16,16.8670528719,0.0798565379174,0.0861996594456,148.0,171.667979063,14.0,12.0276300846,8.90246845095,3.93631530041,4.83515392892,0.862328596751,296.938812256,414.141662598,104.026895754,247.055440764,12.4145517759,0.0
896814198.995,896814208.995,896814203.828,896814199.01,896814208.905,18.8690325511,1.495861338,3.88702070553e-15,3.08147435628e-16,16.8906259158,0.0828312946506,0.0896763350638,18.8616882768,1.49613678126,3.88550778501e-15,3.0820417694e-16,16.8910485923,0.082877037294,0.0897299572088,19.4048133612,1.47562846805,3.9973915524e-15,3.03979464418e-16,16.8602263251,0.0795755352553,0.0858723102768,148.0,172.927829206,17.0,14.5892430225,8.91159456096,4.77466135282,4.84011054819,0.855928412874,300.249511719,413.144836426,100.612855227,247.055379567,12.4144799897,0.0
896814208.995,896814218.995,896814213.649,896814209.01,896814218.945,20.7870183339,1.5528848285,4.28212577678e-15,3.19894274672e-16,16.7855195023,0.0782227178393,0.0842989322709,20.5888191412,1.56003376798,4.24129674308e-15,3.21366956204e-16,16.7959214034,0.079299500879,0.0855509273325,21.1319442256,1.54036442336,4.35318051047e-15,3.17315071212e-16,16.7676513606,0.0763907235909,0.0821749956065,160.0,188.205344735,11.0,9.3866035793,8.90620109188,3.07197935323,4.83718121983,0.850248453609,302.616882324,410.538909912,97.9517239787,247.055376544,12.414421203,0.0
896814218.995,896814228.995,896814223.928,896814219.03,896814228.98,18.7253154787,1.48398900775,3.85741498861e-15,3.05701735596e-16,16.8989271417,0.0828055600119,0.0896461696041,18.6224918683,1.48787532317,3.83623332487e-15,3.06502316573e-16,16.9049055167,0.083455517661,0.0904085087267,19.1656169527,1.4672309867,3.94811709226e-15,3.0224958326e-16,16.87369299,0.0800909337439,0.0864728551532,146.0,170.627342721,14.0,11.9774991048,8.90278372681,3.91990879793,4.83532516314,0.855788400622,303.427856445,406.916992188,96.8195418894,247.055410637,12.4144006689,0.0
896814228.995,896814238.995,896814234.163,896814229.03,896814238.945,19.710890793,1.51346329788,4.06044350336e-15,3.11773439363e-16,16.8432343706,0.0803205767658,0.0867406352246,19.5138825006,1.52075258638,4.01985979513e-15,3.13275032793e-16,16.8541407859,0.081478241393,0.0880924249205,20.0570075851,1.50057126061,4.13174356252e-15,3.09117679685e-16,16.8243346531,0.0783346111039,0.0844289076159,155.0,178.656585137,11.0,9.42032191804,8.90743967559,3.0830144459,4.83785392572,0.867737891959,302.403411865,403.391540527,97.6554993981,247.055336958,12.4144311552,0.0
896814238.995,896814248.995,896814243.782,896814239.005,896814248.95,19.6893171993,1.5218573949,4.05599934305e-15,3.13502623349e-16,16.844423361,0.0808351578638,0.0873411190665,19.6182726498,1.52447514947,4.04136416587e-15,3.14041880791e-16,16.8483480851,0.0812516584954,0.0878276010606,20.1613977342,1.50434710671,4.15324793325e-15,3.09895503983e-16,16.8186984069,0.0781324671603,0.0841941180707,155.0,179.616059467,15.0,12.8508189567,8.90890908627,4.20572256763,4.83865199952,0.863278301512,299.778137207,401.111450195,100.228025538,247.055353817,12.4145822486,0.0
896814248.995,896814258.995,896814254.145,896814249.045,896814258.95,20.136145997,1.53352340141,4.14804607539e-15,3.1590582069e-16,16.8200591215,0.0796898354747,0.0860054402021,20.0014020677,1.53844638933,4.12028882595e-15,3.16919956201e-16,16.8273488997,0.0804555084911,0.0868980324325,20.5445271521,1.51850535039,4.23217259334e-15,3.12812102179e-16,16.7982596248,0.0774226367014,0.0833704000776,157.0,183.04574893,13.0,11.1178132497,8.90970853576,3.63855706352,4.83908620059,0.857833372573,296.091125488,400.237548828,103.909146045,247.055385984,12.4145559673,0.0
896814258.995,896814268.995,896814263.882,896814259.0,896814268.945,19.8814322838,1.53121242616,4.09557505047e-15,3.15429759788e-16,16.8338808292,0.0805566067362,0.0870159908248,19.8433317775,1.53260805227,4.08772634616e-15,3.15717258767e-16,16.8359635156,0.0807765613477,0.0872727094895,20.3864568619,1.51259166324,4.19961011354e-15,3.11593882628e-16,16.8066456186,0.0777087334252,0.0837022591462,156.0,181.651965045,16.0,13.7499477087,8.91042353636,4.4999828865,4.83947453535,0.858899967909,292.731781006,401.191192627,107.274832771,247.055413255,12.4143113883,0.0
896814268.995,896814278.995,896814274.068,896814269.01,896814278.965,22.7608779591,1.64427707801,4.68874085958e-15,3.38721078069e-16,16.6870274746,0.0757314018948,0.0814124965889,22.8856253053,1.64001537365,4.71443881289e-15,3.37843166972e-16,16.6810930421,0.0751439450459,0.0807339489743,23.4287503897,1.62133021173,4.82632258028e-15,3.33994023615e-16,16.6556271865,0.0726500054511,0.0778620847995,181.0,208.811926437,21.0,18.1882064615,8.91263609726,5.95250393287,4.84067623268,0.86690816277,290.375427246,404.174285889,109.704018222,247.055467785,12.414602495,0.0
896814278.995,896814288.995,896814283.969,896814279.02,896814288.86,21.9175161728,1.62229533961,4.51500833159e-15,3.3419283996e-16,16.7280216608,0.0775291133902,0.0834938860835,22.1364613198,1.61470144447,4.56011103187e-15,3.3262849756e-16,16.7172295079,0.0764416975005,0.0822339880283,22.6795864042,1.59570768119,4.67199479926e-15,3.28715782325e-16,16.6909121743,0.0738234240585,0.0792115521365,176.0,202.005683852,24.0,20.7402334614,8.90693861218,6.78771276918,4.83758178561,0.871409471711,289.743865967,407.705474854,110.525062473,247.055367552,12.4145082171,0.0
896814288.995,896814298.995,896814294.234,896814289.03,896814298.965,23.8738056144,1.67980126988,4.91800395656e-15,3.46039061595e-16,16.6351958664,0.0738263897812,0.0792149667835,23.9625953158,1.67683199713,4.93629463506e-15,3.45427391408e-16,16.6311653666,0.0734361677326,0.0787658487657,24.5057204002,1.65855329975,5.04817840245e-15,3.41661979749e-16,16.6068313148,0.071103023685,0.0760877900637,191.0,218.311233147,20.0,17.2011431621,8.90858255056,5.62946503486,4.83847464978,0.875029252707,290.833496094,411.154937744,109.73494526,247.055403819,12.4143148899,0.0
896814298.995,896814308.995,896814304.071,896814299.01,896814308.945,24.0577642259,1.66790676631,4.95589943054e-15,3.43588793861e-16,16.6268618392,0.0727786169234,0.0780098389941,23.8659702896,1.67435409704,4.91638987966e-15,3.4491694399e-16,16.6355522609,0.0736182831944,0.0789754075937,24.409095374,1.65603134173,5.02827364705e-15,3.41142456397e-16,16.6111207892,0.0712703906857,0.0762794882359,187.0,217.253241415,11.0,9.55479601749,8.90050360679,3.12702415118,4.83408677277,0.860875250238,293.488891602,413.54888916,107.369402577,247.055376243,12.41444411,0.0
896814308.995,896814318.995,896814313.876,896814309.005,896814318.96,25.3267277531,1.73056613412,5.21730591715e-15,3.56496623629e-16,16.571052295,0.0717631921025,0.0768442995928,25.4483268616,1.72661440759,5.2423553335e-15,3.55682567964e-16,16.5658519143,0.0712734497182,0.0762829925687,25.991451946,1.70885237513,5.35423910088e-15,3.52023589277e-16,16.5429236477,0.0691349985201,0.0738384067302,200.0,231.34067004,21.0,18.0781138854,8.90064435494,5.91647363522,4.83416321662,0.864655105444,296.958129883,414.373840332,104.039580368,247.055543251,12.4145732792,0.0
896814318.995,896814328.995,896814324.051,896814319.115,896814328.965,22.385530852,1.6280273818,4.61141935551e-15,3.35373640651e-16,16.7050815057,0.0762227978207,0.0819806963264,22.4416975994,1.62608761191,4.62298970547e-15,3.34974048053e-16,16.7023607351,0.0759510526858,0.0816664096514,22.9848226838,1.60720952073,4.73487347286e-15,3.31085161271e-16,16.6763971057,0.0733831528713,0.0787048591868,175.0,204.52072457,19.0,16.2938872859,8.89807710869,5.33254492993,4.83276888078,0.855753127668,300.511413574,413.232513428,100.364726078,247.055436623,12.4145026853,0.0
896814328.995,896814338.995,896814334.108,896814329.05,896814338.98,28.2297008121,1.8199077953,5.81531836729e-15,3.74901005832e-16,16.4532343116,0.067831360924,0.0723531946904,28.3104160397,1.81741444346,5.83194570417e-15,3.74387375353e-16,16.4501343709,0.0675540185911,0.0720377149884,28.8535411241,1.80054713528,5.94382947156e-15,3.70912709867e-16,16.4295021984,0.065723207086,0.0699594615939,218.0,256.79658939,20.0,16.9649955555,8.90000254338,5.5521803636,4.83381463266,0.849087961704,302.945281982,410.477355957,97.6186113265,247.055484349,12.4143647058,0.0
896814338.995,896814348.995,896814344.187,896814339.04,896814348.945,28.1331704217,1.8003478338,5.79543310687e-15,3.70871653763e-16,16.4569533074,0.0673477197339,0.0718031596377,27.9362160139,1.80648792967,5.75486049886e-15,3.72136513511e-16,16.4645810496,0.0680321700452,0.0725817246408,28.4793410983,1.78950483359,5.86674426625e-15,3.68637995719e-16,16.443675157,0.0661648140655,0.0704600691935,217.0,253.276049022,11.0,9.40685927106,8.89332545117,3.07860848871,4.83018813639,0.856922728205,303.749420166,406.71697998,96.4846720388,247.05532771,12.4143845077,0.0
896814348.995,896814358.995,896814353.887,896814349.07,896814358.92,26.883278909,1.76213202064,5.53795545526e-15,3.62999196251e-16,16.5062944055,0.0689320474092,0.0736069371571,26.7193487494,1.76734949805,5.50418584237e-15,3.64073996598e-16,16.5129353286,0.0695406166944,0.0743012995769,27.2624738338,1.75000361078,5.61606960976e-15,3.60500743821e-16,16.4910868456,0.0675488851765,0.072031877301,210.0,242.690420401,12.0,10.3143074461,8.90199553717,3.37559152781,4.83489707758,0.865462115425,302.607666016,403.333770752,97.4493753,247.055297862,12.4144805855,0.0
896814358.995,896814368.995,896814364.053,896814359.045,896814368.93,26.1695176229,1.75377616386,5.39092063031e-15,3.61277889756e-16,16.5355107064,0.0704273204843,0.0753144998737,26.2244839721,1.75201397385,5.40224369825e-15,3.60914878614e-16,16.533232622,0.0702159951621,0.075072866078,26.7676090565,1.73450545013,5.51412746564e-15,3.57308122726e-16,16.5109760481,0.0681687494126,0.0727372098447,206.0,238.159452848,19.0,16.2598303374,8.89730017891,5.32139901951,4.83234691073,0.865269254789,299.692352295,400.776397705,100.310652383,247.055336067,12.4144994999,0.0
896814368.995,896814378.995,896814374.183,896814369.075,896814378.98,25.0328270237,1.72068773601,5.15676236689e-15,3.54461673617e-16,16.583725254,0.0721773685148,0.0773194227713,25.1490272036,1.71688974913,5.18069960394e-15,3.53679288321e-16,16.5786970234,0.0717011932052,0.0767732109301,25.692152288,1.69902520382,5.29258337133e-15,3.49999191987e-16,16.555498781,0.0695255362802,0.074284083128,196.0,228.66586186,21.0,17.9304317357,8.90022211049,5.86814129531,4.83393388506,0.857248528966,295.858703613,400.069641113,104.141319672,247.055468369,12.4144653092,0.0
896814378.995,896814388.995,896814384.238,896814379.09,896814388.98,24.9278967097,1.7198484133,5.13514672219e-15,3.54288773139e-16,16.5882859088,0.0724370733698,0.0776175422475,25.0812051494,1.71483236699,5.16672826078e-15,3.53255467601e-16,16.5816289988,0.0718054417417,0.0768927485174,25.6243302339,1.69694273865,5.27861202817e-15,3.49570204162e-16,16.5583686933,0.0696210194409,0.0743930994522,196.0,228.018807326,22.0,18.9359893214,8.89852750277,6.19723286882,4.8330135011,0.859695835076,292.388336182,401.149169922,107.617799556,247.055399355,12.4143678282,0.0
896814388.995,896814398.995,896814393.812,896814389.135,896814398.985,29.9622113791,1.86424165532,6.1722155441e-15,3.84033780995e-16,16.3885653411,0.0655359422119,0.069747308433,29.8971522089,1.86620201714,6.15881335503e-15,3.8443761553e-16,16.3909254438,0.0657413385357,0.0699800069339,30.4402772933,1.8497728596,6.27069712241e-15,3.81053209078e-16,16.3713784893,0.06405028819,0.0680669660777,234.0,270.807321978,15.0,12.9954033121,8.89634872142,4.25304108397,4.8318301503,0.864186983683,290.064178467,403.797851562,110.001402412,247.055387524,12.4143922812,0.0
896814398.995,896814408.995,896814404.287,896814399.015,896814408.985,26.3504600406,1.74625072109,5.42819476837e-15,3.59727648545e-16,16.5280294956,0.0696681973428,0.0744469716235,26.1900297814,1.75140892751,5.39514613496e-15,3.60790239068e-16,16.5346600193,0.0702819299224,0.0751482464436,26.7331548658,1.73388423015,5.50702990235e-15,3.57180151412e-16,16.5123744643,0.0682302088303,0.0728071903563,207.0,237.716996938,12.0,10.3980713937,8.89221635575,3.40300518341,4.82958575885,0.870941605195,289.394989014,407.769927979,110.877591226,247.055352339,12.4145582228,0.0
896814408.995,896814418.995,896814413.847,896814409.015,896814418.955,24.2683405608,1.68187910591,4.99927815552e-15,3.46467095817e-16,16.6173997979,0.0727523941122,0.0779797100883,24.1700420761,1.68516166077,4.97902866769e-15,3.47143302119e-16,16.6218064839,0.0731763947051,0.0784670607667,24.7131671606,1.6669438694,5.09091243508e-15,3.43390437096e-16,16.5976789831,0.0708705308315,0.0758216034588,193.0,219.793508286,14.0,12.0883600833,8.89378147518,3.9561905727,4.83043581447,0.87825646356,290.511383057,411.150909424,110.054986353,247.055360022,12.4144213717,0.0
896814418.995,896814428.995,896814423.868,896814419.085,896814428.9,25.5271772138,1.73441209708,5.25859850603e-15,3.57288891999e-16,16.5624930167,0.0713709441047,0.0763946902162,25.5889315529,1.73240795213,5.27131989989e-15,3.56876038139e-16,16.5598696185,0.0711245885367,0.0761124863729,26.1320566373,1.7146807436,5.38320366728e-15,3.53224233181e-16,16.537066023,0.0690018206877,0.0736865044518,200.0,232.26332574,19.0,16.4272945787,8.88806147039,5.3762054985,4.82732913638,0.861268797099,293.206665039,413.650787354,107.662251451,247.055407,12.4144589675,0.0
896814428.995,896814438.995,896814433.711,896814429.005,896814438.83,27.0891759172,1.79834869309,5.58037023895e-15,3.70459830776e-16,16.4980105162,0.0697863374099,0.0745818970794,27.3711488645,1.78950480423,5.63845666609e-15,3.68637989671e-16,16.4867674333,0.068760570688,0.0734114368837,27.9142739489,1.77234569622,5.75034043348e-15,3.65103213421e-16,16.4654341592,0.0668360296571,0.0712217948358,215.0,248.059464966,26.0,22.4039813162,8.88647383126,7.33221206713,4.82646684975,0.866826262315,296.746551514,414.582305908,104.278081445,247.055393835,12.4145368114,0.0
896814438.995,896814448.995,896814444.208,896814439.01,896814448.91,23.5839402497,1.66123454991,4.85829169143e-15,3.42214317282e-16,16.6484590853,0.0739050406089,0.0793055303846,23.5147467416,1.66357570896,4.84403782876e-15,3.42696596045e-16,16.6516492358,0.0742162136021,0.0796639733391,24.057871826,1.64510953849,4.95592159615e-15,3.38892564929e-16,16.6268569831,0.0718157365008,0.0769045544387,183.0,213.857641324,15.0,12.8728110709,8.8893000541,4.21291998684,4.82800184227,0.855814884599,300.508056641,413.449798584,100.396931603,247.055407172,12.4145410247,0.0
896814448.995,896814458.995,896814454.227,896814449.13,896814458.98,20.1326718608,1.55341032483,4.14733040333e-15,3.20002526916e-16,16.8202464623,0.0806992105671,0.0871824171551,20.2481427063,1.549223453,4.1711173975e-15,3.19140031318e-16,16.8140370175,0.080047066665,0.0864217169776,20.7912677907,1.52937647244,4.28300116489e-15,3.15051553323e-16,16.7852975696,0.0770643844435,0.0829551101079,157.0,184.813262912,21.0,17.8879836539,8.88898477825,5.85424919582,4.82783060804,0.849679141852,302.960998535,410.559753418,97.6118650449,247.055370283,12.414381771,0.0
896814458.995,896814468.995,896814463.913,896814459.055,896814468.975,23.5082826188,1.66080676325,4.84270621947e-15,3.42126193229e-16,16.651947742,0.0741164996249,0.0795490878457,23.4690253389,1.66213594884,4.8346192198e-15,3.4240000546e-16,16.6537623653,0.0742937588512,0.0797533328229,24.0121504233,1.64365121309,4.94650298719e-15,3.38592149896e-16,16.6289223617,0.0718863344309,0.0769855218767,183.0,213.423767171,16.0,13.6841718563,8.88815717913,4.47845624387,4.8273811182,0.857592151895,303.685546875,406.897796631,96.5611385555,247.055363067,12.4143442223,0.0
896814468.995,896814478.995,896814473.879,896814469.02,896814478.98,20.8525647796,1.59273588738,4.2956283446e-15,3.281035928e-16,16.7821013024,0.0799148708973,0.0862676364313,21.1610786096,1.58180583928,4.35918219358e-15,3.25852002891e-16,16.7661554987,0.0782693607454,0.0843531092052,21.704203694,1.56237818437,4.47106596097e-15,3.21849905981e-16,16.7386403584,0.0754718215475,0.0811125682747,167.0,192.981368048,27.0,23.137541262,8.89142816612,7.57228623119,4.82915767328,0.865551448254,302.609741211,403.225158691,97.4436460503,247.055280906,12.414445285,0.0
896814478.995,896814488.995,896814484.114,896814479.045,896814488.95,24.7181200163,1.70336507517,5.09193272337e-15,3.50893205485e-16,16.5974614086,0.0723544702224,0.0775227041237,24.7087480634,1.70367459659,5.09000210107e-15,3.50956966897e-16,16.5978731469,0.072393742846,0.0775677917797,25.2518731478,1.6856433671,5.20188586846e-15,3.47242533622e-16,16.5742660025,0.0701598869257,0.0750087276793,194.0,224.417027694,17.0,14.4941525338,8.88714379245,4.74354082924,4.82683072248,0.864724873233,299.605682373,400.684356689,100.396650123,247.055416771,12.4145828357,0.0
896814488.995,896814498.995,896814493.882,896814489.035,896814498.965,22.8990110858,1.65536596444,4.71719628368e-15,3.41005388674e-16,16.6804581816,0.0757804827836,0.0814692237618,23.0815300713,1.64915035258,4.75479519468e-15,3.39724972632e-16,16.6718385131,0.0749286766639,0.0804854991693,23.6246551557,1.63051428983,4.86667896207e-15,3.35885943705e-16,16.6465863052,0.0724620219215,0.0776461891655,180.0,209.933495571,23.0,19.7028973238,8.88620359481,6.44822094232,4.82632007755,0.857523732307,295.866149902,399.883728027,104.13391501,247.05534253,12.4145530785,0.0
896814498.995,896814508.995,896814503.521,896814499.045,896814508.96,21.3617456139,1.59563104747,4.40051959645e-15,3.28699995779e-16,16.7559081526,0.0782138019393,0.0842885767967,21.4505788813,1.59249556967,4.41881924955e-15,3.28054087352e-16,16.7514024578,0.0777535153559,0.08375422123,21.9937039657,1.57318941326,4.53070301693e-15,3.24077019131e-16,16.7242540621,0.0750099045374,0.0805792350246,168.0,195.449570317,20.0,17.1599092596,8.88661457941,5.61597030314,4.8265432936,0.859694021852,292.363189697,400.886383057,107.640459898,247.055331212,12.4144469955,0.0
896814508.995,896814518.995,896814514.477,896814509.055,896814518.99,19.6327041404,1.53624428304,4.04433705292e-15,3.16466322306e-16,16.8475496952,0.0817979071489,0.0884662453897,19.7555065688,1.53173830689,4.06963435318e-15,3.15538091218e-16,16.8407795743,0.0810782143812,0.087624965317,20.2986316533,1.51164841756,4.18151812057e-15,3.11399574018e-16,16.8113330931,0.077986199307,0.0840242873308,156.0,180.31503396,21.0,18.0751669708,8.88311276545,5.91550919045,4.8246413706,0.865257112811,289.634429932,403.90335083,110.434574315,247.055305804,12.4144152131,0.0
896814518.995,896814528.995,896814524.231,896814518.995,896814528.97,19.4790854065,1.5329777382,4.01269159374e-15,3.1579341407e-16,16.8560785956,0.0822503387214,0.088995731958,19.6378254795,1.52714018229,4.04539204877e-15,3.14590877552e-16,16.8472665096,0.0813104301378,0.087896280228,20.1809505639,1.50699610323,4.15727581616e-15,3.10441197266e-16,16.8176459537,0.0781920451541,0.0842633079005,156.0,179.332489917,22.0,19.0572937207,8.88622611452,6.23693249041,4.82633230857,0.870036852758,289.018768311,407.550140381,111.237756212,247.055200279,12.4144414232,0.0
896814528.995,896814538.995,896814534.08,896814529.215,896814538.625,18.8820822399,1.50610563797,3.88970894143e-15,3.10257761422e-16,16.8898752879,0.0833218553166,0.0902516543716,18.9753271931,1.50261764997,3.90891740178e-15,3.09539235893e-16,16.884526817,0.0827427392336,0.0895725392797,19.5184522775,1.48213797894,4.02080116917e-15,3.05320423661e-16,16.8538865571,0.0794653107735,0.0857439562529,153.0,173.425710492,20.0,17.2769872626,8.88521835777,5.65428674048,4.8257849706,0.882304779046,290.115509033,411.218231201,110.455647508,247.055401466,12.414477763,0.0
896814538.995,896814548.995,896814544.002,896814539.03,896814548.865,21.616407238,1.59689282319,4.45297989102e-15,3.28959921576e-16,16.7430412161,0.0773834292064,0.0833249358961,21.5830668824,1.59806841603,4.44611177778e-15,3.29202093701e-16,16.7447171086,0.0775538630582,0.08352259318,22.1261919669,1.57880861676,4.55799554517e-15,3.25234575053e-16,16.71773331,0.0748332358409,0.080375381063,169.0,196.405830459,16.0,13.8268963094,8.87662146081,4.52516606488,4.82111578021,0.860653136773,292.912445068,413.789245605,107.971698679,247.055378266,12.4144516871,0.0
896814548.995,896814558.995,896814553.892,896814549.015,896814558.915,21.2659799218,1.58028124341,4.38079186389e-15,3.25537936142e-16,16.7607865012,0.0778243439649,0.0838364156645,21.1681886342,1.58376479376,4.36064685864e-15,3.26255547515e-16,16.7657907576,0.0783374828062,0.0844322437697,21.7113137186,1.5643193323,4.47253062602e-15,3.22249782453e-16,16.7382847431,0.0755384975275,0.0811895933097,167.0,192.628871585,14.0,12.0728864951,8.87228078788,3.95112648931,4.81875825186,0.867034595941,296.875976562,414.651885986,104.15969457,247.055272656,12.4145474943,0.0
896814558.995,896814568.995,896814563.75,896814558.995,896814568.885,18.367880631,1.48731400958,3.78378340999e-15,3.06386685973e-16,16.9198523792,0.0845377511836,0.0916800701533,18.4562873918,1.48396121657,3.80199520271e-15,3.05696010613e-16,16.9146391396,0.0839655611811,0.0910074367554,18.9994124762,1.4631948328,3.9138789701e-15,3.01418135557e-16,16.8831495716,0.0805519964329,0.0870106111435,144.0,168.607164623,20.0,17.124633797,8.87433571086,5.60442560631,4.81987433208,0.854200580667,300.403442383,413.523895264,100.510546871,247.055538974,12.4143545181,0.0
896814568.995,896814578.995,896814574.286,896814569.075,896814578.985,20.9261043826,1.56800615871,4.31077750281e-15,3.23009268695e-16,16.7782790317,0.078451094298,0.0845642453941,20.8254713533,1.57161926633,4.29004709878e-15,3.23753568864e-16,16.7835129005,0.0789919184592,0.0851930216593,21.3685964377,1.55201921152,4.40193086617e-15,3.19715957573e-16,16.7555600071,0.0761257036798,0.0818683826769,161.0,189.564848737,14.0,11.9943708728,8.87118858224,3.92543046745,4.81816504758,0.849513158608,303.21206665,410.561981201,97.3625158312,247.055502921,12.414481707,0.0
896814578.995,896814588.995,896814584.21,896814579.07,896814588.875,16.8708084148,1.41261716025,3.47538653345e-15,2.90999135012e-16,17.012160266,0.0873041866515,0.0949430433646,16.7386931515,1.41788147374,3.4481707892e-15,2.92083583591e-16,17.0206961298,0.0882809272399,0.0960994344835,17.2818182359,1.39611298287,3.56005455659e-15,2.8759927447e-16,16.9860264173,0.0843483467979,0.0914573319405,131.0,153.227859447,13.0,11.1350118988,8.86642003494,3.64418571235,4.81557512993,0.855081440903,303.980377197,406.66897583,96.2509387061,247.055361667,12.4143862993,0.0
896814588.995,896814598.995,896814594.172,896814589.0,896814598.96,19.5279005456,1.51686605224,4.0227475124e-15,3.12474406762e-16,16.8533611135,0.0812213972036,0.0877922415665,19.4258686377,1.52065280226,4.00172893936e-15,3.13254477265e-16,16.859048881,0.0818286574854,0.0885022177453,19.9689937221,1.50038562707,4.11361270675e-15,3.09079439177e-16,16.8291095489,0.0786582732572,0.0848050370187,153.0,177.135892775,14.0,11.9555872704,8.87054677068,3.91273765212,4.81781646362,0.863920031004,302.652160645,403.071472168,97.396282108,247.055372926,12.4144265226,0.0
896814598.995,896814608.995,896814603.764,896814599.085,896814608.98,15.059921813,1.34683480726,3.10234389348e-15,2.77447970296e-16,17.1354432072,0.0930000465873,0.101718714091,15.0279881404,1.34817130889,3.09576555693e-15,2.77723289631e-16,17.1377478908,0.0932780364933,0.102051403263,15.5711132248,1.32525673739,3.20764932432e-15,2.73002887902e-16,17.0992008433,0.0886843689494,0.0965777442947,119.0,138.050913185,16.0,13.8482008712,8.86583452264,4.53213846694,4.81525712351,0.862263965618,299.81060791,400.62121582,100.191317969,247.055330197,12.4145460416,0.0
896814608.995,896814618.995,896814613.972,896814609.015,896814618.97,15.8622835139,1.39497073244,3.26763040387e-15,2.87363970882e-16,17.0790857301,0.0915149738344,0.099944592501,16.0153125872,1.38877103487,3.29915439297e-15,2.86086833184e-16,17.0686614509,0.0902893541147,0.0984844259364,16.5584376717,1.36654025537,3.41103816036e-15,2.81507292607e-16,17.0324516059,0.0860981797281,0.0935183462545,126.0,146.822919683,22.0,18.8612340417,8.86695487791,6.17276750457,4.81586561656,0.858306926092,295.962585449,399.562408447,104.038334823,247.055227624,12.4144307869,0.0
896814618.995,896814628.995,896814623.027,896814619.045,896814628.965,16.6695337813,1.82018709238,3.43392395895e-15,3.74958541031e-16,17.0251913662,0.112517253638,0.125540266597,16.5999619048,1.82377770474,3.41959215239e-15,3.75698207176e-16,17.0297322716,0.113176738882,0.126361987487,17.1430869892,1.79555619867,3.53147591978e-15,3.69884576927e-16,16.9947774278,0.108149582362,0.120126288856,78.0,91.1549070737,9.0,7.69396118649,5.31729828654,2.51802366103,2.88795808073,0.855842757112,292.563049316,400.588653564,107.438563306,247.055427405,12.4143557611,0.0
896814628.995,896814638.995,896814634.027,896814629.025,896814638.975,17.1170978826,1.43343522429,3.52612216382e-15,2.95287656205e-16,16.9964246646,0.0873156519388,0.0949566042747,17.1133914012,1.43358121103,3.52535862865e-15,2.95317729473e-16,16.9966597919,0.0873423685595,0.0949882053668,17.6565164856,1.41202828064,3.63724239604e-15,2.90877825813e-16,16.9627374394,0.0835313161761,0.0904974778399,135.0,156.359134739,17.0,14.5960162615,8.85560494714,4.77687804923,4.80970118445,0.863514801025,289.74331665,403.760253906,110.320785588,247.055479195,12.4145863272,0.0
896814638.995,896814648.995,896814644.355,896814639.06,896814648.945,16.6927629332,1.43680997156,3.43870916424e-15,2.95982854141e-16,17.0236794358,0.0896483686539,0.097722211714,16.9461180699,1.42682149836,3.49090032241e-15,2.93925228662e-16,17.0073244301,0.0877710464922,0.0954954886469,17.4892431543,1.40516967441,3.6027840898e-15,2.89464952929e-16,16.9730724604,0.0839059607694,0.0909374182985,135.0,154.911797984,25.0,21.5565203623,8.8575472716,7.05486120947,4.81075610959,0.871607758493,289.020294189,407.678466797,111.24501766,247.055210632,12.4144659471,0.0
896814648.995,896814649.995,896814649.632,896814649.16,896814649.975,12.1865791928,3.9026532094,2.51043531373e-15,8.03946561137e-16,17.3652954624,0.301633774729,0.419114013012,12.2913174899,3.88746462755,2.53201140292e-15,8.00817713276e-16,17.3560039079,0.298368473747,0.412799992022,12.8344425743,3.80773203559,2.64389517031e-15,7.84392799331e-16,17.3090574722,0.282082657969,0.382118737638,10.0,11.3611231269,2.0,1.75233797741,0.885205809378,0.573492428971,0.480777479942,0.880194668105,289.421691895,409.571014404,110.991740865,247.055013394,12.4142392139,0.0


==> wd_2246-069_10sec_fuv.csv <==
t0,t1,t_mean,t0_data,t1_data,cps_bgsub,cps_bgsub_err,flux_bgsub,flux_bgsub_err,mag_bgsub,mag_bgsub_err_1,mag_bgsub_err_2,cps_mcatbgsub,cps_mcatbgsub_err,flux_mcatbgsub,flux_mcatbgsub_err,mag_mcatbgsub,mag_mcatbgsub_err_1,mag_mcatbgsub_err_2,cps,cps_err,flux,flux_err,mag,mag_err_1,mag_err_2,counts,flat_counts,bg_counts,bg_flat_counts,exptime,bg,mcat_bg,responses,detxs,detys,detrad,racent,deccent,flags
745219067.995,745219077.995,745219072.638,745219069.117,745219077.575,1.14295497785,0.367386886812,1.60013696899e-15,5.14341641536e-16,18.6749271914,0.302615342978,0.421022976764,1.09741505791,0.374299282744,1.53638108107e-15,5.24018995841e-16,18.7190727126,0.318631516944,0.452907697394,1.17093827989,0.36307409533,1.63931359185e-15,5.08303733462e-16,18.6486649899,0.293237147866,0.402989123157,8.0,10.4010570922,1.0,0.759508468795,8.88266894229,0.248566407969,0.653082440496,0.76971507935,617.391784668,386.957794189,217.782660406,342.166673002,-6.71225444334,0.0
745219077.995,745219087.995,745219082.88,745219078.622,745219086.745,1.07788945844,0.35234013139,1.50904524181e-15,4.93276183946e-16,18.7385644384,0.307078835584,0.429768202478,1.07818049151,0.35229829246,1.50945268812e-15,4.93217609444e-16,18.7382713263,0.306974878756,0.42956330809,1.1517037135,0.341564442815,1.6123851989e-15,4.78190219941e-16,18.6666480821,0.281992591956,0.38195270622,9.0,11.369365453,3.0,2.22651633111,9.87177979863,0.728678072001,0.725805057559,0.791749485806,619.060974121,387.189300537,219.435239658,342.166514908,-6.71227782119,0.0
745219087.995,745219097.995,745219091.795,745219088.637,745219096.408,0.888497335957,0.308866921424,1.24389627034e-15,4.32413689993e-16,18.9483596751,0.323925399687,0.463762410366,0.84152191633,0.316477730599,1.17813068286e-15,4.43068822839e-16,19.0073364223,0.346607489723,0.512173943909,0.915045138319,0.304481605824,1.28106319365e-15,4.26274248153e-16,18.9163937052,0.311872027174,0.439279141429,7.0,9.03156294504,1.0,0.800643450516,9.87007369017,0.262028765623,0.725679618968,0.775704459587,619.702331543,387.029815674,220.084847654,342.166532372,-6.7122380145,0.0
745219097.995,745219107.995,745219103.327,745219098.606,745219106.989,1.68109727584,0.419002679763,2.35353618618e-15,5.86603751668e-16,18.256017889,0.241617803384,0.311252342946,1.6334487084,0.424724330998,2.28682819176e-15,5.94614063397e-16,18.2872362454,0.250940957807,0.326945552093,1.70697193039,0.415862665561,2.38976070254e-15,5.82207731785e-16,18.239434051,0.236724442856,0.303158455044,13.0,16.8481761044,1.0,0.780353276721,9.87021274603,0.255388345109,0.725689842803,0.771637711039,620.974609375,386.542358398,221.384024053,342.166867185,-6.71248290681,0.0
745219107.995,745219117.995,745219113.663,745219110.121,745219117.907,1.24792066001,0.369550007951,1.74708892401e-15,5.17370011131e-16,18.5795325631,0.281623597342,0.381272894918,1.22444002453,0.37275467053,1.71421603434e-15,5.21856538742e-16,18.6001562065,0.288550854167,0.394145846049,1.29796324652,0.362625656237,1.81714854512e-15,5.07675918732e-16,18.5368440124,0.267499340732,0.355735016202,10.0,12.8117287317,2.0,1.50929895911,9.87064061022,0.493952386617,0.725721300757,0.780758232247,621.432983398,385.61541748,221.899712372,342.167197215,-6.71240665542,0.0
745219117.995,745219127.995,745219122.929,745219118.607,745219127.395,0.735789618841,0.291559212463,1.03010546638e-15,4.08182897449e-16,19.1531158597,0.362410687712,0.547863436536,0.713860418944,0.295345021318,9.99404586522e-16,4.13483029845e-16,19.1859667437,0.375915701139,0.579754654355,0.787383640933,0.282452070748,1.10233709731e-15,3.95432899048e-16,19.0795340314,0.332826758366,0.48238465549,6.0,7.77111344186,2.0,1.55591701825,9.86953885993,0.509209205971,0.725640296525,0.77289041491,620.842651367,384.070709229,221.416392725,342.16643877,-6.71249928279,0.0
745219127.995,745219137.995,745219132.467,745219128.387,745219136.268,1.94184319027,0.46118245726,2.71858046637e-15,6.45655440164e-16,18.099464609,0.231360624175,0.294396493258,1.94698333876,0.46061747221,2.72577667427e-15,6.44864461094e-16,18.0965944123,0.230555614657,0.293091279025,2.02050656075,0.452458876771,2.82870918505e-15,6.33442427479e-16,18.0563493376,0.219394454195,0.275252499058,15.0,19.9417057562,3.0,2.37227358983,9.86965652259,0.776380447581,0.725648947463,0.75267966323,619.910461426,383.73059082,220.511461651,342.167001261,-6.71250883987,0.0
745219137.995,745219147.995,745219141.882,745219138.421,745219145.911,1.41314629873,0.391295650464,1.97840481822e-15,5.4781391065e-16,18.4445321866,0.265389473869,0.351999251434,1.38852999304,0.394470233879,1.94394199025e-15,5.52258327431e-16,18.463611837,0.271490333128,0.36285692963,1.46205321503,0.384910809809,2.04687450104e-15,5.38875133732e-16,18.4075920497,0.253738140521,0.331725141208,11.0,14.4280003549,2.0,1.47469914672,9.86831409869,0.482628811654,0.725550248132,0.76272435317,618.604492188,383.917785645,219.195259126,342.166716776,-6.71223052562,0.0
745219147.995,745219157.995,745219151.773,745219148.042,745219156.267,0.834417734318,0.324307680994,1.16818482804e-15,4.54030753391e-16,19.0165411855,0.356492517538,0.534299107625,0.862624160017,0.319870464295,1.20767382402e-15,4.47818650013e-16,18.9804459562,0.34244389392,0.503047070453,0.936147382006,0.308004029449,1.31060633481e-15,4.31205641229e-16,18.8916394322,0.308822523711,0.433213647438,7.0,9.23795107513,4.0,3.0673911173,9.86805203187,1.00387345657,0.725530980136,0.757933296337,617.206115723,383.823822021,217.807634029,342.166862064,-6.71218915181,0.0
745219157.995,745219167.995,745219163.426,745219158.322,745219166.158,0.896570825676,0.309509979902,1.25519915595e-15,4.33313971862e-16,18.9385384928,0.321979507467,0.459753717345,0.847384806335,0.317460569826,1.18633872887e-15,4.44444797756e-16,18.999798318,0.34546901822,0.509667225079,0.920908028324,0.305499524881,1.28927123965e-15,4.27699334834e-16,18.9094593523,0.31104639374,0.437631915629,7.0,9.0868098447,1.0,0.733763362992,9.8672283933,0.240140736979,0.725470423574,0.770548127478,615.539733887,384.669769287,216.084226305,342.166849523,-6.71258170425,0.0
745219167.995,745219177.995,745219173.658,745219169.207,745219177.494,1.62768031824,0.418481094326,2.27875244554e-15,5.85873532056e-16,18.2910772198,0.24842694555,0.322678130745,1.60434376602,0.4212973135,2.24608127242e-15,5.898162389e-16,18.3067564223,0.253162661824,0.330739083693,1.677866988,0.412359491673,2.34901378321e-15,5.77303288342e-16,18.2581061765,0.238589539565,0.306232018297,13.0,16.5562916288,2.0,1.5131573815,9.86746371861,0.495215143035,0.725487725449,0.785297983915,615.391845703,386.136535645,215.837538068,342.167187321,-6.71219938917,0.0
745219177.995,745219187.995,745219182.904,745219180.674,745219184.924,0.774229823092,0.393587123801,1.08392175233e-15,5.51021973321e-16,19.0978252595,0.446262192689,0.770880979329,0.848549581735,0.379671206059,1.18796941443e-15,5.31539688483e-16,18.9983069407,0.401498049684,0.644042549663,0.922072803723,0.365383297705,1.29090192521e-15,5.11536616788e-16,18.908086968,0.362418042369,0.547880445464,5.0,6.36843973464,4.0,3.12002967477,6.90665607848,1.02110062083,0.507799608058,0.785258148108,615.469848633,386.968353271,215.863566834,342.167297529,-6.71258544654,0.0
781207247.995,781207257.995,781207256.45,781207256.45,781207256.45,0.595949109537,0.549630560661,8.34328753351e-16,7.69482784926e-16,19.381977062,0.7095403068,2.77363557593,0.524367318816,0.581703895203,7.34114246343e-16,8.14385453284e-16,19.5209109588,0.810368683264,,0.595949109537,0.549630560661,8.34328753351e-16,7.69482784926e-16,19.381977062,0.7095403068,2.77363557593,1.0,1.17564609457,0.0,0.0,1.97272900614,0.0,0.141211474866,0.850596114444,546.562744141,464.372253418,160.076309865,342.167927672,-6.71336502097,4.0
781207257.995,781207267.995,781207262.546,781207259.155,781207267.075,0.717299258135,0.311289971626,1.00421896139e-15,4.35805960276e-16,19.1807490458,0.391353977235,0.617911036277,0.765069634001,0.303412911797,1.0710974876e-15,4.24778076515e-16,19.1107475877,0.362666167997,0.548454503037,0.836651424722,0.291210912691,1.17131199461e-15,4.07695277767e-16,19.0136386126,0.32427884901,0.464492908419,7.0,8.25417778716,4.0,3.59790552653,9.86573086864,1.17749635414,0.706206682342,0.849187191311,547.088867188,466.111053467,161.26315835,342.166736546,-6.71288506103,0.0
781207267.995,781207277.995,781207271.509,781207268.465,781207276.88,1.15651333975,0.366234726981,1.61911867566e-15,5.12728617773e-16,18.6621233838,0.298693525778,0.413426044136,1.1682805858,0.364602637753,1.63559282013e-15,5.10443692855e-16,18.6511321006,0.294904778522,0.406162769447,1.23986237652,0.354512574486,1.73580732713e-15,4.9631760428e-16,18.586566296,0.273042452556,0.365646467676,11.0,12.2316113971,3.0,2.51247045223,9.86529765614,0.822263057092,0.706175672216,0.900021145317,547.981018066,467.515228271,162.65511906,342.166417721,-6.71275731234,0.0
781207277.995,781207287.995,781207282.755,781207278.635,781207286.385,1.67232372908,0.42554201756,2.34125322071e-15,5.95758824584e-16,18.2616991197,0.246143349609,0.318824822388,1.65785976634,0.427261136545,2.32100367287e-15,5.98165591163e-16,18.2711305199,0.248958624959,0.323578412099,1.72944155706,0.418684289762,2.42121817988e-15,5.86158005666e-16,18.2252352737,0.235384575454,0.300959040578,15.0,17.062334449,2.0,1.72184648596,9.86580574487,0.563513395404,0.706212042117,0.879364369007,549.630310059,468.47543335,164.554290921,342.166794522,-6.71271126129,0.0
781207287.995,781207297.995,781207293.705,781207290.165,781207295.58,0.695293173689,0.296373368123,9.73410443164e-16,4.14922715372e-16,19.2145800861,0.385494237785,0.603205917148,0.709371603935,0.293956168245,9.9312024551e-16,4.11538635543e-16,19.1928155007,0.376422584971,0.580977925107,0.780953394656,0.281344856707,1.09333475252e-15,3.93882799389e-16,19.0884372074,0.334053373871,0.484988163746,7.0,7.70499344751,3.0,2.58235848629,9.86613733962,0.845135504603,0.706235778263,0.90851171352,551.573425293,468.732940674,166.429325507,342.166581253,-6.71256388124,0.0
781207297.995,781207307.995,781207304.253,781207301.67,781207306.495,1.16168468622,0.351460522993,1.62635856071e-15,4.92044732191e-16,18.6572793391,0.286980857011,0.391207683496,1.11860911332,0.35761787699,1.56605275864e-15,5.00665027785e-16,18.698304117,0.301186970486,0.418246744496,1.19019090404,0.347325741575,1.66626726565e-15,4.86256038205e-16,18.6309584328,0.278007998505,0.374646307611,10.0,11.7424659751,1.0,0.859354721208,9.86603572187,0.281243363304,0.706228504282,0.852048212621,552.909729004,467.489257812,167.141213183,342.166848873,-6.71233644732,0.0
781207307.995,781207317.995,781207312.378,781207308.63,781207316.87,1.07713660429,0.330385852723,1.507991246e-15,4.62540193812e-16,18.7393230381,0.29046136998,0.397737790954,1.00555481357,0.341187284881,1.40777673899e-15,4.77662198833e-16,18.8139856267,0.317196717114,0.449993378447,1.07713660429,0.330385852723,1.507991246e-15,4.62540193812e-16,18.7393230381,0.29046136998,0.397737790954,9.0,10.6291536437,0.0,0.0,9.86797180733,0.0,0.706367092747,0.846777792467,553.217895508,466.203887939,166.909191725,342.166869764,-6.71198671719,0.0
781207317.995,781207327.995,781207322.299,781207318.395,781207327.485,0.775305799184,0.300407741562,1.08542811886e-15,4.20570838187e-16,19.0963174189,0.355559007441,0.532181597916,0.761367418541,0.302749407774,1.06591438596e-15,4.23849170883e-16,19.1160142801,0.36348755638,0.550357954239,0.832949209261,0.29052321038,1.16612889297e-15,4.06732494532e-16,19.0184536994,0.324859737645,0.465695057068,7.0,8.22006726223,2.0,1.73818781195,9.86862964853,0.56886146573,0.706414182197,0.851755520206,553.147766113,463.846221924,165.923411005,342.167156926,-6.71273463967,0.0
781207327.995,781207337.995,781207333.888,781207329.28,781207337.575,0.966152703628,0.340358582892,1.35261378508e-15,4.76502016049e-16,18.8573855662,0.327668480719,0.471535737091,0.983138301557,0.337820801425,1.37639362218e-15,4.72949121996e-16,18.8384634603,0.320686890369,0.457102932838,1.05472009228,0.326909538454,1.47660812919e-15,4.57673353835e-16,18.7621569516,0.293136048231,0.402797176088,9.0,10.4092455565,3.0,2.67082885004,9.86920191688,0.874089441831,0.706455146191,0.864759859855,551.736206055,462.289123535,164.023812718,342.166979421,-6.7124949998,0.0
781207337.995,781207347.995,781207341.259,781207338.405,781207345.82,0.340332853224,0.241506408644,4.76465994513e-16,3.38108972102e-16,19.9902403132,0.582247872259,1.34257675854,0.386389922597,0.231643010932,5.40945891636e-16,3.24300215305e-16,19.8524355223,0.509964567872,0.993509501679,0.457971713318,0.215418801618,6.41160398645e-16,3.01586322265e-16,19.6679033636,0.418570850622,0.690080405359,4.0,4.51970508925,4.0,3.54741857242,9.86896124328,1.16097335097,0.706437918343,0.885063587452,550.715209961,461.779388428,162.885749371,342.166458198,-6.7126201886,0.0
781207347.995,781207357.995,781207354.008,781207350.465,781207357.295,1.25296495213,0.381108579643,1.75415093298e-15,5.335520115e-16,18.5751526922,0.288331680946,0.393734942253,1.27171307081,0.378608419627,1.78039829914e-15,5.30051787478e-16,18.5590271624,0.282948550093,0.383716959779,1.34329486153,0.368906794762,1.88061280615e-15,5.16469512667e-16,18.4995716164,0.263458898425,0.348598492241,12.0,13.258958097,3.0,2.72433057006,9.87047481285,0.891599095657,0.706546262364,0.905562089576,547.664245605,462.056243896,160.173989264,342.167233084,-6.71239735813,0.0
781207357.995,781207367.995,781207363.234,781207358.365,781207366.73,0.583770704654,0.287267364402,8.17278986516e-16,4.02174310163e-16,19.4043942575,0.434487098545,0.735531766877,0.627611823901,0.279430370288,8.78656553461e-16,3.91202518404e-16,19.3257722078,0.39984093336,0.639713707033,0.699193614621,0.266138931438,9.7887106047e-16,3.72594504013e-16,19.2085063664,0.350198737909,0.520136784754,6.0,6.90204981172,4.0,3.48147146101,9.87144285558,1.13939065997,0.706615556596,0.869684112618,546.325012207,463.410247803,159.473724243,342.166964548,-6.71239454753,0.0
781207367.995,781207377.995,781207371.436,781207368.56,781207374.96,0.810668137113,0.306937267586,1.13493539196e-15,4.29712174621e-16,19.0478922409,0.348613474271,0.516611344053,0.798729846547,0.308901137078,1.11822178517e-15,4.3246159191e-16,19.0640002169,0.354987956174,0.530889192917,0.870311637267,0.296931326869,1.21843629217e-15,4.15703857617e-16,18.9708130233,0.318716185273,0.453080038183,7.0,8.5908778374,2.0,1.79893743372,9.8710363846,0.588743160126,0.706586460675,0.815532035835,545.782409668,464.710754395,159.499193424,342.166880354,-6.71287206393,0.0
781207377.995,781207387.995,781207382.319,781207378.22,781207387.88,0.944946878765,0.309396152681,1.32292563027e-15,4.33154613754e-16,18.8814815129,0.307522316415,0.430642939086,0.873365088044,0.320900968183,1.22271112326e-15,4.49261355457e-16,18.9670104315,0.339763153555,0.497229374194,0.944946878765,0.309396152681,1.32292563027e-15,4.33154613754e-16,18.8814815129,0.307522316415,0.430642939086,8.0,9.32792341509,0.0,0.0,9.87137332765,0.0,0.706610579662,0.858887571753,545.695068359,467.206237793,160.448531756,342.16702645,-6.71219472261,0.0
781207387.995,781207397.995,781207390.998,781207388.385,781207395.315,1.0389357773,0.351121831717,1.45451008823e-15,4.91570564404e-16,18.7785282447,0.316110243145,0.447794312773,1.05638455775,0.348595626919,1.47893838085e-15,4.88033877686e-16,18.7604448899,0.309620387741,0.434795694172,1.12796634847,0.338034607929,1.57915288785e-15,4.73248451101e-16,18.689259642,0.284595276126,0.386766446148,10.0,11.1344804035,3.0,2.68536396005,9.87128775481,0.878846386926,0.706604454205,0.898391361521,546.894165039,468.84588623,162.227161022,342.166499707,-6.71227872306,0.0
781207397.995,781207407.995,781207404.391,781207398.705,781207407.68,0.884985204128,0.318484029177,1.23897928578e-15,4.45877640847e-16,18.9526599753,0.33374745532,0.484337987341,0.871601195498,0.320605322368,1.2202416737e-15,4.48847451315e-16,18.9692054569,0.340084186391,0.497923677973,0.943182986218,0.309090754537,1.32045618071e-15,4.32727056352e-16,18.8835101049,0.307758289476,0.431108813539,8.0,9.31150512553,2.0,1.75557968649,9.87242694322,0.574553351943,0.706685999351,0.859486743974,549.458862305,469.847259521,164.974516772,342.166692918,-6.71236556816,0.0
781207407.995,781207417.995,781207413.064,781207408.105,781207416.67,1.14381417486,0.340398236602,1.60133984481e-15,4.76557531243e-16,18.6741113143,0.282851461714,0.383537578069,1.07223238414,0.350887954433,1.5011253378e-15,4.91243136206e-16,18.7442777003,0.307381763869,0.430365593514,1.14381417486,0.340398236602,1.60133984481e-15,4.76557531243e-16,18.6741113143,0.282851461714,0.383537578069,10.0,11.291102382,0.0,0.0,9.87144820388,0.0,0.706615939437,0.886382334246,551.320678711,469.53036499,166.530536122,342.166604758,-6.71260716507,0.0
781207417.995,781207427.995,781207421.562,781207418.295,781207426.325,0.799963359831,0.324363313123,1.11994870376e-15,4.54108638372e-16,19.0623247606,0.369556045026,0.564570517898,0.847705526271,0.316820558918,1.18678773678e-15,4.43548782486e-16,18.9993874641,0.344760516827,0.508111466072,0.919287316991,0.305162276225,1.28700224379e-15,4.27227186715e-16,18.911371829,0.311224107224,0.437986156034,8.0,9.07487904935,4.0,3.59921184112,9.87164609107,1.17792387528,0.706630104556,0.882478935617,552.224121094,468.522094727,166.935498048,342.1671117,-6.71212559251,0.0
781207427.995,781207437.995,781207432.721,781207428.795,781207437.2,1.6164538728,0.419129933348,2.26303542192e-15,5.86781906687e-16,18.2985917098,0.250314177894,0.325879125365,1.60366901712,0.420672184738,2.24513662396e-15,5.88941058634e-16,18.3072131532,0.252922439433,0.33032789241,1.67525080784,0.411962866187,2.34535113097e-15,5.76748012662e-16,18.2598004099,0.238717688187,0.306443713264,14.0,16.5364975165,2.0,1.77340760324,9.87105777781,0.580387942877,0.70658799204,0.846675303898,553.356750488,466.352386475,167.095577773,342.166979403,-6.7124130083,0.0
781207437.995,781207447.995,781207442.629,781207438.38,781207447.885,1.20579256161,0.374672707774,1.68810958626e-15,5.24541790884e-16,18.6168184989,0.293780890655,0.404022358855,1.22426773499,0.37216699484,1.71397482899e-15,5.21033792776e-16,18.60030899,0.288186907781,0.393463653678,1.29584952571,0.362295034546,1.81418933599e-15,5.07213048364e-16,18.5386135647,0.267669540984,0.356037253758,11.0,12.7933530369,3.0,2.71667256686,9.87256065078,0.889092840062,0.706695570378,0.860054796029,552.984069824,464.359069824,165.970525964,342.167083058,-6.71206429431,0.0
781207447.995,781207457.995,781207451.969,781207448.04,781207456.055,1.24139336311,0.370940934894,1.73795070836e-15,5.19317308851e-16,18.5852264521,0.283864183333,0.385410945115,1.22853108952,0.372692404167,1.71994352533e-15,5.21769365833e-16,18.5965346217,0.28766450568,0.392485594716,1.30011288024,0.362837650636,1.82015803234e-15,5.0797271089e-16,18.5350473478,0.267245673078,0.355284803176,11.0,12.8391841905,2.0,1.7718584675,9.87543803746,0.579880952998,0.706901538869,0.856804101805,552.154541016,462.693847656,164.564646524,342.166700552,-6.71242656351,0.0
781207457.995,781207467.995,781207460.169,781207458.845,781207462.08,0.507919718285,0.251750504809,7.11087605598e-16,3.52450706732e-16,19.555512317,0.437075076114,0.74317034584,0.495239680224,0.254288524395,6.93335552313e-16,3.56003934153e-16,19.5829614137,0.449931363546,0.782216051436,0.566821470944,0.239608576717,7.93550059321e-16,3.35452007404e-16,19.4363842681,0.382801021223,0.596539708808,5.0,5.59613092669,2.0,1.77688767907,9.8728280659,0.581526876786,0.706714712431,0.893485576581,550.42779541,461.498443604,162.513323139,342.167140673,-6.71268796726,0.0
781207467.995,781207477.995,781207473.442,781207470.23,781207476.56,0.969935597828,0.332091320662,1.35790983696e-15,4.64927848927e-16,18.8531427531,0.319692660732,0.455070588598,0.957887513356,0.333923298485,1.3410425187e-15,4.67492617879e-16,18.86671372,0.32471100764,0.46538707235,1.02946930408,0.322886350269,1.44125702571e-15,4.52040890376e-16,18.7884664958,0.296193798771,0.408625614358,9.0,10.1654692595,2.0,1.79625146075,9.87447534303,0.587864114428,0.706832627478,0.885596129602,547.378356934,461.893920898,159.847544669,342.166963705,-6.71241833266,0.0
781207477.995,781207487.995,781207481.994,781207478.575,781207485.53,0.410297511936,0.229760572675,5.74416516711e-16,3.21664801745e-16,19.7872527915,0.482801260391,0.89133202008,0.39416354124,0.233289684689,5.51828957736e-16,3.26605558565e-16,19.8308088723,0.504762263537,0.972977444993,0.46574533196,0.217195293453,6.52043464744e-16,3.04073410834e-16,19.6496287231,0.415586092898,0.681836690035,4.0,4.59828834956,2.0,1.67271654022,9.87296712176,0.54743450407,0.706724666299,0.870110269839,545.670654297,462.694763184,158.589321374,342.16744182,-6.71275398599,0.0
781207487.995,781207497.995,781207493.196,781207491.545,781207495.8,0.425853742874,0.23561760519,5.96195240023e-16,3.29864647266e-16,19.7468488284,0.478126421517,0.874918621665,0.415414127445,0.237850760987,5.81579778423e-16,3.32991065382e-16,19.773796845,0.491520136131,0.922819729193,0.486995918166,0.22208815982,6.81794285432e-16,3.10923423748e-16,19.6011866972,0.407931031419,0.66107660867,4.0,4.80839161304,2.0,1.84461433808,9.87357682823,0.603691965188,0.70676831018,0.831878998613,544.611938477,465.631469727,158.808383181,342.16660441,-6.71221180934,0.0
781207497.995,781207507.995,781207502.207,781207498.6,781207507.725,1.31558562056,0.380872272761,1.84181986878e-15,5.33221181865e-16,18.5222022051,0.276059917013,0.371101683666,1.30238264198,0.382623638356,1.82333569877e-15,5.35673093698e-16,18.5331535016,0.279657311389,0.377661378677,1.3739644327,0.373029819919,1.92355020578e-15,5.22241747887e-16,18.4750612739,0.260789964406,0.343924457095,12.0,13.5663769398,2.0,1.76130199738,9.87389237807,0.576426108233,0.706790897802,0.885288475014,544.767822266,467.449493408,159.709600602,342.166992404,-6.71238111072,0.0
781207507.995,781207517.995,781207514.282,781207509.29,781207517.855,1.45146438207,0.39141424681,2.03205013489e-15,5.47979945534e-16,18.4154840425,0.259225876795,0.34119994307,1.41060633943,0.396664347728,1.9748488752e-15,5.55330086819e-16,18.4464854218,0.269043433431,0.358481804631,1.48218813015,0.387419501837,2.07506338221e-15,5.42387302571e-16,18.3927416726,0.25211785316,0.328952467992,13.0,14.6367179902,1.0,0.92705340657,9.8750743529,0.303399296696,0.706875505677,0.888668141048,546.396728516,469.86932373,162.215056387,342.166814399,-6.71208167456,0.0
781207517.995,781207527.995,781207524.126,781207519.23,781207527.805,1.30913777883,0.387918358537,1.83279289036e-15,5.43085701952e-16,18.5275366104,0.281777132187,0.381555677603,1.32595550477,0.385716895775,1.85633770668e-15,5.40003654085e-16,18.5136776234,0.277229243496,0.373227175013,1.39753729549,0.376202663251,1.95655221369e-15,5.26683728551e-16,18.4565914836,0.258816358388,0.340488369955,12.0,13.8001269521,3.0,2.66722559438,9.87460370229,0.872910194525,0.706841815664,0.8698174036,548.419128418,470.425384521,164.280164552,342.167150215,-6.71228582848,0.0
781207527.995,781207537.995,781207532.458,781207528.205,781207537.825,1.29829516285,0.362581265207,1.81761322799e-15,5.0761377129e-16,18.5365664025,0.267409706031,0.355575897888,1.22671337213,0.372442660411,1.71739872098e-15,5.21419724576e-16,18.5981422514,0.287869353158,0.392868956044,1.29829516285,0.362581265207,1.81761322799e-15,5.0761377129e-16,18.5365664025,0.267409706031,0.355575897888,11.0,12.8214209143,0.0,0.0,9.87558244163,0.0,0.706911875578,0.85867471875,550.536682129,470.226776123,166.111687581,342.166875061,-6.71246190081,0.0
781207537.995,781207547.995,781207544.169,781207539.5,781207547.78,1.18714569599,0.363343483849,1.66200397438e-15,5.08680877389e-16,18.6337399442,0.289911793828,0.396702671212,1.17392550543,0.365180844802,1.6434957076e-15,5.11253182723e-16,18.6458986538,0.294070228939,0.404572780052,1.24550729615,0.355118707468,1.7437102146e-15,4.97166190456e-16,18.5816343101,0.272358980391,0.364416726426,11.0,12.3011424939,2.0,1.76123192303,9.8764114285,0.576403174811,0.706971215943,0.894799354707,552.531311035,468.623260498,167.25714552,342.167100567,-6.71226414593,0.0
781207547.995,781207557.995,781207553.548,781207548.24,781207557.865,1.48487910824,0.401717441472,2.07883075153e-15,5.62404418061e-16,18.3907722577,0.25996984734,0.342494537592,1.46780031511,0.403863947528,2.05492044115e-15,5.6540952654e-16,18.4033325585,0.263902428643,0.349378305892,1.53938210583,0.394789323341,2.15513494816e-15,5.52705052678e-16,18.3516339152,0.247871324672,0.321738577183,13.0,15.2041473385,2.0,1.64484965687,9.87678580966,0.538314433158,0.706998014817,0.855434190757,553.463989258,466.388824463,167.208468722,342.167090145,-6.71263865655,0.0
781207557.995,781207567.995,781207562.456,781207560.14,781207567.355,0.768132340174,0.299586242962,1.07538527624e-15,4.19420740147e-16,19.1064098742,0.357551877916,0.536709313924,0.755628205667,0.301692188065,1.05787948793e-15,4.22369063291e-16,19.1242295984,0.364746120904,0.553283793504,0.827209996388,0.289429239963,1.15809399494e-15,4.05200935948e-16,19.025960565,0.325742774948,0.467526290813,7.0,8.16858325302,2.0,1.78256102779,9.87486042081,0.583383609096,0.706860192035,0.857208983873,553.065246582,464.52456665,166.109570503,342.166760325,-6.71229496894,0.0
781207567.995,781207577.995,781207573.123,781207569.515,781207577.295,1.05186946284,0.326360304574,1.47261724798e-15,4.56904426403e-16,18.7650953821,0.293399446374,0.40329737036,0.980287672124,0.337282278267,1.37240274097e-15,4.72195189574e-16,18.8416161473,0.321050350765,0.45784731265,1.05186946284,0.326360304574,1.47261724798e-15,4.56904426403e-16,18.7650953821,0.293399446374,0.40329737036,9.0,10.3879304867,0.0,0.0,9.87568405937,0.0,0.706919149558,0.866661410524,551.665527344,462.023712158,163.857783014,342.166966256,-6.71274324771,0.0
781207577.995,781207587.995,781207582.823,781207578.915,781207587.475,1.25136133815,0.388466847917,1.75190587341e-15,5.43853587083e-16,18.5765431676,0.29353903505,0.403562592561,1.29923152297,0.382176772481,1.81892413216e-15,5.35047481474e-16,18.535783627,0.279966591298,0.378228210734,1.37081331369,0.372572954256,1.91913863917e-15,5.21602135958e-16,18.4775542156,0.261038267793,0.344357972739,12.0,13.5373599457,4.0,3.6044514803,9.87542199256,1.17963866628,0.706900390346,0.886571604777,549.357666016,461.199615479,161.40974361,342.166919106,-6.71245520133,0.0
781207587.995,781207597.995,781207593.504,781207588.16,781207596.455,1.10819673717,0.344211987383,1.55147543204e-15,4.81896782337e-16,18.7084578321,0.293679954725,0.403830444034,1.0675563758,0.350138718913,1.49457892612e-15,4.90194206479e-16,18.7490229534,0.30798004511,0.431546893582,1.13913816652,0.339630347354,1.59479343313e-15,4.75482486296e-16,18.6785589924,0.283309479807,0.38438421883,10.0,11.2496711532,1.0,0.933671239242,9.87559848653,0.305565132843,0.706913024101,0.889112767099,546.509399414,461.736724854,158.985619829,342.166982514,-6.71201661287,0.0
781207597.995,781207607.995,781207602.747,781207598.23,781207607.75,1.34871900281,0.376780259821,1.88820660393e-15,5.2749236375e-16,18.4951963086,0.267483253718,0.355706456068,1.30392185003,0.382751212323,1.82549059004e-15,5.35851697253e-16,18.5318710927,0.279448364977,0.377278691363,1.37550364075,0.373164534221,1.92570509705e-15,5.22430347909e-16,18.4738456394,0.260614154735,0.343617673587,12.0,13.5869746657,1.0,0.808419882259,9.87781803202,0.264573779649,0.707071903142,0.883391908974,544.713867188,463.178192139,157.903728006,342.167019327,-6.71236356901,0.0
781207607.995,781207617.995,781207612.661,781207608.705,781207617.36,1.9607606173,0.459122117198,2.74506486422e-15,6.42770964078e-16,18.0889385616,0.228424363992,0.289647952076,1.94972308053,0.460337593892,2.72961231274e-15,6.44472631449e-16,18.0950676679,0.23013760863,0.292414538245,2.02130487125,0.452396774261,2.82982681975e-15,6.33355483966e-16,18.0559204434,0.219288738331,0.275085795657,17.0,19.9629466461,2.0,1.82707316865,9.87626702433,0.597951218832,0.706960879234,0.852002917091,543.458312988,465.466217041,157.689927196,342.167272745,-6.7124215675,0.0
781207617.995,781207627.995,781207623.364,781207618.315,781207627.84,2.0797563717,0.477420677796,2.91165892038e-15,6.68388948914e-16,18.0249688412,0.22437083626,0.283147390736,2.0938525295,0.475923558863,2.93139354131e-15,6.66292982408e-16,18.0176347726,0.222372981869,0.27996659852,2.16543432022,0.468247163678,3.03160804831e-15,6.55546029149e-16,17.9811374608,0.212545586914,0.26453819774,19.0,21.3865002214,3.0,2.58555599977,9.87630981075,0.84618196356,0.706963941962,0.889199443124,543.912109375,468.279388428,159.288323831,342.166854182,-6.7123696679,0.0
781207627.995,781207637.995,781207634.475,781207628.68,781207637.685,1.35970198419,0.378842229533,1.90358277787e-15,5.30379121347e-16,18.4863906717,0.266855021489,0.354592039516,1.31704863759,0.384499536567,1.84386809263e-15,5.38299351194e-16,18.5209954665,0.278106089785,0.374825264134,1.38863042831,0.374956744887,1.94408259964e-15,5.24939442842e-16,18.4635333063,0.259525634996,0.341721264545,12.0,13.7154801014,1.0,0.873050966859,9.87698369685,0.285725770972,0.707012179936,0.875286817802,545.611877441,470.345428467,161.713630094,342.16689792,-6.71213844187,0.0
781207637.995,781207647.995,781207642.742,781207638.04,781207647.805,2.67000583758,0.531485473519,3.73800817261e-15,7.44079662927e-16,17.7537194728,0.19710029148,0.240997051764,2.65853252159,0.532577079011,3.72194553023e-15,7.45607910616e-16,17.7583950566,0.198249357975,0.242719548414,2.73011431231,0.525729532892,3.82216003723e-15,7.36021346049e-16,17.7295479207,0.191206839081,0.232233570049,23.0,26.9672657526,2.0,1.81418668607,9.87770571767,0.593733824531,0.70706386348,0.852988804183,547.546081543,471.112182617,163.788854002,342.166975803,-6.71223438992,0.0
781207647.995,781207657.995,781207653.317,781207649.59,781207657.33,0.984681728767,0.342411486533,1.37855442027e-15,4.79376081146e-16,18.8367603014,0.324013873534,0.463945196939,0.999804800995,0.340168429513,1.39972672139e-15,4.76235801318e-16,18.8202119553,0.317952261004,0.451526559537,1.07138659172,0.329344185163,1.4999412284e-15,4.61081859228e-16,18.7451344827,0.291021160392,0.398793704227,9.0,10.5826007986,3.0,2.61685613473,9.87748108897,0.856425644093,0.707047784155,0.850744987583,550.273071289,470.884063721,166.152178572,342.166932358,-6.71239494172,0.0
781207657.995,781207667.995,781207663.165,781207658.925,781207667.25,1.98887464514,0.461494263188,2.78442450319e-15,6.46091968463e-16,18.0734814719,0.226560154998,0.286650507855,1.9748381156,0.463031125532,2.76477336184e-15,6.48243575745e-16,18.081171248,0.228697267682,0.290087879362,2.04641990632,0.455139376046,2.86498786885e-15,6.37195126464e-16,18.0425131207,0.218040119044,0.273120006499,18.0,20.2162539224,2.0,1.73702345233,9.87883955778,0.568480402582,0.707145025785,0.890957811403,552.218444824,469.286956787,167.245739334,342.166928142,-6.7124382409,0.0
781207667.995,781207677.995,781207672.929,781207668.12,781207677.83,2.45332633776,0.510036900406,3.43465687287e-15,7.14051660568e-16,17.8456116969,0.205073919297,0.253044577879,2.43980794792,0.511376841677,3.41573112708e-15,7.15927578348e-16,17.8516108957,0.206601905349,0.255378783871,2.51138973864,0.504241173326,3.51594563409e-15,7.05937642657e-16,17.8202147114,0.198660177525,0.24333649024,21.0,24.8057076786,2.0,1.75238755418,9.87728320179,0.573508654094,0.707033619036,0.846705534793,553.034851074,466.88760376,167.01382332,342.166946771,-6.71217516327,0.0
781207677.995,781207687.995,781207682.829,781207679.15,781207687.3,1.24005156171,0.370359225555,1.73607218639e-15,5.18502915777e-16,18.5864006409,0.283742318406,0.385185251501,1.22593854979,0.372282984293,1.7163139697e-15,5.2119617801e-16,18.5988282457,0.287920690638,0.392965064004,1.29752034051,0.362420162514,1.81652847671e-15,5.0738822752e-16,18.5372145631,0.267445868011,0.355640087762,11.0,12.8175094996,2.0,1.73464906424,9.87846517661,0.567703330114,0.70711822691,0.858531461678,552.882263184,464.522094727,165.940010558,342.166568558,-6.7120076448,0.0
781207687.995,781207697.995,781207692.58,781207688.33,781207697.895,1.95677840294,0.451294398171,2.73948976412e-15,6.31812157439e-16,18.091145884,0.225319915079,0.284663751849,1.9128094904,0.456198882125,2.67793328656e-15,6.38678434974e-16,18.1158207053,0.23223719435,0.295820623332,1.98439128112,0.44818690238,2.77814779357e-15,6.27461663332e-16,18.0759317245,0.221098743179,0.277945778804,17.0,19.6036210567,1.0,0.83351006791,9.87890908571,0.272785113134,0.707150002719,0.867436583275,551.261657715,462.160369873,163.535930845,342.167073358,-6.71249663135,0.0
781207697.995,781207707.995,781207703.497,781207699.08,781207707.86,2.33767623813,0.521412760064,3.27274673338e-15,7.2997786409e-16,17.8980390941,0.218608279964,0.274013780644,2.44036728939,0.511349149812,3.41651420514e-15,7.15888809736e-16,17.8513620123,0.206548597386,0.255297208813,2.51194908011,0.504215423604,3.51672871215e-15,7.05901593046e-16,17.8199729211,0.198610482565,0.243261830557,22.0,24.8192932507,6.0,5.26136555065,9.88049218322,1.72190145294,0.707263323673,0.886497912975,548.697387695,461.288452148,160.832793528,342.166766439,-6.71223837314,0.0
781207707.995,781207717.995,781207713.24,781207708.21,781207717.865,3.21010524626,0.579960595316,4.49414734477e-15,8.11944833442e-16,17.5537018215,0.180318708193,0.216349092995,3.19465720038,0.581307353833,4.47252008053e-15,8.13830295366e-16,17.5589393414,0.181509113468,0.218066778132,3.2662389911,0.575040309726,4.57273458754e-15,8.05056433616e-16,17.5348801026,0.176069817704,0.210255494048,29.0,32.262598181,2.0,1.69420352428,9.87759875163,0.554466607945,0.707056206658,0.899234894588,546.056274414,461.543609619,158.49306351,342.167064175,-6.71243786421,0.0
781207717.995,781207727.995,781207723.74,781207718.765,781207727.965,2.83191733748,0.546307290155,3.96468427247e-15,7.64830206217e-16,17.6897985692,0.191519878328,0.232696089566,2.81836972681,0.547561142042,3.94571761753e-15,7.66585598859e-16,17.6950050868,0.192768066756,0.234543594681,2.88995151753,0.540903246861,4.04593212454e-15,7.57264545605e-16,17.6677736075,0.186279442026,0.22499653949,25.0,28.5457815018,2.0,1.75156160794,9.87759875163,0.573238344415,0.707056206658,0.875993040573,543.725097656,463.481323242,157.120279076,342.166953773,-6.71236979454,0.0
781207727.995,781207737.995,781207732.177,781207728.28,781207737.865,2.993420974,0.561345435092,4.19078936359e-15,7.85883609129e-16,17.6295805067,0.186608175821,0.225476843875,2.98165276901,0.562405456724,4.17431387661e-15,7.87367639414e-16,17.6338573352,0.187609456076,0.226941996708,3.05323455973,0.55592648053,4.27452838362e-15,7.78297072743e-16,17.6080995761,0.181615227776,0.21822011839,26.0,30.1637697064,2.0,1.80557473754,9.87928346688,0.590915368648,0.707176801593,0.862152418279,542.723571777,465.593200684,157.074778105,342.16696994,-6.71238789551,0.0
781207737.995,781207747.995,781207742.247,781207738.505,781207746.945,2.79839561715,0.543236683526,3.91775386401e-15,7.60531356937e-16,17.7027272201,0.192623870712,0.234329893742,2.785163939,0.544468168744,3.89922951459e-15,7.62255436241e-16,17.7078730913,0.193863718261,0.236169672883,2.85674572972,0.537772343477,3.9994440216e-15,7.52881280867e-16,17.6803210328,0.187266346083,0.226439555981,25.0,28.2193006488,2.0,1.76119134396,9.87812823356,0.576389894386,0.707094107924,0.886246171165,543.070739746,468.32635498,158.548816951,342.166977378,-6.71247559255,0.0
781207747.995,781207757.995,781207753.228,781207748.23,781207757.22,2.8086321346,0.538137011954,3.93208498844e-15,7.53391816736e-16,17.6987628488,0.190327240405,0.230935717883,2.76322464779,0.542390667908,3.8685145069e-15,7.59346935072e-16,17.7164595147,0.194590294783,0.237250250924,2.83480643851,0.535669724173,3.96872901391e-15,7.49937613842e-16,17.6886914738,0.187919623778,0.227396534599,25.0,28.0060989622,1.0,0.790122690002,9.87936903972,0.258585607637,0.70718292705,0.892937479596,544.761535645,470.925872803,161.202920678,342.166996129,-6.712322412,0.0
781207757.995,781207767.995,781207763.692,781207758.23,781207767.87,1.97772565414,0.453987306219,2.7688159158e-15,6.35582228707e-16,18.0795848824,0.224365656054,0.283139123665,1.93541124904,0.458680082018,2.70957574866e-15,6.42152114825e-16,18.1030668477,0.23091863286,0.29367954999,2.00699303976,0.450712894076,2.80979025567e-15,6.30998051707e-16,18.0636353341,0.219960129183,0.27614522351,17.0,19.8285870143,1.0,0.88352738546,9.87974876919,0.28915441706,0.707210108765,0.857768688872,547.136535645,472.023712158,163.818726752,342.167098905,-6.7120945353,0.0
781207767.995,781207777.995,781207773.978,781207768.21,781207777.6,2.00944783301,0.450984541653,2.81322696621e-15,6.31378358315e-16,18.06230816,0.219836742178,0.275950397058,1.93786604228,0.458946877162,2.7130124592e-15,6.42525628026e-16,18.1016906187,0.230775961126,0.293448288977,2.00944783301,0.450984541653,2.81322696621e-15,6.31378358315e-16,18.06230816,0.219836742178,0.275950397058,17.0,19.8531836632,0.0,0.0,9.87991991486,0.0,0.707222359679,0.85688546606,550.026916504,471.382995605,166.143334917,342.167055173,-6.71252053434,0.0
781207777.995,781207787.995,781207784.576,781207778.19,781207787.65,1.55817847424,0.404481361486,2.18144986393e-15,5.66273906081e-16,18.338456999,0.250569586659,0.32631348661,1.51571394391,0.409759950948,2.12199952147e-15,5.73663931328e-16,18.3684568851,0.259800972453,0.342200462506,1.58729573463,0.400821742838,2.22221402848e-15,5.61150439973e-16,18.318355377,0.244460484935,0.315999066382,14.0,15.682422654,1.0,0.879014420247,9.87996270128,0.287677446626,0.707225422408,0.893316816124,552.485961914,469.070495605,167.399826595,342.166893057,-6.71298591434,0.0
781207787.995,781207797.995,781207793.851,781207789.155,781207797.0,0.524707083948,0.255564277967,7.34589917527e-16,3.57789989154e-16,19.5202076811,0.430821849677,0.72483537915,0.513375854326,0.257798637022,7.18726196056e-16,3.60918091831e-16,19.5439114035,0.441793042747,0.75728325327,0.584957645046,0.243339392098,8.18940703065e-16,3.40675148938e-16,19.4021889467,0.377654216389,0.583958384906,5.0,5.77861825319,2.0,1.81865727366,9.87869515362,0.595196925926,0.707134689076,0.866076369853,553.038452148,467.22479248,167.152447066,342.166694724,-6.71207405109,0.0
781207797.995,781207807.995,781207804.249,781207799.185,781207807.885,1.36854523678,0.379995598618,1.91596333149e-15,5.31993838065e-16,18.4793521064,0.266041554592,0.353151689891,1.32595702617,0.385626146125,1.85633983663e-15,5.39876604575e-16,18.5136763776,0.277171397603,0.373121876444,1.39753881689,0.37611416204,1.95655434364e-15,5.26559826855e-16,18.4565903017,0.258761933308,0.340393857034,12.0,13.8066522302,1.0,0.87521859447,9.87926207367,0.286435176372,0.707175270229,0.869374260718,552.504577637,464.587493896,165.617603436,342.166733571,-6.71194057207,0.0
781207807.995,781207817.995,781207814.102,781207808.055,781207817.515,1.49806522512,0.38939503747,2.09729131517e-15,5.45153052458e-16,18.3811731931,0.250867735653,0.326820883364,1.4264834344,0.398589680352,1.99707680816e-15,5.58025552493e-16,18.4343331685,0.267533837309,0.355796263777,1.49806522512,0.38939503747,2.09729131517e-15,5.45153052458e-16,18.3811731931,0.250867735653,0.326820883364,13.0,14.8006442699,0.0,0.0,9.87983969033,0.0,0.707216617063,0.87862105505,550.775878906,462.08001709,163.056107466,342.167068093,-6.71252156306,0.0
781207817.995,781207827.995,781207823.434,781207818.905,781207827.315,1.00246154928,0.327741748544,1.403446169e-15,4.58838447962e-16,18.8173306908,0.30712574129,0.42986067067,0.960310413826,0.334186620563,1.34443457936e-15,4.67861268789e-16,18.8639709038,0.324223553382,0.464378577005,1.03189220455,0.323165635466,1.44464908636e-15,4.52431889653e-16,18.7859141711,0.295808754214,0.407889043682,9.0,10.195729795,1.0,0.888534104168,9.88061519417,0.290792979546,0.707272129017,0.882863865483,548.333435059,461.158538818,160.446797496,342.167059055,-6.71250710619,0.0
781207827.995,781207837.995,781207833.665,781207828.455,781207837.265,1.54371543969,0.402610366355,2.16120161557e-15,5.63654512896e-16,18.3485818804,0.251620732728,0.328104028994,1.50100929774,0.40794323129,2.10141301683e-15,5.71120523806e-16,18.379041544,0.26102936569,0.344342425752,1.57259108846,0.398964171952,2.20162752384e-15,5.58549840733e-16,18.3284604743,0.245482860173,0.317714372552,14.0,15.5368805669,1.0,0.87170583286,9.87979690391,0.2852855453,0.707213554335,0.9013999001,545.28137207,461.876434326,157.909373362,342.16701412,-6.7121764048,0.0
781207837.995,781207847.995,781207842.834,781207838.15,781207847.96,2.13283415848,0.471039227256,2.98596782187e-15,6.59454918158e-16,17.997607281,0.216656937757,0.270949144065,2.09095452163,0.475517213447,2.92733633029e-15,6.65724098826e-16,18.0191385325,0.222479746706,0.28013619598,2.16253631235,0.467837341731,3.0275508373e-15,6.54972278423e-16,17.9825914783,0.212635093235,0.264677107544,19.0,21.3666802463,1.0,0.89670949876,9.88037986887,0.293468563231,0.707255284011,0.889447619211,543.223144531,463.434326172,156.642212913,342.167094292,-6.71240699522,0.0
781207847.995,781207857.995,781207853.048,781207848.47,781207856.66,0.887985368694,0.299808663575,1.24317951617e-15,4.19732129006e-16,18.948985475,0.315838322442,0.447244974521,0.816403577973,0.311658489572,1.14296500916e-15,4.36321885401e-16,19.0402377515,0.351070241007,0.522081994517,0.887985368694,0.299808663575,1.24317951617e-15,4.19732129006e-16,18.948985475,0.315838322442,0.447244974521,8.0,8.77249769848,0.0,0.0,9.8791016246,0.0,0.707163784997,0.91263866779,542.003295898,465.91619873,156.556319901,342.167152529,-6.71259163299,0.0
781207857.995,781207867.995,781207863.846,781207859.81,781207867.265,1.38225769483,0.374065196406,1.93516077276e-15,5.23691274968e-16,18.4685274593,0.260038363801,0.342613886445,1.31067590411,0.383628642013,1.83494626575e-15,5.37080098819e-16,18.5262617118,0.2787404021,0.37598359919,1.38225769483,0.374065196406,1.93516077276e-15,5.23691274968e-16,18.4685274593,0.260038363801,0.342613886445,12.0,13.6547397508,0.0,0.0,9.87857749096,0.0,0.707126266573,0.879011964832,542.614990234,468.809173584,158.346890746,342.167048064,-6.71290505758,0.0
781207867.995,781207877.995,781207872.801,781207869.695,781207876.645,0.946260688097,0.336251879991,1.32476496334e-15,4.70752631987e-16,18.8799730052,0.330127079449,0.476686729903,0.960135419238,0.334157317416,1.34418958693e-15,4.67820244383e-16,18.8641687724,0.324250057388,0.464433375501,1.03171720996,0.323135520996,1.44440409394e-15,4.52389729395e-16,18.7860983125,0.295828540128,0.407926874589,9.0,10.1941717968,3.0,2.58004137361,9.88078099155,0.844377176818,0.70728399709,0.883899390332,544.081970215,471.342407227,160.777340474,342.166729279,-6.71240778684,0.0
781207877.995,781207887.995,781207882.307,781207878.135,781207887.77,1.38247683098,0.404415576763,1.93546756338e-15,5.66181807469e-16,18.4683553458,0.27860135478,0.375729517365,1.427569198,0.398732694067,1.9985968772e-15,5.58225771694e-16,18.433507078,0.267438500586,0.35562700962,1.49915098872,0.38954118521,2.09881138421e-15,5.45357659295e-16,18.3803865612,0.2507895131,0.326687726011,13.0,14.8109865804,4.0,3.52211451186,9.87958297181,1.15269202206,0.707198240692,0.878409193555,546.172912598,472.551971436,163.187955856,342.167093948,-6.71213057515,0.0
781207887.995,781207897.995,781207893.11,781207888.96,781207897.94,0.779376873777,0.301015090757,1.09112762329e-15,4.2142112706e-16,19.0906312126,0.354584576219,0.529977597427,0.765765782757,0.303294553518,1.07207209586e-15,4.24612374926e-16,19.1097601086,0.362265650779,0.547528091271,0.837347573478,0.29110685171,1.17228660287e-15,4.07549592394e-16,19.0127355847,0.323945644541,0.463804232115,7.0,8.27383160124,2.0,1.75024819293,9.88100027194,0.572808499505,0.707299693574,0.846268894546,549.120300293,471.987701416,165.587116391,342.167526882,-6.71226773848,0.0
781207897.995,781207907.995,781207901.797,781207898.47,781207906.285,0.996339629195,0.326972626787,1.39487548087e-15,4.57761677502e-16,18.8239814884,0.308137325362,0.43185776343,0.954803763617,0.333338472762,1.33672526906e-15,4.66673861867e-16,18.8702146944,0.325124245361,0.466243110336,1.02638555434,0.322289379934,1.43693977607e-15,4.51205131908e-16,18.7917236725,0.296491887512,0.40919636591,9.0,10.142127648,1.0,0.907181753514,9.88140139462,0.296895846605,0.707328406653,0.888354444771,551.315917969,470.795623779,167.05845497,342.16723567,-6.71233384423,0.0
781207907.995,781207917.995,781207913.675,781207908.0,781207917.455,1.36895547182,0.380404775754,1.91653766055e-15,5.32566686055e-16,18.479026695,0.26622482847,0.353475939432,1.32782675309,0.385836994757,1.85895745433e-15,5.4017179266e-16,18.5121464636,0.276960487135,0.372738083926,1.39940854381,0.376332059553,1.95917196134e-15,5.26864883375e-16,18.4551386973,0.258587510309,0.340091046752,12.0,13.8275936243,1.0,0.919439971352,9.88102701346,0.300907626988,0.707301607779,0.868726911884,552.918395996,467.995941162,167.354366087,342.166658846,-6.71217933301,0.0
781207917.995,781207927.995,781207922.534,781207918.835,781207927.55,1.26529131827,0.396825951653,1.77140784558e-15,5.55556332314e-16,18.5645236796,0.29617783454,0.408595060471,1.33902960508,0.38730868866,1.87464144711e-15,5.42232164124e-16,18.5030245523,0.275839312749,0.370701412444,1.4106113958,0.377840517643,1.97485595412e-15,5.289767247e-16,18.4464815299,0.25767469908,0.338508511832,12.0,13.9379120886,5.0,4.38738896096,9.88075959834,1.43587275086,0.707282465726,0.861335001254,552.66986084,465.285186768,166.04289211,342.1668752,-6.71233819454,0.0
781207927.995,781207937.995,781207932.02,781207928.045,781207935.995,0.33288896863,0.26939537049,4.66044556082e-16,3.77153518686e-16,20.0142514909,0.643755417421,1.79892366167,0.309971479132,0.276477560824,4.33960070785e-16,3.87068585154e-16,20.0916956608,0.692271359934,2.41588944738,0.381553269852,0.253701856971,5.34174577793e-16,3.55182599759e-16,19.8661120506,0.553482497413,1.18712411995,2.0,2.26184618307,1.0,0.881472085696,5.927995805,0.288481773501,0.424336555104,0.884400169283,550.329467773,462.566772461,162.829818821,342.168257844,-6.71224711903,0.0
781207937.995,781207947.995,781207942.018,781207938.05,781207947.96,0.848758996549,0.419086258691,1.18826259517e-15,5.86720762168e-16,18.9980390233,0.435704647504,0.739116478776,0.873388507414,0.414099777769,1.22274391038e-15,5.79739688877e-16,18.9669813177,0.421339532978,0.697804210968,0.944970298134,0.399253983527,1.32295841739e-15,5.58955576938e-16,18.8814546045,0.382633944794,0.596128051597,5.0,5.60193158279,2.0,1.74275331146,5.92815625407,0.570355629205,0.424348040336,0.892587794937,548.076538086,461.718566895,160.423946564,342.167323794,-6.71231858121,0.0
781207947.995,781207957.995,781207952.566,781207948.27,781207957.26,1.35993582328,0.370995284457,1.9039101526e-15,5.1939339824e-16,18.4862039648,0.261903422325,0.345870585337,1.28835403256,0.380633957657,1.80369564559e-15,5.3288754072e-16,18.5449119471,0.281044976072,0.38020820212,1.35993582328,0.370995284457,1.9039101526e-15,5.1939339824e-16,18.4862039648,0.261903422325,0.345870585337,12.0,13.4369298252,0.0,0.0,9.88056171115,0.0,0.707268300607,0.893453302327,545.228271484,462.20703125,157.990397098,342.166672597,-6.71229298667,0.0
781207957.995,781207967.995,781207963.836,781207958.3,781207967.91,1.53221588285,0.408837470024,2.14510223599e-15,5.72372458034e-16,18.3567001003,0.256793782293,0.336984714518,1.52033420973,0.410305416456,2.12846789363e-15,5.74427583039e-16,18.3651523303,0.259405369815,0.3415120592,1.59191600045,0.401380444721,2.22868240064e-15,5.61932622609e-16,18.3151996303,0.244129360893,0.315444444011,14.0,15.7299693408,2.0,1.80249097667,9.88115537271,0.58990613782,0.707310795965,0.890304643544,542.62487793,464.031585693,156.339053889,342.166788277,-6.71255547772,0.0
781207967.995,781207977.995,781207973.59,781207968.085,781207977.945,1.80317015454,0.447709747472,2.52443821636e-15,6.26793646461e-16,18.1799082238,0.240789032319,0.309874685213,1.82012545901,0.445788930446,2.54817564261e-15,6.24104502625e-16,18.169746689,0.237855432416,0.305020586541,1.89170724973,0.437586709616,2.64839014962e-15,6.12621393462e-16,18.1278651794,0.225925930468,0.285633797834,17.0,18.6887222739,3.0,2.67264413225,9.87928881518,0.874683534192,0.707177184434,0.910200169559,541.413146973,466.700866699,156.35435317,342.166844875,-6.71245889872,0.0
781207977.995,781207987.995,781207983.947,781207979.76,781207987.94,1.17563573587,0.344929556264,1.64589003021e-15,4.82901378769e-16,18.6443180528,0.279330735852,0.377063344231,1.10405394515,0.355275388361,1.5456755232e-15,4.97385543705e-16,18.7125242651,0.302907545525,0.421592238003,1.17563573587,0.344929556264,1.64589003021e-15,4.82901378769e-16,18.6443180528,0.279330735852,0.377063344231,10.0,11.6167525456,0.0,0.0,9.88125164216,0.0,0.707317687104,0.861074111229,541.696166992,469.753509521,157.934656839,342.166848533,-6.7122896608,0.0
781207987.995,781207997.995,781207992.229,781207988.015,781207995.995,1.90602420586,0.458227551578,2.6684338882e-15,6.41518572209e-16,18.1196789707,0.233913272016,0.298552107622,1.91880503777,0.456813988962,2.68632705287e-15,6.39539584547e-16,18.1124228749,0.231864862332,0.295215341017,1.99038682849,0.448814742006,2.78654155988e-15,6.28340638808e-16,18.0726562774,0.220775504829,0.277434127943,17.0,19.6671192455,3.0,2.54708547235,9.88105375497,0.833591609132,0.707303521984,0.865538755444,543.418579102,471.387573242,160.203228572,342.166881544,-6.71282164779,0.0
781207997.995,781208007.995,781208003.219,781207998.645,781208007.31,1.58318645876,0.435128245584,2.21646104226e-15,6.09179543818e-16,18.3211698334,0.263642044065,0.348920391924,1.65535445956,0.426652428619,2.31749624339e-15,5.97313400066e-16,18.2727724921,0.248977897136,0.323611067572,1.72693625028,0.418075748287,2.4177107504e-15,5.85306047602e-16,18.2268092352,0.235383549818,0.300957359723,15.0,17.0624998406,5.0,4.3397405119,9.88021407149,1.42027871298,0.707243415938,0.879742872213,546.367126465,472.838165283,163.489247449,342.166806386,-6.71246837975,0.0
781208007.995,781208017.995,781208012.65,781208009.205,781208016.07,1.39115366357,0.38284384994,1.947615129e-15,5.35981389917e-16,18.4615622405,0.26394475746,0.349452774251,1.34818631158,0.388481022412,1.88746083621e-15,5.43873431376e-16,18.4956252166,0.274916805296,0.369030062573,1.4197681023,0.379043227812,1.98767534322e-15,5.30660518936e-16,18.4394564632,0.256920499141,0.337203699786,12.0,14.0299895009,1.0,0.864003192695,9.88188809014,0.282764681246,0.70736324519,0.85569358517,549.257141113,472.661621094,166.004232938,342.166734375,-6.71263665921,0.0
781208017.995,781208027.995,781208023.221,781208018.18,781208026.895,1.56145252205,0.397504201184,2.18603353087e-15,5.56505881657e-16,18.3361780413,0.24624014572,0.318987713399,1.48987073133,0.406513512706,2.08581902386e-15,5.69118917789e-16,18.3871285288,0.261944374709,0.345942267536,1.56145252205,0.397504201184,2.18603353087e-15,5.56505881657e-16,18.3361780413,0.24624014572,0.318987713399,14.0,15.4302911567,0.0,0.0,9.88201110109,0.0,0.707372050535,0.908986467022,551.653930664,470.943634033,167.427339153,342.166675723,-6.71218168484,0.0
781208027.995,781208037.995,781208034.132,781208028.06,781208036.775,0.565695206223,0.251702829574,7.91973288712e-16,3.52383961404e-16,19.4385437538,0.399627728209,0.639158486062,0.52426730312,0.259898065305,7.33974224368e-16,3.63857291427e-16,19.5211180675,0.437137213447,0.743354635115,0.59584909384,0.245565888316,8.34188731376e-16,3.43792243643e-16,19.382159292,0.374684893862,0.576792419568,5.0,5.88757549793,1.0,0.910403046452,9.88098422704,0.29795008793,0.707298545051,0.849427626568,553.255065918,467.911193848,167.627699022,342.166276464,-6.71254036495,0.0
781208037.995,781208047.995,781208041.812,781208038.94,781208044.99,1.47863804288,0.394073099503,2.07009326003e-15,5.51702339304e-16,18.3953453108,0.256522297039,0.336515782854,1.43499563627,0.399637627989,2.00899389078e-15,5.59492679185e-16,18.427873549,0.266746707875,0.354400083461,1.50657742699,0.390469118956,2.10920839778e-15,5.46656766539e-16,18.3750213597,0.250216326873,0.325712787989,13.0,14.8870801729,1.0,0.843577686934,9.88139069802,0.276079970269,0.707327640971,0.873474386339,552.582214355,465.438537598,166.022692246,342.166923599,-6.71226901333,0.0
781208047.995,781208057.995,781208053.772,781208048.06,781208057.245,1.43466027244,0.396389487394,2.00852438142e-15,5.54945282352e-16,18.4281273192,0.264877685891,0.351096095848,1.42203854687,0.397997453143,1.99085396561e-15,5.571964344e-16,18.4377215778,0.267921523676,0.356484960221,1.49362033759,0.388790090703,2.09106847262e-15,5.44306126984e-16,18.3843994538,0.251185254097,0.327361657685,13.0,14.7587665185,2.0,1.78015567439,9.88120350743,0.582596402527,0.707314241534,0.88096183404,550.394226074,462.14944458,162.729765864,342.167241198,-6.71270366363,0.0
781208057.995,781208067.995,781208062.922,781208059.75,781208067.52,1.24519781965,0.38766425378,1.74327694751e-15,5.42729955292e-16,18.5819041211,0.294277875539,0.404968058023,1.29349152768,0.381308314586,1.81088813875e-15,5.33831640421e-16,18.5405910289,0.280498307169,0.379203781981,1.3650733184,0.371687540828,1.91110264575e-15,5.20362557159e-16,18.4821100549,0.261460112387,0.34509510051,12.0,13.488260627,4.0,3.61926666199,9.88097887873,1.1844872712,0.70729816221,0.889826525781,547.894165039,461.38293457,160.126664579,342.166788627,-6.71226909464,0.0
781208067.995,781208077.995,781208073.307,781208068.405,781208077.93,1.29753274894,0.399911826969,1.81654584851e-15,5.59876557757e-16,18.53720418,0.291693187087,0.400063403287,1.36744359614,0.390967172581,1.9144210346e-15,5.47354041614e-16,18.4802264456,0.273027282549,0.365619149428,1.43902538686,0.381591550323,2.01463554161e-15,5.34228170452e-16,18.4248288608,0.255375307382,0.334538131342,13.0,14.2213037491,5.0,4.27262703975,9.88259406605,1.39831430392,0.70741378021,0.91422168757,544.601623535,461.599731445,157.175559306,342.167011157,-6.71227663593,0.0
781208077.995,781208087.995,781208083.319,781208078.465,781208087.975,1.00824864501,0.353406554384,1.41154810301e-15,4.94769176137e-16,18.8110808824,0.326248754235,0.468577651709,1.04956379945,0.34744025073,1.46938931923e-15,4.86416351022e-16,18.7674778925,0.310472055496,0.436488259542,1.12114559017,0.336853094732,1.56960382623e-15,4.71594332625e-16,18.6958449674,0.285237798028,0.387959883982,10.0,11.0775302022,4.0,3.40842156792,9.88054566624,1.11548342223,0.707267152084,0.902742544003,541.831359863,463.607818604,155.441594267,342.167109329,-6.71207821048,0.0
781208087.995,781208097.995,781208091.661,781208088.225,781208096.27,0.905656756999,0.330448237611,1.2679194598e-15,4.62627532656e-16,18.9275909208,0.337729323883,0.492845804873,0.920798832675,0.328121609612,1.28911836574e-15,4.59370253457e-16,18.9095880999,0.330925035321,0.478366306721,0.992380623395,0.316891673626,1.38933287275e-15,4.43648343076e-16,18.8283043102,0.300879256973,0.417650067668,9.0,9.80697109938,3.0,2.61869811525,9.88226781961,0.857028474082,0.707390426906,0.917986433803,541.004150391,466.054412842,155.70920295,342.16663664,-6.71228325524,0.0
781208097.995,781208107.995,781208102.125,781208098.18,781208107.825,1.35951465107,0.378655080953,1.90332051149e-15,5.30117113334e-16,18.4865402695,0.266770726926,0.354442646035,1.31654089849,0.38435505966,1.84315725788e-15,5.38097083523e-16,18.5214141124,0.278108485182,0.374829634838,1.38812268921,0.374812493387,1.94337176489e-15,5.24737490741e-16,18.4639303677,0.259521230165,0.341713601073,12.0,13.716003549,1.0,0.863729984388,9.88097353043,0.282675267618,0.707297779369,0.875620124287,541.042541504,468.955291748,156.996276306,342.167193372,-6.71269341801,0.0
781208107.995,781208117.995,781208114.061,781208109.165,781208117.69,1.25951150142,0.365351855548,1.76331610198e-15,5.11492597767e-16,18.5694946558,0.276536767847,0.37196767939,1.21769023752,0.371098584947,1.70476633253e-15,5.19538018925e-16,18.6061579394,0.288823378924,0.394657105553,1.28927202824,0.361206735692,1.80498083954e-15,5.05689429969e-16,18.544138599,0.268163450986,0.356915072556,11.0,12.7402350383,1.0,0.898594340594,9.88172764107,0.294085420558,0.707351759958,0.864406220824,543.590270996,472.256317139,160.745579383,342.166599204,-6.7128116108,0.0
781208117.995,781208127.995,781208120.871,781208118.03,781208126.28,0.822952175017,0.31763160709,1.15213304502e-15,4.44684249926e-16,19.0315635065,0.354381486745,0.529519054545,0.838330032276,0.315172173973,1.17366204519e-15,4.41241043563e-16,19.0114624386,0.346508512351,0.511955678434,0.909911822996,0.303461627289,1.27387655219e-15,4.24846278204e-16,18.9225017298,0.312487949635,0.440510418897,8.0,8.99064917761,3.0,2.62542551015,9.88079168815,0.859230166958,0.707284762772,0.890141829423,545.266601562,473.437194824,162.77409841,342.166676822,-6.71232228749,0.0
781208127.995,781208137.995,781208133.527,781208130.315,781208135.95,0.840254139753,0.321009536283,1.17635579565e-15,4.49413350796e-16,19.0089733479,0.351300452081,0.52259667308,0.857662001669,0.318253694895,1.20072680234e-15,4.45555172853e-16,18.9867095768,0.342650045625,0.503496347674,0.929243792389,0.306661382769,1.30094130935e-15,4.29325935877e-16,18.8996758286,0.309638705533,0.434832056399,8.0,9.18208180976,3.0,2.68683616471,9.88124094555,0.879328199361,0.707316921422,0.871395175284,549.141662598,473.367675781,166.210864181,342.166767641,-6.71244785204,0.0
781208137.995,781208147.995,781208144.115,781208138.715,781208147.825,1.31517220766,0.372695055974,1.84124109073e-15,5.21773078364e-16,18.5225434431,0.270889168333,0.36177948066,1.27232794213,0.378466805673,1.78125911899e-15,5.29853527942e-16,18.5585023375,0.282735033601,0.383322524239,1.34390973285,0.368773077638,1.88147362599e-15,5.16282308693e-16,18.499074752,0.263267099288,0.348261543489,12.0,13.2807249651,1.0,0.867743227971,9.88215550526,0.283988692791,0.707382387243,0.904911812514,551.649963379,471.204345703,167.534385246,342.166936372,-6.71235675596,0.0
781208147.995,781208157.995,781208152.894,781208148.02,781208157.06,1.46777089186,0.400230214891,2.0548792486e-15,5.60322300848e-16,18.4033543232,0.261797146197,0.345684596503,1.45377222947,0.401996032103,2.03528112126e-15,5.62794444944e-16,18.4137590787,0.265068435894,0.351432576047,1.52535402019,0.392883112706,2.13549562826e-15,5.50036357789e-16,18.3615733725,0.248829106811,0.32335899238,13.0,15.0735164123,2.0,1.73871886697,9.88197901128,0.569035265555,0.707369753488,0.862668377827,552.783447266,468.618286133,167.485076798,342.166833419,-6.71224078413,0.0
781208157.995,781208167.995,781208163.732,781208159.175,781208167.255,1.13365142719,0.34718677874,1.58711199807e-15,4.86061490236e-16,18.6838011522,0.290070179171,0.397000833068,1.09084093526,0.353370507257,1.52717730937e-15,4.94718710159e-16,18.7255964324,0.304673386353,0.425042042323,1.16242272598,0.342968292525,1.62739181638e-15,4.80155609535e-16,18.6565897698,0.280713071372,0.3795982071,10.0,11.4873602638,1.0,0.868771971392,9.882257123,0.284325372456,0.707389661223,0.870727409064,552.373535156,465.209411621,165.740645528,342.166866709,-6.71241736124,0.0
781208167.995,781208177.995,781208173.294,781208168.74,781208177.59,1.54676336078,0.410360688541,2.16546870509e-15,5.74504963958e-16,18.3464403098,0.255486193812,0.334729074519,1.53394761214,0.4119376303,2.147526657e-15,5.76712682419e-16,18.3554736807,0.258266741734,0.339534517784,1.60552940286,0.403050690284,2.247741164e-15,5.64270966397e-16,18.3059543414,0.243177226744,0.313852166518,14.0,15.8678171855,2.0,1.77466159527,9.88323051404,0.58079834027,0.707459338297,0.882421891373,550.30682373,462.638031006,162.836311025,342.167191315,-6.71245091817,0.0
781208177.995,781208187.995,781208182.531,781208178.245,781208187.64,1.74790122871,0.43419782509,2.44706172019e-15,6.07876955126e-16,18.2137077809,0.240893933311,0.310048906375,1.7338406198,0.435833303891,2.42737686772e-15,6.10166625448e-16,18.2224770669,0.243463240505,0.314330082406,1.80542241052,0.427442012203,2.52759137473e-15,5.98418817084e-16,18.1785529275,0.230708812349,0.293339473013,16.0,17.8403449238,2.0,1.73677037479,9.88153510218,0.568397577203,0.70733797768,0.897100264522,547.735229492,461.598266602,160.062626748,342.166888168,-6.71249473855,0.0
781208187.995,781208197.995,781208194.229,781208189.215,781208197.265,0.989607132304,0.325171900293,1.38544998523e-15,4.5524066041e-16,18.8313429583,0.308474882206,0.432525409026,0.945605793325,0.331948735542,1.32384811065e-15,4.64728229758e-16,18.8807246893,0.326673303932,0.469460976998,1.01718758405,0.320851146654,1.42406261766e-15,4.49191605316e-16,18.8014973738,0.297669085447,0.411454823123,9.0,10.0506675878,1.0,0.832693968014,9.88083982287,0.272518025895,0.707288208342,0.896028201406,544.112060547,462.173278809,156.951593152,342.166344401,-6.7126061301,0.0
781208197.995,781208207.995,781208203.881,781208200.575,781208207.86,0.948701993616,0.328566900326,1.32818279106e-15,4.59993660457e-16,18.877175467,0.322881306172,0.461608761389,0.936247539272,0.330478997168,1.31074655498e-15,4.62670596035e-16,18.8915232769,0.328230448369,0.472709932072,1.00782932999,0.319333084991,1.41096106199e-15,4.47066318987e-16,18.8115325172,0.298842702351,0.413713542771,9.0,9.9606149773,2.0,1.78557320124,9.88323586234,0.584369411314,0.707459721138,0.903799656268,541.115722656,464.168609619,155.020184625,342.166936633,-6.71217867597,0.0
781208207.995,781208217.995,781208214.044,781208209.65,781208217.925,1.39721317278,0.398936312744,1.95609844189e-15,5.58510837841e-16,18.4568433213,0.272699516908,0.365029167859,1.41334416729,0.396885038512,1.9786818342e-15,5.55639053916e-16,18.4443801726,0.268714091144,0.3578950259,1.48492595801,0.387651513194,2.07889634121e-15,5.42712118471e-16,18.3907380019,0.251837487258,0.328473836225,13.0,14.673260618,3.0,2.64834718464,9.88147627086,0.866731805883,0.707333766428,0.886729819358,539.915100098,467.154754639,155.196637547,342.167108274,-6.71225519397,0.0
781208217.995,781208227.995,781208223.496,781208219.075,781208227.07,0.760681338817,0.297585155717,1.06495387434e-15,4.16619218003e-16,19.1169930945,0.358480710212,0.538828901731,0.746295454712,0.300021280103,1.0448136366e-15,4.20029792144e-16,19.1377230086,0.366880937298,0.558272602861,0.817877245432,0.287695551585,1.1450281436e-15,4.02773772218e-16,19.0382796859,0.327248046414,0.470658493332,7.0,8.08183459321,2.0,1.72693887059,9.88147627086,0.56517999401,0.707333766428,0.866287996356,540.541442871,470.124481201,157.064763802,342.166961423,-6.71254571607,0.0
781208227.995,781208237.995,781208232.28,781208228.245,781208237.79,1.36429589386,0.393603491037,1.9100142514e-15,5.51044887452e-16,18.4827285699,0.275213605363,0.369567353561,1.375951843,0.392102094691,1.9263325802e-15,5.48942932567e-16,18.4734919143,0.272230688865,0.364186138544,1.44753363372,0.38275256291,2.02654708721e-15,5.35853588074e-16,18.4184283414,0.254725852493,0.333420853962,12.0,14.302801522,3.0,2.51306031703,9.88080773306,0.822456103755,0.707285911296,0.839121544241,542.343811035,472.599853516,159.788920988,342.166587242,-6.71254702572,0.0
781208237.995,781208247.995,781208242.291,781208238.235,781208247.49,1.33066295256,0.396926977199,1.86292813359e-15,5.55697768078e-16,18.5098298357,0.283431495356,0.384609934757,1.37213770948,0.391603931181,1.92099279327e-15,5.48245503653e-16,18.4765057502,0.272593171261,0.364837851697,1.4437195002,0.382242486511,2.02120730028e-15,5.35139481116e-16,18.4212929438,0.255022273896,0.333930571368,12.0,14.2655240387,4.0,3.41342850814,9.88109119308,1.11712205721,0.707306201872,0.841626912858,545.156677246,474.162231445,163.004593561,342.166906526,-6.71256162633,0.0
781208247.995,781208257.995,781208253.722,781208248.075,781208257.815,1.22101456427,0.367491530299,1.70942038998e-15,5.14488142418e-16,18.6031978894,0.285670102915,0.388763995891,1.20628497633,0.369513733732,1.68879896686e-15,5.17319227225e-16,18.6163752027,0.290127054239,0.397107931504,1.27786676705,0.359579733004,1.78901347386e-15,5.03411626206e-16,18.5537860606,0.269203858784,0.358767808814,11.0,12.6293424743,2.0,1.71685115622,9.8831449412,0.561878560217,0.70745321284,0.871390723804,548.873291016,473.76574707,166.146448107,342.166907578,-6.71266027939,0.0
781208257.995,781208267.995,781208262.699,781208258.05,781208267.895,1.74458998529,0.433762529126,2.4424259794e-15,6.07267540777e-16,18.2157665622,0.241086965519,0.310369614277,1.73047676861,0.435405477144,2.42266747605e-15,6.09567668002e-16,18.2245855667,0.243672669914,0.314680242714,1.80205855933,0.427007224025,2.52288198306e-15,5.97810113635e-16,18.180577751,0.230884964469,0.293624968677,16.0,17.8101408657,2.0,1.73547779118,9.88321981743,0.567974549841,0.707458572615,0.899225748751,551.098999023,472.241882324,167.480736408,342.166945203,-6.71219465038,0.0
781208267.995,781208277.995,781208273.56,781208269.27,781208276.75,1.00550534636,0.361615895182,1.40770748491e-15,5.06262253255e-16,18.8140390397,0.333556617627,0.483932685009,1.07731676243,0.351424972235,1.5082434674e-15,4.91994961129e-16,18.7391414568,0.306525784317,0.428678831731,1.14889855315,0.34096363764,1.60845797441e-15,4.77349092696e-16,18.6692957937,0.282161041005,0.382263264049,10.0,11.3539566967,5.0,4.32996426974,9.8824710551,1.41707921555,0.707404974866,0.881338334625,552.76348877,469.003997803,167.625282144,342.166741509,-6.71249091979,0.0
781208277.995,781208287.995,781208282.808,781208278.005,781208285.8,0.622489956056,0.283900701626,8.71485938479e-16,3.97460982276e-16,19.3346691289,0.407957680246,0.661147943356,0.63790349774,0.2811402494,8.93064896837e-16,3.93596349161e-16,19.3081125413,0.396453002836,0.630937184844,0.709485288461,0.267948022597,9.93279403845e-16,3.75127231635e-16,19.1926415136,0.347859352972,0.514940076344,6.0,7.01109216759,3.0,2.62680853099,9.88194157316,0.859682791961,0.707367073601,0.856276473814,552.40814209,466.247955322,166.18373374,342.16629322,-6.71209990535,0.0
781208287.995,781208297.995,781208294.315,781208290.77,781208297.02,0.689208921339,0.264079136396,9.64892489875e-16,3.69710790955e-16,19.2241227739,0.352183154994,0.52457339349,0.617627130619,0.277454163868,8.64677982866e-16,3.88435829415e-16,19.3431840873,0.402840290519,0.647566418589,0.689208921339,0.264079136396,9.64892489875e-16,3.69710790955e-16,19.2241227739,0.352183154994,0.52457339349,6.0,6.81135630118,0.0,0.0,9.88286148117,0.0,0.707432922263,0.880900797642,549.972961426,462.711761475,162.556618401,342.166932382,-6.7125376515,0.0
781208297.995,781208307.995,781208302.302,781208298.89,781208306.57,1.4486578988,0.390340816111,2.02812105832e-15,5.46477142555e-16,18.4175854031,0.25903896752,0.340875081137,1.40554172754,0.395890538862,1.96775841855e-15,5.54246754407e-16,18.4503906415,0.269435484854,0.359180956247,1.47712351826,0.386633192776,2.06797292556e-15,5.41286469886e-16,18.3964579678,0.252431018477,0.329487489722,13.0,14.5960503934,1.0,0.859467314004,9.88140139462,0.281280211856,0.707328406653,0.890926802773,547.431518555,461.734588623,159.834952672,342.167037828,-6.71242579609,0.0
781208307.995,781208317.995,781208313.848,781208310.1,781208316.355,0.862822331415,0.305280796891,1.20795126398e-15,4.27393115648e-16,18.9801965577,0.328899525279,0.474110377131,0.820271760784,0.312254084489,1.1483804651e-15,4.37155718284e-16,19.0351055987,0.350225903235,0.520197342077,0.891853551504,0.300430218827,1.24859497211e-15,4.20602306358e-16,18.9442661348,0.315215215457,0.445987729716,8.0,8.8125148927,1.0,0.876519920087,9.8811232829,0.286861064756,0.707308498918,0.907952558274,543.159484863,462.267700195,156.115036412,342.167275993,-6.71217509928,0.0
781208317.995,781208327.995,781208323.466,781208319.695,781208325.49,0.745766284249,0.285869798944,1.04407279795e-15,4.00217718522e-16,19.138493137,0.352309446726,0.524856636659,0.705051011227,0.292988155423,9.87071415717e-16,4.10183417593e-16,19.1994486505,0.377317612707,0.583142679327,0.776632801947,0.280352903605,1.08728592273e-15,3.92494065047e-16,19.0944606762,0.334633461339,0.486222612278,7.0,7.67399200058,1.0,0.93193030162,9.88110723799,0.304995371439,0.707307350395,0.912197605582,540.729858398,464.392028809,154.761837734,342.166916847,-6.7122525989,0.0
781208327.995,781208337.995,781208332.789,781208328.38,781208336.815,1.95491621901,0.444752835212,2.73688270661e-15,6.22653969296e-16,18.0921796256,0.222558002962,0.280260534577,1.88333442829,0.45282223215,2.6366681996e-15,6.3395112501e-16,18.132681386,0.233936292989,0.298589701918,1.95491621901,0.444752835212,2.73688270661e-15,6.22653969296e-16,18.0921796256,0.222558002962,0.280260534577,17.0,19.3205216862,0.0,0.0,9.88304332345,0.0,0.707445938859,0.880604992278,539.52532959,467.267150879,154.894116042,342.166668727,-6.71230539054,0.0
781208337.995,781208347.995,781208342.903,781208338.86,781208346.685,1.08456094142,0.357371711141,1.51838531798e-15,5.00320395598e-16,18.7318651,0.3092275413,0.434016304221,1.1017266848,0.35493301042,1.54241735872e-15,4.96906214588e-16,18.7148153286,0.303210588005,0.422183094754,1.17330847552,0.344577535859,1.64263186573e-15,4.82408550202e-16,18.6464694804,0.279567376834,0.377496637134,10.0,11.5944591238,3.0,2.67969129305,9.88185065202,0.876989877724,0.707360565303,0.862593580906,539.833862305,470.549957275,156.623132131,342.166830375,-6.71234733815,0.0
781208347.995,781208357.995,781208353.231,781208348.285,781208357.615,2.31531865469,0.496120992934,3.24144611657e-15,6.94569390107e-16,17.9084730727,0.210794985357,0.261827204469,2.30200407006,0.497477289517,3.22280569809e-15,6.96468205324e-16,17.9147347821,0.212428732324,0.264356888617,2.37358586078,0.49014142801,3.32302020509e-15,6.86197999214e-16,17.8814876343,0.203816779271,0.251130336303,20.0,23.4513079178,2.0,1.75904318382,9.88011780205,0.575686860159,0.707236524799,0.853102985193,541.858276367,473.704833984,159.862982352,342.166665185,-6.71202592281,0.0
781208357.995,781208367.995,781208362.376,781208358.115,781208367.055,1.58923082427,0.428856663124,2.22492315398e-15,6.00399328374e-16,18.3170325502,0.259382524419,0.341472326037,1.63180120776,0.423804555987,2.28452169086e-15,5.93326378382e-16,18.2883318744,0.250681441271,0.326503799219,1.70338299848,0.415170898734,2.38473619787e-15,5.81239258227e-16,18.2417192294,0.23681802238,0.303312335505,14.0,16.833359872,4.0,3.44693323905,9.88231060603,1.12808724187,0.707393489634,0.832091084821,544.661193848,474.840545654,162.874087194,342.166880704,-6.71225456424,0.0
781208367.995,781208377.995,781208372.785,781208368.46,781208377.61,1.90788975344,0.451962202833,2.67104565482e-15,6.32747083966e-16,18.118616811,0.23082870768,0.293533778213,1.89164616867,0.453777049482,2.64830463613e-15,6.35287869275e-16,18.1279002372,0.233453287348,0.297801371421,1.96322795939,0.445723967058,2.74851914314e-15,6.24013553882e-16,18.0875731739,0.222143506909,0.279602220338,17.0,19.4003464904,2.0,1.67091368403,9.88186134863,0.546844478409,0.707361330985,0.876301205934,548.345092773,474.316986084,165.919501478,342.166863994,-6.71261463611,0.0
781208377.995,781208387.995,781208381.987,781208378.16,781208387.435,3.1818731714,0.577718372395,4.45462243996e-15,8.08805721353e-16,17.563292838,0.181144498261,0.217540170816,3.16825934438,0.578909596257,4.43556308214e-15,8.1047343476e-16,17.5679481889,0.182206373017,0.219075022767,3.2398411351,0.572618375671,4.53577758914e-15,8.01665725939e-16,17.543690712,0.176703812186,0.211161067141,29.0,32.0122993246,2.0,1.75013432645,9.88082377796,0.572771234109,0.707287059819,0.906439450148,550.983032227,472.688415527,167.569334224,342.166757731,-6.71261705723,0.0
781208387.995,781208397.995,781208393.331,781208388.705,781208397.785,3.1363109479,0.563384316115,4.39083532705e-15,7.88738042561e-16,17.5789522149,0.179367098969,0.214979279425,3.06472915718,0.569777263187,4.29062082005e-15,7.97688168462e-16,17.6040197496,0.185133350575,0.223324809712,3.1363109479,0.563384316115,4.39083532705e-15,7.88738042561e-16,17.5789522149,0.179367098969,0.214979279425,27.0,30.9905099648,0.0,0.0,9.88119815913,0.0,0.707313858693,0.871968569822,552.500488281,469.250976562,167.487601574,342.166871788,-6.71218549968,0.0
781208397.995,781208407.995,781208402.944,781208398.77,781208407.965,1.81044255485,0.441935302111,2.53461957679e-15,6.18709422955e-16,18.1755381269,0.23714124976,0.303844114629,1.79867711688,0.443280239954,2.51814796363e-15,6.20592335935e-16,18.1826169762,0.239185345805,0.307216822251,1.8702589076,0.43503323686,2.61836247063e-15,6.09046531603e-16,18.1402456703,0.227060596272,0.287453845532,16.0,18.4824094196,2.0,1.80620469866,9.88227316791,0.591121537744,0.707390809747,0.866237107012,552.0078125,465.964172363,165.703491504,342.167061978,-6.71217501652,0.0
781208407.995,781208417.995,781208412.207,781208408.17,781208417.1,2.2718342608,0.485554684998,3.18056796512e-15,6.79776558998e-16,17.9290583882,0.210303463712,0.261068030376,2.22921121733,0.489976189669,3.12089570426e-15,6.85966665537e-16,17.9496219506,0.215719801359,0.269482365899,2.30079300805,0.482527533353,3.22111021127e-15,6.75538546694e-16,17.9153061277,0.206714189675,0.255550641271,20.0,22.7358344747,1.0,0.874386220053,9.88173833767,0.286162762927,0.70735252564,0.879839628506,550.274780273,463.280609131,163.055036961,342.166860581,-6.712613104,0.0
781208417.995,781208427.995,781208422.97,781208418.215,781208427.825,2.67210404552,0.525354076518,3.74094566373e-15,7.35495707126e-16,17.7528665886,0.194878751417,0.237679748126,2.62810088354,0.529575296286,3.67934123695e-15,7.414054148e-16,17.7708949194,0.199313896867,0.244319408314,2.69968267426,0.522691082845,3.77955574396e-15,7.31767515983e-16,17.7417182016,0.192157981586,0.23363991946,24.0,26.6768936007,1.0,0.832693913093,9.88149231576,0.272518007921,0.707334914952,0.900002042511,546.852966309,461.677764893,159.279441221,342.166913116,-6.71256185997,0.0
781208427.995,781208437.995,781208432.805,781208428.09,781208437.62,2.63055646579,0.521798582895,3.68277905211e-15,7.30518016053e-16,17.7698809287,0.196468743753,0.240052273614,2.58891596305,0.525821072775,3.62448234827e-15,7.36149501886e-16,17.7872051166,0.200758583854,0.246496874768,2.66049775377,0.518886970318,3.72469685528e-15,7.26441758445e-16,17.7575927585,0.19345046667,0.23555587911,24.0,26.2893750688,1.0,0.904019979328,9.88137465311,0.295861084144,0.707326492448,0.913024364537,543.367675781,462.035491943,156.213612466,342.166935279,-6.71244423891,0.0
781208437.995,781208447.995,781208442.777,781208438.01,781208446.905,2.56161462258,0.531092820319,3.58626047162e-15,7.43529948447e-16,17.7987155158,0.20456261458,0.252265341742,2.60274696682,0.527159207954,3.64384575355e-15,7.38022891136e-16,17.7814201274,0.200248424647,0.245727120822,2.67432875754,0.520242707608,3.74406026056e-15,7.28339790651e-16,17.751963014,0.192994534232,0.234879365501,24.0,26.4251576055,4.0,3.40307373025,9.88104305836,1.11373322081,0.707302756302,0.908603889375,540.409484863,464.233642578,154.404612232,342.166942789,-6.71245434636,0.0
781208447.995,781208457.995,781208453.642,781208449.495,781208456.38,3.20834538475,0.594943427801,4.49168353865e-15,8.32920798921e-16,17.554297213,0.18469547786,0.222687257055,3.28129426916,0.588706068852,4.59381197682e-15,8.24188496393e-16,17.52988705,0.179164557333,0.2146881044,3.35287605988,0.582520683298,4.69402648383e-15,8.15528956618e-16,17.5064562503,0.173927554958,0.207205041703,29.0,33.1293030224,5.0,4.36360082401,9.88086121608,1.4280875424,0.707289739706,0.875536163249,538.843322754,467.825897217,154.524498403,342.166958607,-6.71248328792,0.0
781208457.995,781208467.995,781208462.78,781208458.1,781208467.98,2.82580607789,0.550856105379,3.95612850904e-15,7.7119854753e-16,17.6921441128,0.193363147763,0.235426260475,2.8404048659,0.549513344255,3.97656681226e-15,7.69318681957e-16,17.6865493801,0.192022429935,0.233439307537,2.91198665662,0.542881360509,4.07678131927e-15,7.60033904713e-16,17.6595265485,0.185605201247,0.224012542539,25.0,28.7719236951,3.0,2.60183115571,9.88051357643,0.851508378231,0.707264855037,0.869078586644,539.262756348,471.178619385,156.398565093,342.166682997,-6.71233023995,0.0
781208467.995,781208477.995,781208473.007,781208468.245,781208477.965,1.65734524495,0.430229004383,2.32028334293e-15,6.02320606136e-16,18.2714675335,0.250572361237,0.326318206716,1.67165116765,0.428543247724,2.34031163472e-15,5.99960546814e-16,18.26213586,0.247784608243,0.321592056579,1.74323295838,0.420006702222,2.44052614173e-15,5.88009383111e-16,18.2166114293,0.23437302088,0.299303296239,15.0,17.2265542131,3.0,2.59336838438,9.88195761807,0.848738743978,0.707368222124,0.871054598263,541.023803711,473.899353027,159.213151438,342.167144174,-6.71204640744,0.0
781208477.995,781208487.995,781208482.679,781208479.585,781208487.95,2.07888085008,0.483302163611,2.91043319011e-15,6.76623029055e-16,18.0254260033,0.226951372405,0.287278430665,2.12192234585,0.478774696709,2.97069128419e-15,6.70284575393e-16,18.0031762841,0.220900693614,0.277632241382,2.19350413657,0.471148787473,3.0709057912e-15,6.59608302462e-16,17.9671538556,0.211255479107,0.262539248942,18.0,21.6750825386,4.0,3.4608704522,9.88148696746,1.13264851163,0.70733453211,0.830711893841,544.301757812,475.258148193,162.747614966,342.166981041,-6.71225341183,0.0
781208487.995,781208497.995,781208492.46,781208488.265,781208497.84,1.5154930628,0.391638037745,2.12169028792e-15,5.48293252843e-16,18.3686151182,0.249566489374,0.324609152373,1.44391127208,0.400780511134,2.02147578091e-15,5.61092715587e-16,18.421148733,0.265958266275,0.353004385646,1.5154930628,0.391638037745,2.12169028792e-15,5.48293252843e-16,18.3686151182,0.249566489374,0.324609152373,13.0,14.9740118883,0.0,0.0,9.88062054247,0.0,0.707272511858,0.868309310812,547.980102539,474.944274902,165.875721816,342.166847812,-6.71261569693,0.0
781208497.995,781208507.995,781208503.052,781208498.115,781208507.98,1.94693166112,0.462760721176,2.72570432557e-15,6.47865009647e-16,18.0966232308,0.231527242585,0.294666959614,1.95993297655,0.461336928821,2.74390616717e-15,6.45871700349e-16,18.0893969497,0.229504959927,0.291391593084,2.03151476727,0.453417842022,2.84412067418e-15,6.34784978831e-16,18.050450041,0.218736579195,0.274215774861,18.0,20.0744084273,3.0,2.55385706225,9.88149766407,0.835807765826,0.707335297793,0.897482788084,551.030334473,472.880432129,167.695316924,342.166731529,-6.71269383772,0.0
781208507.995,781208517.995,781208513.586,781208508.8,781208517.33,0.899770702464,0.311270501637,1.25967898345e-15,4.35778702292e-16,18.9346703801,0.322567679378,0.460963081411,0.856945383892,0.31815687029,1.19972353745e-15,4.45419618406e-16,18.9876171407,0.342806289152,0.503837038137,0.928527174612,0.306559624085,1.29993804446e-15,4.29183473719e-16,18.9005134538,0.309757153193,0.435067228346,8.0,9.17401249406,1.0,0.868141462762,9.88017663338,0.284119024177,0.70724073605,0.872319515379,552.305053711,469.614227295,167.4603536,342.166956964,-6.7123533114,0.0
781208517.995,781208527.995,781208522.099,781208518.14,781208526.31,2.2711838643,0.497275700424,3.17965741002e-15,6.96185980594e-16,17.9293692648,0.21496472663,0.268302904093,2.28552794543,0.49581369472,3.1997391236e-15,6.94139172608e-16,17.9225336604,0.213169504862,0.265507099061,2.35710973615,0.488452391351,3.29995363061e-15,6.83833347891e-16,17.8890504956,0.204470675775,0.252125323815,20.0,23.2870847204,3.0,2.59387744775,9.87950809558,0.848905346535,0.707192880918,0.859366158722,551.980285645,466.643493652,165.949879394,342.167011036,-6.71215518785,0.0
781208527.995,781208537.995,781208532.747,781208528.045,781208537.675,1.49533435728,0.38901679162,2.0934681002e-15,5.44623508268e-16,18.3831542202,0.251058812186,0.327146259794,1.42375256656,0.398219084777,1.99325359319e-15,5.57506718687e-16,18.4364137001,0.267767738445,0.356211690314,1.49533435728,0.38901679162,2.0934681002e-15,5.44623508268e-16,18.3831542202,0.251058812186,0.327146259794,13.0,14.7754231835,0.0,0.0,9.88101631685,0.0,0.707300842097,0.879957181315,549.874267578,463.366088867,162.719259156,342.166983043,-6.7125044067,0.0
781208537.995,781208547.995,781208544.729,781208539.02,781208547.775,1.72490759037,0.438953767308,2.41487062652e-15,6.14535274231e-16,18.2280854168,0.246158995119,0.31885114842,1.74276682915,0.436890027761,2.43987356081e-15,6.11646038865e-16,18.2169017869,0.242872107098,0.313342696057,1.81434861987,0.428518592132,2.54008806782e-15,5.99926028985e-16,18.1731981532,0.230207058562,0.292526928602,16.0,17.9267738005,3.0,2.7002773513,9.88055636285,0.883727133154,0.707267917766,0.893092552983,545.754760742,462.107635498,158.435503175,342.166840262,-6.71206758855,0.0
781208547.995,781208557.995,781208552.523,781208548.12,781208557.755,1.78998888088,0.452596958195,2.50598443324e-15,6.33635741473e-16,18.1878741669,0.244746855571,0.316479093289,1.83548776694,0.447481306016,2.56968287372e-15,6.26473828423e-16,18.160621264,0.236871334549,0.303400016749,1.90706955767,0.43931246501,2.66989738073e-15,6.15037451013e-16,18.119083666,0.225080472325,0.28428086478,17.0,18.8445605851,4.0,3.53504453981,9.88142278783,1.15692366757,0.707329938018,0.902154681287,542.867919922,462.376281738,155.891125682,342.167138475,-6.712302386,0.0
781208557.995,781208567.995,781208562.779,781208559.75,781208566.42,0.947927500742,0.328677998845,1.32709850104e-15,4.60149198382e-16,18.8780621926,0.323203970174,0.46227364258,0.936093147798,0.330494978597,1.31053040692e-15,4.62692970035e-16,18.8917023345,0.328290865516,0.472836281628,1.00767493852,0.319346905051,1.41074491393e-15,4.47085667071e-16,18.8116988562,0.298894035345,0.413812500371,9.0,9.95670160777,2.0,1.80386696181,9.88086656438,0.590356460229,0.707290122547,0.904543795903,539.725830078,464.524780273,153.905018958,342.167144913,-6.71228499093,0.0
781208567.995,781208577.995,781208573.852,781208568.09,781208577.47,1.36204120691,0.379121181355,1.90685768968e-15,5.30769653898e-16,18.4845243829,0.266622575851,0.354180158896,1.31946305804,0.38476291052,1.84724828126e-15,5.38668074728e-16,18.5190069113,0.277824858047,0.374312310593,1.39104484876,0.37522954597,1.94746278827e-15,5.25321364358e-16,18.4616471692,0.259292601957,0.341315953359,12.0,13.7432108311,1.0,0.875567826462,9.8797755107,0.286549470479,0.707212022971,0.873249921323,538.342224121,468.349456787,154.305603326,342.166729068,-6.71223096989,0.0
781208577.995,781208587.995,781208581.713,781208578.0,781208585.765,0.748002538983,0.296414779737,1.04720355458e-15,4.14980691632e-16,19.13524232,0.362427481867,0.54790227651,0.736444407097,0.29838164376,1.03102216994e-15,4.17734301265e-16,19.1521500793,0.369318462223,0.564009074712,0.808026197817,0.285983015039,1.13123667694e-15,4.00376221055e-16,19.0514363958,0.328988843985,0.474297532235,7.0,7.98307854708,2.0,1.81199756647,9.87972737598,0.593017385391,0.707208577401,0.877040859455,538.358032227,471.143981934,155.5776695,342.167004635,-6.71214846518,0.0
781208587.995,781208597.995,781208592.07,781208588.005,781208596.21,1.22728991081,0.368207116995,1.71820587513e-15,5.15489963793e-16,18.5976320899,0.284872088683,0.387280357982,1.2118472455,0.370323398102,1.6965861437e-15,5.18452757343e-16,18.6113802999,0.289513605211,0.395953630928,1.28342903622,0.360409060572,1.79680065071e-15,5.045726848e-16,18.5490703487,0.268717951768,0.357901901384,11.0,12.6809654734,2.0,1.69486958615,9.88053496964,0.554684591831,0.707266386401,0.868943503056,540.862243652,474.455291748,159.329100155,342.166233273,-6.71275968458,0.0
781208597.995,781208607.995,781208602.078,781208598.71,781208605.445,0.2442577224,0.157233204495,3.4196081136e-16,2.20126486293e-16,20.3503792421,0.539568580348,1.12051669274,0.17267593168,0.178794166428,2.41746304351e-16,2.50311832999e-16,20.7269204802,0.771641436694,,0.2442577224,0.157233204495,3.4196081136e-16,2.20126486293e-16,20.3503792421,0.539568580348,1.12051669274,2.0,2.41328200773,0.0,0.0,9.88006431903,0.0,0.707232696388,0.828995407493,543.408081055,475.868133545,162.240104165,342.167364934,-6.71225648763,0.0
781208607.995,781208617.995,781208612.45,781208609.605,781208616.225,1.29168719183,0.361577188968,1.80836206856e-15,5.06208064555e-16,18.542106617,0.267962389672,0.356557595464,1.22010540111,0.371460915106,1.70814756155e-15,5.20045281149e-16,18.6040066259,0.288568473883,0.394178889677,1.29168719183,0.361577188968,1.80836206856e-15,5.06208064555e-16,18.542106617,0.267962389672,0.356557595464,11.0,12.761821277,0.0,0.0,9.87996270128,0.0,0.707225422408,0.862239513098,547.555725098,475.841217041,165.905341118,342.16678553,-6.71240768232,0.0
781208617.995,781208627.995,781208620.917,781208618.445,781208625.335,0.855594397416,0.313349195191,1.19783215638e-15,4.38688873267e-16,18.9893301698,0.338814056771,0.495180534993,0.841197887882,0.315666041181,1.17767704303e-15,4.41932457653e-16,19.0077545661,0.345960266109,0.510747836497,0.912779678602,0.303971972856,1.27789155004e-15,4.25560761998e-16,18.9190850932,0.312089954094,0.439714555054,8.0,9.01705754186,2.0,1.72612929679,9.87867910871,0.564915042586,0.707133540553,0.887522590793,550.536071777,474.017364502,167.748857385,342.166631154,-6.71299154244,0.0
781208627.995,781208637.995,781208632.994,781208628.555,781208636.555,1.20170789417,0.364766399698,1.68239105183e-15,5.10672959577e-16,18.6205027147,0.287810895768,0.392759534921,1.18657575811,0.366859763236,1.66120606136e-15,5.13603668531e-16,18.6342613215,0.292494400611,0.401580154933,1.25815754883,0.356848878857,1.76142056837e-15,4.99588430399e-16,18.5706624308,0.271098068685,0.362153697436,11.0,12.4308659182,2.0,1.70418927671,9.88021407149,0.557734672377,0.707243415938,0.885691605055,552.33807373,470.388946533,167.813862663,342.166544375,-6.71250796325,0.0
781208637.995,781208647.995,781208643.068,781208638.28,781208647.525,0.95198742602,0.338209857877,1.33278239643e-15,4.73493801028e-16,18.8734219695,0.330062277719,0.476550500167,0.9694413035,0.335587850616,1.3572178249e-15,4.69822990862e-16,18.8536962022,0.322746736857,0.461331646582,1.04102309422,0.32461301649,1.45743233191e-15,4.54458223087e-16,18.7763490898,0.294686569942,0.405746694102,9.0,10.2846346236,3.0,2.68771187445,9.87935299481,0.879614795276,0.707181778527,0.875771707667,551.847167969,466.412750244,165.735378888,342.167128854,-6.712663052,0.0
781208647.995,781208657.995,781208652.435,781208648.04,781208656.075,1.0579543768,0.35334523082,1.48113612752e-15,4.94683323148e-16,18.758832651,0.312880702974,0.441296658698,1.07410439189,0.351024308764,1.50374614865e-15,4.91434032269e-16,18.7423837691,0.307018985134,0.429650232725,1.14568618261,0.340546901072,1.60396065566e-15,4.76765661501e-16,18.6723358116,0.282553122838,0.382986649101,10.0,11.3182031685,3.0,2.64825050152,9.87897326534,0.866700164132,0.707154596811,0.883956491697,549.903259277,463.817047119,162.922075376,342.166927992,-6.71241835669,0.0
781208657.995,781208667.995,781208662.586,781208658.17,781208667.515,1.23110757676,0.35303305838,1.72355060747e-15,4.94246281732e-16,18.5942599896,0.273744325359,0.366911574974,1.15952578604,0.363151470625,1.62333610046e-15,5.08412058876e-16,18.6592989722,0.29581862468,0.407907915881,1.23110757676,0.35303305838,1.72355060747e-15,4.94246281732e-16,18.5942599896,0.273744325359,0.366911574974,11.0,12.1607751391,0.0,0.0,9.87791430147,0.0,0.707078794281,0.904942967974,546.562805176,462.11026001,159.180213153,342.166741501,-6.71254488239,0.0
781208667.995,781208677.995,781208673.643,781208670.04,781208677.855,0.998947831684,0.317972211515,1.39852696436e-15,4.45161096121e-16,18.8211429786,0.300041497574,0.416028111676,0.927366040964,0.329167620234,1.29831245735e-15,4.60834668328e-16,18.9018720287,0.329807347162,0.476014815914,0.998947831684,0.317972211515,1.39852696436e-15,4.45161096121e-16,18.8211429786,0.300041497574,0.416028111676,9.0,9.8697756819,0.0,0.0,9.88017128507,0.0,0.707240353209,0.912183418189,542.147888184,462.285308838,155.194979984,342.167386909,-6.71251827333,0.0
781208677.995,781208687.995,781208683.066,781208678.235,781208687.67,1.561940986,0.405615911098,2.1867173804e-15,5.67862275537e-16,18.3358384472,0.250656697134,0.326461694279,1.52201496485,0.410567871773,2.13082095079e-15,5.74795020482e-16,18.3639526936,0.259297989185,0.341325320602,1.59359675557,0.40164630544,2.23103545779e-15,5.62304827617e-16,18.3140539078,0.244043430538,0.315300587286,14.0,15.7423411937,1.0,0.955507156868,9.87849726643,0.312711433157,0.707120523957,0.890041032627,539.24597168,464.832855225,153.599283024,342.166998444,-6.71216380945,0.0
781208687.995,781208697.995,781208694.857,781208692.455,781208696.13,0.56699876922,0.239576883242,7.93798276908e-16,3.35407636539e-16,19.4360447096,0.382657479875,0.596186026068,0.495416978499,0.254250431864,6.93583769899e-16,3.5595060461e-16,19.5825727843,0.449744363212,0.781634554214,0.56699876922,0.239576883242,7.93798276908e-16,3.35407636539e-16,19.4360447096,0.382657479875,0.596186026068,5.0,5.60111398669,0.0,0.0,9.87852935624,0.0,0.707122821003,0.894102792249,537.571777344,468.706939697,153.774632121,342.166980936,-6.71244918992,0.0
781208697.995,781208707.995,781208703.496,781208699.3,781208707.365,0.62899339983,0.273446688714,8.80590759762e-16,3.828253642e-16,19.3233847792,0.391930727868,0.619373556606,0.612229401436,0.276532365635,8.5712116201e-16,3.87145311889e-16,19.3527145447,0.404677954098,0.652416689194,0.683811192156,0.263104089305,9.57335669019e-16,3.68345725026e-16,19.2326594881,0.353437301407,0.527390901068,6.0,6.75487338885,2.0,1.65459891055,9.87827263773,0.541505097998,0.707104444632,0.889181153285,538.517150879,472.249786377,156.227503082,342.166260084,-6.71245312728,0.0
781208707.995,781208717.995,781208714.077,781208708.54,781208716.915,1.02474818886,0.330514440937,1.43464746441e-15,4.62720217312e-16,18.7934571015,0.303515759445,0.422778594376,0.980357152146,0.337243946722,1.372500013e-15,4.72141525411e-16,18.8415391961,0.320999067003,0.457742235648,1.05193894287,0.326323900945,1.47271452001e-15,4.56853461323e-16,18.7650236674,0.293353788165,0.403210640005,9.0,10.3916209803,1.0,0.82073735489,9.87854005285,0.268604952509,0.707123586685,0.867710450207,540.598632812,475.247436523,159.468342476,342.166806034,-6.71239321041,0.0
781208717.995,781208727.995,781208721.098,781208718.01,781208727.27,1.67677878852,0.419044258452,2.34749030393e-15,5.86661961832e-16,18.2588105714,0.242197100913,0.312216967938,1.63413821503,0.424163358703,2.28779350104e-15,5.93828702184e-16,18.2867780343,0.250550549555,0.326281101618,1.70572000575,0.415533872147,2.38800800805e-15,5.81747421005e-16,18.2402306421,0.236712265258,0.303138433003,14.0,16.8501055001,1.0,0.873578342559,9.87858818757,0.285898366656,0.707127032255,0.831070366494,542.876281738,476.442901611,162.040578529,342.166980127,-6.7122059432,0.0
781208727.995,781208737.995,781208733.266,781208728.84,781208736.7,1.42566056185,0.379884706688,1.99592478659e-15,5.31838589363e-16,18.4349596604,0.256480614145,0.336443813042,1.35407877113,0.389304831874,1.89571027959e-15,5.45026764623e-16,18.4908901765,0.27437256904,0.36804591431,1.42566056185,0.379884706688,1.99592478659e-15,5.31838589363e-16,18.4349596604,0.256480614145,0.336443813042,12.0,14.0840854506,0.0,0.0,9.87898931025,0.0,0.707155745334,0.85252809787,547.850708008,476.25793457,166.358361507,342.16660268,-6.71260012689,0.0
781208737.995,781208747.995,781208740.862,781208738.55,781208743.64,1.18031161352,0.369956522908,1.65243625892e-15,5.17939132072e-16,18.6400082992,0.296025351218,0.408303289117,1.19463265707,0.367992097446,1.6724857199e-15,5.15188936424e-16,18.6269140433,0.291550793239,0.399794180672,1.26621444779,0.358011633726,1.77270022691e-15,5.01216287217e-16,18.5637318385,0.270348038544,0.360811053457,11.0,12.5089325384,3.0,2.59304864016,9.87900000685,0.848634100417,0.707156511017,0.87964418038,550.055541992,474.823822021,167.676086621,342.166666882,-6.71237260373,0.0
781208747.995,781208757.995,781208752.169,781208748.005,781208757.1,1.00405653115,0.318818674306,1.40567914361e-15,4.46346144028e-16,18.8156045863,0.299401777778,0.414792043404,0.93247474043,0.329987737882,1.3054646366e-15,4.61982833034e-16,18.8959073096,0.328953507886,0.474223484586,1.00405653115,0.318818674306,1.40567914361e-15,4.46346144028e-16,18.8156045863,0.299401777778,0.414792043404,9.0,9.91810787848,0.0,0.0,9.87803731242,0.0,0.707087599625,0.908828521228,551.915283203,470.826660156,167.614644526,342.166904524,-6.7124680919,0.0
781208757.995,781208767.995,781208763.541,781208758.395,781208767.635,1.20953231302,0.366434264247,1.69334523823e-15,5.13007969945e-16,18.6134563121,0.287323819184,0.391848477422,1.19642754439,0.368239874327,1.67499856215e-15,5.15535824058e-16,18.6252839928,0.291339090993,0.399394105963,1.26800933511,0.358266258413,1.77521306916e-15,5.01572761778e-16,18.5621938729,0.270179233734,0.360509229069,11.0,12.5265964133,2.0,1.76516808757,9.87894652383,0.577691374113,0.707152682606,0.878588292601,551.249633789,466.567993164,165.250565612,342.167566969,-6.71226053973,0.0
781208767.995,781208777.995,781208773.232,781208768.92,781208777.085,0.825975788212,0.318360437505,1.1563661035e-15,4.45704612507e-16,19.0275817074,0.353965823402,0.528581425024,0.841947016923,0.315810670571,1.17872582369e-15,4.421349388e-16,19.0067880936,0.345832277105,0.510466144856,0.913528807643,0.304120312198,1.2789403307e-15,4.25768437077e-16,18.9181943821,0.311999780065,0.43953435737,8.0,9.02305571455,3.0,2.64236436852,9.87714414592,0.864773793335,0.707023665168,0.88697959698,549.442993164,463.58416748,162.407372247,342.167033323,-6.71284580938,0.0
781208777.995,781208787.995,781208782.095,781208778.69,781208786.985,1.18235261251,0.3626642783,1.65529365751e-15,5.0772998962e-16,18.6381324617,0.290465540921,0.39774565265,1.16913926419,0.364503984438,1.63679496986e-15,5.10305578213e-16,18.6503343849,0.294645252701,0.405667938653,1.24072105491,0.354423345622,1.73700947687e-15,4.9619268387e-16,18.5858146194,0.272814628701,0.365236313472,11.0,12.2547276182,2.0,1.76156145548,9.8771013595,0.576511021794,0.70702060244,0.898107125135,546.170837402,462.217254639,158.86126174,342.167152179,-6.71238646023,0.0
781208787.995,781208797.995,781208793.282,781208788.13,781208797.97,1.33856472111,0.368143420679,1.87399060956e-15,5.15400788951e-16,18.5034015634,0.263799714052,0.34919763518,1.26698293039,0.377858742339,1.77377610255e-15,5.29002239274e-16,18.5630730904,0.283383341632,0.384520846799,1.33856472111,0.368143420679,1.87399060956e-15,5.15400788951e-16,18.5034015634,0.263799714052,0.34919763518,12.0,13.2204020446,0.0,0.0,9.87655048436,0.0,0.70698116981,0.908034381456,541.80657959,462.724578857,155.0595976,342.166872415,-6.71210878865,0.0
781208797.995,781208807.995,781208802.743,781208799.485,781208807.095,1.35172779272,0.407388181553,1.89241890981e-15,5.70343454174e-16,18.4927768916,0.286013072561,0.389402591067,1.42386049379,0.398323577234,1.99340469131e-15,5.57653008128e-16,18.4363313992,0.267812013816,0.356290354774,1.49544228451,0.389119510864,2.09361919832e-15,5.4476731521e-16,18.383075859,0.251101815639,0.32721950996,13.0,14.7697552329,5.0,4.33704960667,9.87651304624,1.41939805309,0.706978489923,0.880441156032,539.079223633,464.883270264,153.469440627,342.166494189,-6.71235420372,0.0
781208807.995,781208817.995,781208812.713,781208808.535,781208817.66,1.80292490435,0.448184128556,2.52409486609e-15,6.27457779979e-16,18.1800559055,0.241047232091,0.310303587892,1.82175730568,0.446051678192,2.55046022795e-15,6.24472349469e-16,18.1687737004,0.237789878963,0.304912515021,1.8933390964,0.437851502678,2.65067473496e-15,6.12992103749e-16,18.1269289927,0.225873450341,0.285549737433,17.0,18.6983427701,3.0,2.72835893367,9.87585520505,0.8929174692,0.706931400472,0.91085626067,537.293884277,468.30065918,153.344679413,342.166741375,-6.71231319148,0.0
781208817.995,781208827.995,781208824.675,781208820.36,781208827.865,0.777058682402,0.290366332528,1.08788215536e-15,4.06512865539e-16,19.0938654566,0.344708897115,0.50799824392,0.733296715575,0.297898650752,1.02661540181e-15,4.17058111052e-16,19.1568006505,0.370153032618,0.565983113409,0.804878506296,0.285474668545,1.12682990881e-15,3.99664535963e-16,19.0556741749,0.329592156126,0.47556293955,7.0,7.94923809766,1.0,0.839536797115,9.87632050736,0.274757497238,0.706964707645,0.882703891727,537.835998535,472.936309814,155.943796868,342.166697594,-6.71224843505,0.0
781208827.995,781208837.995,781208832.447,781208828.255,781208836.365,1.58222903717,0.414397916824,2.21512065203e-15,5.80157083554e-16,18.3218266239,0.252568948099,0.329723265772,1.56753591495,0.416189086001,2.19455028093e-15,5.82664720401e-16,18.3319562499,0.255659916836,0.335028327221,1.63911770567,0.407388620936,2.29476478794e-15,5.7034406931e-16,18.2834746461,0.241007375064,0.310237362582,14.0,16.1883466125,2.0,1.71675494309,9.87625632773,0.561847072283,0.706960113552,0.866438217534,539.638977051,475.5496521,158.76647582,342.166649832,-6.71210943751,0.0
781208837.995,781208847.995,781208842.802,781208838.57,781208846.82,1.52850651567,0.400931692141,2.13990912194e-15,5.61304368998e-16,18.3593317641,0.252908950129,0.330304809937,1.48645046415,0.406207527332,2.0810306498e-15,5.68690538264e-16,18.3896238976,0.262304254731,0.346572513997,1.55803225487,0.397185887902,2.18124515681e-15,5.56060243063e-16,18.3385588892,0.246546935344,0.319504244495,13.0,15.3874009235,1.0,0.89100427731,9.87617610319,0.291601399847,0.706954370936,0.845365585739,543.041137695,477.084442139,162.489317473,342.166982987,-6.71217120397,0.0
781208847.995,781208857.995,781208853.456,781208848.16,781208857.95,1.96569078164,0.45290658241,2.7519670943e-15,6.34069215373e-16,18.0862119975,0.225120935562,0.284345553147,1.92412986206,0.457529020253,2.69378180689e-15,6.40540628354e-16,18.1094140505,0.231612947845,0.294806124648,1.99571165278,0.449538072123,2.7939963139e-15,6.29353300972e-16,18.0697555172,0.220563563954,0.277098862234,17.0,19.7089110198,1.0,0.905895934166,9.87563057635,0.296475033,0.706915321148,0.863023330924,547.435241699,476.825531006,166.250752507,342.166609314,-6.7122610132,0.0
781208857.995,781208867.995,781208863.643,781208859.01,781208867.51,1.56917947832,0.405848328003,2.19685126965e-15,5.68187659204e-16,18.3308184505,0.24975148653,0.324923156319,1.52623363126,0.411171555027,2.13672708376e-15,5.75640177037e-16,18.360947452,0.258998596933,0.34080493422,1.59781542198,0.40225969936,2.23694159077e-15,5.63163579104e-16,18.3111834785,0.243799247832,0.314891965095,14.0,15.7775718959,1.0,0.864002985028,9.87446464643,0.282764613282,0.706831861796,0.887592711261,550.739807129,474.320343018,168.065471884,342.166607644,-6.71275146079,0.0
781208867.995,781208877.995,781208873.539,781208868.39,781208877.985,1.79151357446,0.439478758347,2.50811900424e-15,6.15270261685e-16,18.186949742,0.238194936387,0.305580569949,1.77788535051,0.441045967611,2.48903949071e-15,6.17464354655e-16,18.1952406214,0.240600271066,0.309561300427,1.84946714123,0.432750872437,2.58925399772e-15,6.05851221411e-16,18.1523834506,0.228276272947,0.289409346612,16.0,18.2649015376,2.0,1.74880372589,9.87576428391,0.572335764835,0.706924892174,0.876874583649,552.155273438,470.819152832,167.829019072,342.166631949,-6.71259239032,0.0
781208877.995,781208887.995,781208883.139,781208879.715,781208886.97,1.72260461341,0.417684060931,2.41164645877e-15,5.84757685304e-16,18.229535985,0.235716868415,0.301503836694,1.65102282269,0.426274035422,2.31143195177e-15,5.96783649591e-16,18.2756173082,0.249363718818,0.32426514655,1.72260461341,0.417684060931,2.41164645877e-15,5.84757685304e-16,18.229535985,0.235716868415,0.301503836694,15.0,17.0088678408,0.0,0.0,9.87392446789,0.0,0.706793194849,0.882482987453,551.606567383,466.946594238,165.729893965,342.166777007,-6.71250197489,0.0
781208887.995,781208897.995,781208891.944,781208888.26,781208897.29,1.34563595008,0.377208239248,1.88389033012e-15,5.28091534948e-16,18.4976810469,0.268296053086,0.357150933211,1.3037389224,0.382791068442,1.82523449135e-15,5.35907495819e-16,18.5320234217,0.279508592819,0.37738897783,1.37532071312,0.373202164359,1.92544899836e-15,5.22483030103e-16,18.4739900406,0.260668337948,0.343712207411,12.0,13.5806219599,1.0,0.895652303285,9.87451278115,0.293122571984,0.706835307366,0.884022737387,549.478942871,463.983276367,162.597091046,342.166993069,-6.71258859292,0.0
781208897.995,781208907.995,781208900.856,781208898.485,781208902.14,1.37432926943,0.527639732436,1.9240609772e-15,7.38695625411e-16,18.4747730103,0.352781596731,0.525916507204,1.30274747871,0.541206349793,1.82384647019e-15,7.5768888971e-16,18.5328493967,0.377224502647,0.582917194666,1.37432926943,0.527639732436,1.9240609772e-15,7.38695625411e-16,18.4747730103,0.352781596731,0.525916507204,6.0,6.78432444446,0.0,0.0,4.93646216767,0.0,0.353360801785,0.884769516998,546.284912109,462.204193115,158.961118365,342.167158163,-6.71223911561,4.0
781934967.995,781934977.995,781934975.939,781934974.66,781934976.89,1.08464059469,0.581199937796,1.51849683257e-15,8.13679912914e-16,18.7317853633,0.465868925635,0.833343923171,1.13237451632,0.570697173044,1.58532432284e-15,7.98976042262e-16,18.6850247821,0.443107106112,0.761257953343,1.2087140414,0.553486317397,1.69219965796e-15,7.74880844356e-16,18.6141910819,0.409329295197,0.664828255598,4.0,4.76906625513,2.0,1.49581822391,3.94557032663,0.489540509645,0.301202964912,0.83877527032,558.683837891,653.169555664,298.7898665,342.167064437,-6.71273786213,4.0
781934977.995,781934987.995,781934981.848,781934978.04,781934985.56,0.703133153343,0.276399872656,9.8438641468e-16,3.86959821718e-16,19.2024060605,0.35995376874,0.542202653054,0.652040746757,0.285615547243,9.12857045459e-16,3.9986176614e-16,19.2843131597,0.394422342582,0.625723507844,0.728380271839,0.271730625594,1.01973238057e-15,3.80422875832e-16,19.1641045639,0.344224962615,0.506937622202,6.0,7.18520513441,1.0,0.760997096741,9.86463446665,0.249053595297,0.753061510291,0.835256382364,557.960693359,653.969787598,299.085662744,342.166541669,-6.71303123511,0.0
781934987.995,781934997.995,781934992.137,781934988.52,781934993.765,0.564902498769,0.261529396924,7.90863498276e-16,3.66141155694e-16,19.4400662605,0.413083936034,0.674991059358,0.543522456244,0.26564004666,7.60931438741e-16,3.71896065323e-16,19.4819562696,0.432045642318,0.728391090177,0.619861981325,0.250653381866,8.67806773856e-16,3.50914734612e-16,19.3392624997,0.368703600023,0.562557980558,5.0,6.11565338499,2.0,1.6568404259,9.86615338452,0.542238684839,0.75317746376,0.818193574511,556.478881836,655.548339844,299.650787514,342.167026827,-6.71268533665,32.0
781934997.995,781935007.995,781935005.379,781935001.42,781935007.48,0.615383006742,0.249739593467,8.61536209439e-16,3.49635430853e-16,19.3471362515,0.369830395321,0.565219362493,0.53904348166,0.264777216274,7.54660874325e-16,3.70688102784e-16,19.4909405032,0.43383846526,0.733628514631,0.615383006742,0.249739593467,8.61536209439e-16,3.49635430853e-16,19.3471362515,0.369830395321,0.565219362493,5.0,6.07178238643,0.0,0.0,9.86667216985,0.0,0.753217067586,0.825813705936,556.228271484,657.896911621,301.526267238,342.166969087,-6.71267237407,32.0
781935007.995,781935017.995,781935013.167,781935009.405,781935016.16,1.0870624974,0.331908134687,1.52188749636e-15,4.64671388561e-16,18.7293637168,0.289297234634,0.395546943747,1.01072297232,0.343364622685,1.41501216125e-15,4.80710471759e-16,18.8084196582,0.317536556883,0.450682595547,1.0870624974,0.331908134687,1.52188749636e-15,4.64671388561e-16,18.7293637168,0.289297234634,0.395546943747,9.0,10.7268753335,0.0,0.0,9.86776322354,0.0,0.753300358106,0.839080505955,556.895874023,659.235107422,303.016758952,342.166818201,-6.71199176435,32.0
781935017.995,781935027.995,781935023.588,781935018.67,781935027.835,1.35021346362,0.377671778065,1.89029884907e-15,5.28740489291e-16,18.4939939144,0.26778115249,0.356235522231,1.30253375168,0.384015257142,1.82354725235e-15,5.37621359999e-16,18.5330275358,0.280524950045,0.379252700922,1.37887327676,0.373806977399,1.93042258747e-15,5.23329768358e-16,18.4711891129,0.26044584763,0.34332410958,11.0,13.6067342434,1.0,0.864157864304,9.86800924545,0.282815301045,0.753319139302,0.809480761163,558.961181641,659.651184082,304.446045571,342.166648762,-6.7119979177,97.0
781935027.995,781935037.995,781935033.003,781935030.015,781935035.99,0.220057291484,0.166775680666,3.08080208078e-16,2.33485952932e-16,20.4636605919,0.612469303288,1.5398960431,0.170931816175,0.181085906894,2.39304542646e-16,2.53520269651e-16,20.7379427323,0.784354055998,,0.247271341257,0.158292375515,3.4617987776e-16,2.2160932572e-16,20.3370655386,0.537213274792,1.10971607797,2.0,2.4402120973,1.0,0.820610652621,9.8685601206,0.268563486312,0.753361192849,0.819685265915,561.147583008,658.788696289,304.860841756,342.167014194,-6.71265632522,97.0
781935037.995,781935047.995,781935044.978,781935041.215,781935047.38,0.648721601996,0.265634325811,9.08210242794e-16,3.71888056136e-16,19.2898541003,0.372642312245,0.571901580675,0.596227610249,0.275463911346,8.34718654348e-16,3.85649475885e-16,19.3814697911,0.412376845796,0.673067176631,0.672567135331,0.261046986572,9.41593989463e-16,3.65465781201e-16,19.2506608952,0.356079425862,0.533361345017,5.0,6.63794906062,1.0,0.719110281645,9.86957094975,0.235345183084,0.753438359066,0.754378439928,563.184936523,657.477416992,304.834289031,342.166920097,-6.7122767792,97.0
781935047.995,781935057.995,781935051.935,781935048.89,781935057.825,0.819386008278,0.296337075894,1.14714041159e-15,4.14871906251e-16,19.0362786407,0.335169687356,0.487365559377,0.766747204895,0.305202533259,1.07344608685e-15,4.27283546563e-16,19.1083694963,0.363805552622,0.55109614979,0.843086729977,0.292257597758,1.18032142197e-15,4.09160636861e-16,19.0053193659,0.323138352217,0.462138381275,6.0,8.3217159332,1.0,0.714812911162,9.87053364418,0.233938770926,0.753511850702,0.721053663027,563.73260498,655.990966797,303.874548153,342.16703419,-6.71240774511,97.0
781935057.995,781935067.995,781935060.675,781935058.49,781935063.215,0.686697873456,0.26374160889,9.61377022839e-16,3.69238252445e-16,19.2280857438,0.352896916538,0.526175601606,0.610358348374,0.278015309639,8.54501687724e-16,3.89221433495e-16,19.3560377771,0.40752695812,0.659995756724,0.686697873456,0.26374160889,9.61377022839e-16,3.69238252445e-16,19.2280857438,0.352896916538,0.526175601606,5.0,6.77913219168,0.0,0.0,9.87207395526,0.0,0.753629437318,0.738170193513,563.321472168,654.229370117,302.169614457,342.167466242,-6.7119941228,97.0
781935067.995,781935077.995,781935072.582,781935068.23,781935077.225,1.46800025004,0.392512489114,2.05520035005e-15,5.4951748476e-16,18.4031846761,0.257266296206,0.337801642703,1.41808072058,0.398902324533,1.98531300881e-15,5.58463254346e-16,18.4407476184,0.26912480534,0.35862685869,1.49442024566,0.389088194086,2.09218834392e-15,5.44723471721e-16,18.3838181437,0.251237070069,0.327449947467,11.0,14.7519481828,1.0,0.796892173188,9.87135193444,0.260801074861,0.753574318592,0.745781601858,562.60144043,652.577087402,300.390435118,342.166599835,-6.71246962935,32.0
781935077.995,781935087.995,781935084.277,781935079.02,781935087.575,0.817848153941,0.321838839142,1.14498741552e-15,4.50574374799e-16,19.0383183057,0.360282285261,0.54295711332,0.843868748362,0.317717647152,1.18141624771e-15,4.44804706013e-16,19.0043127409,0.34694153328,0.512911049823,0.920208273444,0.305305998724,1.28829158282e-15,4.27428398214e-16,18.910284666,0.311080599332,0.437700084941,7.0,9.08451177624,4.0,3.08770945201,9.87223440433,1.01052309338,0.753641685924,0.77161474998,560.377258301,651.640075684,298.40173034,342.166883437,-6.71254005452,32.0
781935087.995,781935097.995,781935094.904,781935089.365,781935097.585,0.965019744323,0.321904108736,1.35102764205e-15,4.50665752231e-16,18.8586595022,0.312541628669,0.440617826806,0.917593499516,0.329282403503,1.28463089932e-15,4.60995364905e-16,18.9133741794,0.332932259128,0.482608221602,0.993933024598,0.317321786083,1.39150623444e-15,4.44250500516e-16,18.826607198,0.300824934348,0.417544784109,8.0,9.81102678501,1.0,0.87205703731,9.87091337365,0.285400484938,0.753540839069,0.815546759338,558.228637695,652.250488281,297.769391686,342.16672504,-6.71239840963,0.0
781935097.995,781935107.995,781935101.357,781935098.995,781935103.515,0.876866154154,0.298024914353,1.22761261582e-15,4.17234880095e-16,18.9626667319,0.317660737743,0.450934605424,0.800526629072,0.310727169424,1.1207372807e-15,4.35018037194e-16,19.0615605424,0.356093688575,0.533393703472,0.876866154154,0.298024914353,1.22761261582e-15,4.17234880095e-16,18.9626667319,0.317660737743,0.450934605424,7.0,8.65688146128,0.0,0.0,9.87252321266,0.0,0.753663733415,0.808709574461,557.331726074,652.988952637,297.920597116,342.16621779,-6.71267816522,0.0
781935107.995,781935117.995,781935112.436,781935108.075,781935116.79,1.93103304525,0.45493824254,2.70344626335e-15,6.36913539556e-16,18.1055257355,0.229688768404,0.291688636771,1.91106770482,0.457154947801,2.67549478675e-15,6.40016926922e-16,18.1168098165,0.232866143821,0.29684431555,1.98740722991,0.448620025287,2.78237012187e-15,6.28068035402e-16,18.0742828365,0.220988194125,0.277770747502,16.0,19.6253052191,2.0,1.70098315371,9.87482833099,0.556685395759,0.753839705053,0.815485012569,555.569396973,654.276245117,298.09100306,342.167067707,-6.71242470181,0.0
781935117.995,781935127.995,781935123.104,781935118.39,781935127.315,0.962268489645,0.329455176016,1.3471758855e-15,4.61237246423e-16,18.8617593384,0.319683379243,0.455051642606,0.94060822873,0.332768075612,1.31685152022e-15,4.65875305857e-16,18.8864780656,0.328869975635,0.474048470392,1.01694775381,0.320939985377,1.42372685534e-15,4.49315979528e-16,18.8017533965,0.29780258086,0.41171138606,8.0,10.0403678832,2.0,1.64954371862,9.873041998,0.539850671548,0.753703337241,0.796959890791,555.442016602,656.615966797,300.023290663,342.167209557,-6.71213684408,32.0
781935127.995,781935137.995,781935130.475,781935128.315,781935136.345,0.941274125047,0.326229550129,1.31778377507e-15,4.56721370181e-16,18.885709699,0.323082767134,0.462023820769,0.919678589338,0.329564877388,1.28755002507e-15,4.61390828344e-16,18.9109098101,0.332527527211,0.481750924744,0.99601811442,0.31761771352,1.39442536019e-15,4.44664798927e-16,18.8243319077,0.300519369729,0.41695285261,8.0,9.83388315761,2.0,1.65152226876,9.87319709876,0.54049819705,0.75371517756,0.814649219218,556.369873047,657.984985352,301.674973877,342.166876091,-6.71221959899,32.0
781935137.995,781935147.995,781935142.36,781935138.15,781935147.685,1.1619509065,0.358722773692,1.6267312691e-15,5.02211883168e-16,18.6570305523,0.29212062536,0.400872170016,1.14000925951,0.361806504863,1.59601296331e-15,5.06529106808e-16,18.6777290529,0.299270699814,0.41453903765,1.21634878459,0.350960728443,1.70288829842e-15,4.9134501982e-16,18.6073546862,0.275241610264,0.369618071567,10.0,12.0115542031,2.0,1.64139544428,9.87509039781,0.537183963583,0.75385971111,0.833200199858,558.5234375,658.762573242,303.459634132,342.16701622,-6.71253120527,97.0
781935147.995,781935157.995,781935152.543,781935148.355,781935157.215,1.84014076607,0.431681630934,2.57619707249e-15,6.04354283307e-16,18.1578723833,0.228808325172,0.290266989407,1.76380124099,0.44054494684,2.46932173738e-15,6.16762925576e-16,18.2038758904,0.242075391798,0.312014188539,1.84014076607,0.431681630934,2.57619707249e-15,6.04354283307e-16,18.1578723833,0.228808325172,0.290266989407,15.0,18.1708379707,0.0,0.0,9.87469997173,0.0,0.753829906169,0.825793075672,560.918029785,658.729553223,304.689340182,342.166749827,-6.71229178465,97.0
781935157.995,781935167.995,781935163.083,781935158.275,781935167.265,2.70202327894,0.528239417573,3.78283259051e-15,7.39535184602e-16,17.7407772842,0.19387188959,0.236181815439,2.65239351583,0.532975389416,3.71335092216e-15,7.46165545182e-16,17.7609051061,0.198804446826,0.243553283016,2.72873304091,0.525672950321,3.82022625727e-15,7.35942130449e-16,17.730097376,0.191276702947,0.232336766175,20.0,26.9457849342,1.0,0.805916396608,9.87483367929,0.263754457072,0.75384011334,0.742695456416,563.075317383,657.113891602,304.468573738,342.166946176,-6.71256712845,97.0
781935167.995,781935177.995,781935173.423,781935169.2,781935177.53,2.18850323096,0.481166723184,3.06390452334e-15,6.73633412458e-16,17.9696320197,0.215775954071,0.269570163045,2.16106697342,0.484045170623,3.02549376279e-15,6.77663238872e-16,17.9833294343,0.219439657866,0.275323793519,2.2374064985,0.47599292368,3.1323690979e-15,6.66390093151e-16,17.9456377621,0.209422082588,0.259708890288,16.0,22.0947350253,2.0,1.47561127489,9.87515457744,0.482927326329,0.753864610552,0.724387661186,563.97265625,655.221313477,303.356145233,342.166729653,-6.71231241317,97.0
781935177.995,781935187.995,781935182.282,781935178.14,781935187.505,2.22464529888,0.474601810209,3.11450341844e-15,6.64442534293e-16,17.9518480595,0.209954671764,0.260529837866,2.1483057738,0.482676193813,3.00762808332e-15,6.75746671338e-16,17.9897597608,0.220054439603,0.276294176928,2.22464529888,0.474601810209,3.11450341844e-15,6.64442534293e-16,17.9518480595,0.209954671764,0.260529837866,16.0,21.9716550311,0.0,0.0,9.87647560813,0.0,0.753965457408,0.728820657169,563.754638672,653.240539551,301.573129702,342.166685841,-6.71261628598,105.0
781935187.995,781935197.995,781935193.122,781935189.71,781935197.585,2.31754018016,0.505385804363,3.24455625222e-15,7.07540126109e-16,17.9074318189,0.214180547303,0.267080200886,2.34353703061,0.502774512189,3.28095184286e-15,7.03884317064e-16,17.8953204493,0.211026534372,0.262185144038,2.4198765557,0.495026867712,3.38782717797e-15,6.93037614797e-16,17.8605169699,0.202077395629,0.248490977591,18.0,23.8962020677,4.0,3.08784779999,9.87496738685,1.0105683709,0.753850320512,0.754085829262,561.877685547,651.20098877,298.841633373,342.167183846,-6.71256886604,32.0
781935197.995,781935207.995,781935203.218,781935198.065,781935207.65,2.98928024247,0.554697632904,4.18499233946e-15,7.76576686066e-16,17.6310834208,0.184810925727,0.222855290489,2.93777149161,0.559378822869,4.11288008825e-15,7.83130352017e-16,17.6499549698,0.189240718671,0.22933613643,3.01411101669,0.552426805811,4.21975542337e-15,7.73397528135e-16,17.6221018891,0.18271897413,0.219817260565,23.0,29.769325909,1.0,0.749359472952,9.8766521021,0.245244918421,0.753978930874,0.772929277661,559.448486328,650.956115723,297.326069847,342.166830213,-6.71231435064,0.0
781935207.995,781935217.995,781935213.211,781935208.515,781935216.83,2.99740186015,0.564972407171,4.19636260421e-15,7.9096137004e-16,17.6281375688,0.187486431335,0.2267617977,2.99874614104,0.56485194759,4.19824459745e-15,7.90792726626e-16,17.6276507447,0.187372538061,0.22659501875,3.07508566612,0.557968573524,4.30511993257e-15,7.81156002933e-16,17.6003569527,0.18103665699,0.217384500373,25.0,30.3735084405,3.0,2.34454417768,9.87728855009,0.76730536724,0.754027517011,0.823919080557,556.781738281,651.699462891,296.535213892,342.166752754,-6.71220145752,0.0
781935217.995,781935227.995,781935223.698,781935218.605,781935227.695,3.16245811608,0.575395131932,4.42744136251e-15,8.05553184704e-16,17.569938044,0.181493660363,0.218044450711,3.13997989342,0.577369290427,4.39597185078e-15,8.08317006598e-16,17.5776828322,0.183266226807,0.220610620941,3.2163194185,0.570636953909,4.5028471859e-15,7.98891735473e-16,17.551602068,0.17732782269,0.21205363483,26.0,31.7686353787,2.0,1.62557279555,9.87732598821,0.532005642179,0.754030375019,0.819015535797,554.354614258,653.271118164,296.600077948,342.167124491,-6.71230410614,32.0
781935227.995,781935237.995,781935232.315,781935228.125,781935237.505,1.7751174324,0.436376526051,2.48516440536e-15,6.10927136472e-16,18.1969322776,0.23864667073,0.306326387874,1.75164620986,0.4390908608,2.4523046938e-15,6.1472720512e-16,18.2113840157,0.242859658824,0.31332191879,1.82798573494,0.43019983046,2.55918002891e-15,6.02279762643e-16,18.1650679942,0.229467061767,0.291330364119,15.0,18.0553177071,2.0,1.5955774264,9.87716553913,0.522188975913,0.754018126413,0.831048592313,553.104370117,655.279174805,297.671639962,342.167213779,-6.71227087728,32.0
781935237.995,781935247.995,781935242.627,781935238.39,781935246.875,2.59345764035,0.512390089581,3.63084069649e-15,7.17346125414e-16,17.7853021027,0.195752502168,0.238982453602,2.51711811527,0.519876606688,3.52396536138e-15,7.27827249363e-16,17.817741012,0.203851104856,0.251182529523,2.59345764035,0.512390089581,3.63084069649e-15,7.17346125414e-16,17.7853021027,0.195752502168,0.238982453602,21.0,25.6186874575,0.0,0.0,9.87819776149,0.0,0.754096925778,0.820118224862,552.95513916,657.942810059,299.882923583,342.167028926,-6.71222479966,32.0
781935247.995,781935257.995,781935251.8,781935248.01,781935256.9,2.32824024567,0.491569855117,3.25953634394e-15,6.88197797164e-16,17.9024305197,0.207980174395,0.257491418623,2.28113653963,0.496396921011,3.19359115548e-15,6.94955689416e-16,17.9246217971,0.213770045931,0.266441041786,2.35747606471,0.48854985729,3.30046649059e-15,6.83969800206e-16,17.8888817698,0.204478898277,0.252137845031,20.0,23.2850300437,1.0,0.88233795208,9.8771013595,0.288765147954,0.754013226971,0.85930983053,553.89251709,659.708374023,301.879688542,342.167129453,-6.7123499288,32.0
781935257.995,781935267.995,781935262.019,781935259.14,781935267.295,2.01889804978,0.457835130259,2.8264572697e-15,6.40969182363e-16,18.0572140287,0.22191208446,0.279234951539,1.96854171284,0.463368187927,2.75595839798e-15,6.48715463098e-16,18.0846384455,0.229507147571,0.291395127653,2.04488123792,0.454953829333,2.86283373309e-15,6.36935361067e-16,18.0433297744,0.21810816435,0.273226985176,17.0,20.2023332514,1.0,0.784361128939,9.87946530916,0.256700005834,0.754193689765,0.841839903691,556.305175781,660.706604004,303.972435177,342.167294683,-6.71213896089,97.0
781935267.995,781935277.995,781935272.926,781935268.12,781935277.24,0.945670985429,0.327038192662,1.3239393796e-15,4.57853469727e-16,18.8806498389,0.322472778922,0.460767817236,0.924769980563,0.33025714333,1.29467797279e-15,4.62360000662e-16,18.9049156914,0.331548471322,0.479681216828,1.00110950565,0.318342516561,1.4015533079e-15,4.45679523186e-16,18.8187960373,0.299780044997,0.41552267426,8.0,9.88948964033,2.0,1.67337820658,9.87852935624,0.547651049427,0.754122239563,0.809886458691,559.565551758,660.241882324,305.265462546,342.16708012,-6.71224867434,97.0
781935277.995,781935287.995,781935285.104,781935279.215,781935287.7,0.720918593933,0.291249147341,1.00928603151e-15,4.07748806277e-16,19.1752844325,0.368415662083,0.56187938625,0.703070942079,0.294334664353,9.84299318911e-16,4.12068530094e-16,19.2025021277,0.379681640372,0.588889908319,0.779410467161,0.280899572213,1.09117465403e-15,3.93259401098e-16,19.0905844153,0.334166598955,0.485228949102,6.0,7.69892895767,2.0,1.7654271156,9.87788755996,0.577776146924,0.75407324514,0.781358727225,562.262878418,657.909484863,304.707308896,342.167252827,-6.71272716823,97.0
781935287.995,781935297.995,781935293.151,781935288.27,781935297.335,3.01782600858,0.552700404942,4.22495641202e-15,7.73780566919e-16,17.6207645072,0.182595132694,0.219637861644,2.9414864835,0.559647355969,4.1180810769e-15,7.83506298357e-16,17.6485828573,0.189104639922,0.229136079398,3.01782600858,0.552700404942,4.22495641202e-15,7.73780566919e-16,17.6207645072,0.182595132694,0.219637861644,22.0,29.8132161412,0.0,0.0,9.87903744497,0.0,0.754161026815,0.738034105496,563.29888916,656.358337402,303.950858457,342.166815957,-6.71248403501,97.0
781935297.995,781935307.995,781935303.564,781935298.365,781935306.875,1.34426686778,0.375217521988,1.88197361489e-15,5.25304530783e-16,18.4987862633,0.26728185694,0.355349004974,1.29131129013,0.382292927252,1.80783580618e-15,5.35210098153e-16,18.5424226296,0.281554533599,0.381145729372,1.36765081521,0.372050363869,1.91471114129e-15,5.20870509416e-16,18.4800619283,0.261248572822,0.34472535966,10.0,13.5128510653,1.0,0.705959475612,9.88033708245,0.231041282928,0.754260240523,0.740102346692,563.045043945,653.723754883,301.594811207,342.166997527,-6.7126663209,97.0
781935307.995,781935317.995,781935312.546,781935308.375,781935317.855,1.31203366096,0.377877268702,1.83684712534e-15,5.29028176183e-16,18.5251375569,0.274797093887,0.368813468269,1.28502208033,0.381477870944,1.79903091246e-15,5.34069019322e-16,18.5477235246,0.282236787885,0.382402957987,1.36136160541,0.371211816239,1.90590624758e-15,5.19696542735e-16,18.485066255,0.26179537467,0.345681496661,10.0,13.4494155393,2.0,1.48906315165,9.87938508462,0.487329758723,0.754187565462,0.74391150896,561.71496582,652.139648438,299.543206373,342.16703627,-6.71247140428,40.0
781935317.995,781935327.995,781935323.411,781935318.285,781935327.56,1.8488582579,0.451252037504,2.58840156107e-15,6.31752852505e-16,18.1527409565,0.237112611272,0.303796981196,1.8539327853,0.450682531051,2.59550589942e-15,6.30955543472e-16,18.1497650383,0.236261147987,0.302397137704,1.93027231038,0.442026524159,2.70238123454e-15,6.18837133822e-16,18.105953548,0.223877036737,0.282359798052,15.0,19.0695524673,3.0,2.45760157876,9.87920324234,0.804305971232,0.754173683708,0.787240563628,559.372497559,651.258544922,297.540668438,342.167108372,-6.71242695156,0.0
781935327.995,781935337.995,781935331.419,781935328.32,781935336.775,1.64605394681,0.438912501499,2.30447552553e-15,6.14477502099e-16,18.2788898389,0.256637515477,0.336714758559,1.69830439652,0.432845728929,2.37762615513e-15,6.05984020501e-16,18.2449611653,0.246496275187,0.319418922735,1.7746439216,0.423825889359,2.48450149025e-15,5.93356245103e-16,18.1972219352,0.232523201084,0.296285941113,14.0,17.5326469556,5.0,3.88180359098,9.87952948879,1.27040844796,0.754198589207,0.799014892614,557.491271973,651.690063477,296.902995607,342.166729026,-6.71248538406,0.0
781935337.995,781935347.995,781935342.474,781935338.915,781935347.445,0.877917059706,0.298085266623,1.22908388359e-15,4.17319373272e-16,18.9613662792,0.3173867313,0.450378659029,0.801577534624,0.310775196248,1.12220854847e-15,4.35085274747e-16,19.0601361576,0.355742470996,0.532597284372,0.877917059706,0.298085266623,1.22908388359e-15,4.17319373272e-16,18.9613662792,0.3173867313,0.450378659029,7.0,8.67413056643,0.0,0.0,9.88035312735,0.0,0.754261465384,0.807370979859,554.727661133,653.877380371,297.311912617,342.167049783,-6.71233974861,0.0
781935347.995,781935357.995,781935352.219,781935348.045,781935356.835,1.43216297664,0.388085430563,2.0050281673e-15,5.43319602788e-16,18.4300188939,0.260345543161,0.343149216259,1.38389299382,0.394328585556,1.93745019135e-15,5.52060019779e-16,18.4672437234,0.272208414044,0.36414611012,1.4602325189,0.384408343294,2.04432552646e-15,5.38171680611e-16,18.4089449605,0.253724522557,0.331701791035,12.0,14.4297371909,1.0,0.847543349641,9.8818078656,0.277377823519,0.754372519411,0.831866162437,553.188903809,656.221496582,298.523525975,342.167247677,-6.71233434349,32.0
781935357.995,781935367.995,781935362.736,781935359.64,781935367.07,0.769451685654,0.30811732234,1.07723235992e-15,4.31364251276e-16,19.1045466115,0.36565934182,0.55541387598,0.777341104054,0.306818689673,1.08827754568e-15,4.29546165542e-16,19.0934709179,0.361204161297,0.545078289979,0.853680629136,0.293956687136,1.19515288079e-15,4.1153936199e-16,18.9917614326,0.321273085623,0.458303857143,7.0,8.43381684581,3.0,2.54261307522,9.87935834311,0.832127915525,0.754185524027,0.830727389328,553.126281738,659.018249512,300.895516316,342.166960579,-6.71258331067,32.0
781935367.995,781935377.995,781935370.862,781935368.01,781935374.005,1.30791367104,0.363835202785,1.83107913945e-15,5.09369283898e-16,18.5285523018,0.266479900054,0.35392746641,1.23157414596,0.374302686871,1.72420380434e-15,5.2402376162e-16,18.5938485917,0.288129173701,0.393355495516,1.30791367104,0.363835202785,1.83107913945e-15,5.09369283898e-16,18.5285523018,0.266479900054,0.35392746641,11.0,12.9225649885,0.0,0.0,9.88028894773,0.0,0.754256565942,0.852279329809,553.830383301,660.958679199,302.9244445,342.166948922,-6.71202776042,96.0
781935377.995,781935387.995,781935383.343,781935378.49,781935387.74,1.45564762133,0.383803131995,2.03790666986e-15,5.37324384794e-16,18.4123593624,0.254079775356,0.332311188945,1.37930809625,0.393738559135,1.93103133475e-15,5.51233982789e-16,18.4708467864,0.272647195511,0.364935034942,1.45564762133,0.383803131995,2.03790666986e-15,5.37324384794e-16,18.4123593624,0.254079775356,0.332311188945,12.0,14.3845235369,0.0,0.0,9.88187204523,0.0,0.754377418853,0.835268500707,556.937561035,662.12713623,305.516012039,342.166984325,-6.71197744064,97.0
781935387.995,781935397.995,781935392.327,781935392.15,781935392.505,0.20316221296,0.176666424597,2.84427098144e-16,2.47332994436e-16,20.5503926631,0.679361927326,2.21166522152,0.179448588061,0.183332506895,2.51228023285e-16,2.56665509653e-16,20.6851498861,0.764261504265,,0.255788113143,0.160889294603,3.581033584e-16,2.25245012444e-16,20.3002991043,0.529798988368,1.07654888165,2.0,2.52758879497,2.0,1.58897031991,9.8815725403,0.520026650152,0.754354554789,0.791279917504,559.692932129,662.24609375,307.042091999,342.166458879,-6.7112617521,97.0
781935397.995,781935407.995,781935407.057,781935405.565,781935407.925,0.324435760131,0.207319169113,4.54210064184e-16,2.90246836758e-16,20.042178207,0.536457017966,1.10627573645,0.298257510301,0.213612292617,4.17560514421e-16,2.99057209664e-16,20.1335215293,0.586420303512,1.36747240515,0.374597035383,0.194693156021,5.24435849536e-16,2.7257041843e-16,19.88608916,0.454423413026,0.796309519039,3.0,3.70192232145,2.0,1.51468288798,9.88241222377,0.495714399702,0.754418655827,0.81038977577,563.377441406,658.721740723,305.988770191,342.166689983,-6.71253030187,97.0
781935407.995,781935417.995,781935414.284,781935409.385,781935417.6,0.885265951013,0.31609979733,1.23937233142e-15,4.42539716262e-16,18.9523155981,0.331503712577,0.479586736382,0.859999532536,0.320118514861,1.20399934555e-15,4.48165920805e-16,18.9837544621,0.343568092121,0.505500393297,0.936339057618,0.307816255355,1.31087468066e-15,4.30942757497e-16,18.8914171512,0.308603647373,0.432780253507,7.0,9.25301311825,2.0,1.54217087909,9.88211806714,0.50471046952,0.754396200049,0.759107530927,563.653015137,657.081542969,304.751093679,342.166763912,-6.71211601753,97.0
781935417.995,781935427.995,781935424.839,781935419.565,781935427.515,1.4628542572,0.398196740692,2.04799596008e-15,5.57475436969e-16,18.4069973502,0.261393035559,0.344977838391,1.4385535877,0.401272566274,2.01397502278e-15,5.61781592784e-16,18.4251848888,0.267126859469,0.355074031397,1.51489311278,0.391528721251,2.12085035789e-15,5.48140209752e-16,18.3690450221,0.24959253037,0.324653344194,11.0,14.9705146417,2.0,1.57134902618,9.88222503319,0.514259681297,0.754404365786,0.735027124339,563.217102051,654.018310547,301.935629721,342.167079945,-6.71263729948,97.0
781935427.995,781935437.995,781935431.738,781935428.435,781935437.275,0.775883022146,0.298570174881,1.086236231e-15,4.17998244833e-16,19.0955093781,0.353478134264,0.52748281209,0.75206610647,0.302579352719,1.05289254906e-15,4.23611093806e-16,19.1293599583,0.367126176131,0.55884779738,0.828405631552,0.289532738023,1.15976788417e-15,4.05345833232e-16,19.0243923935,0.325437048883,0.466891760993,6.0,8.18635795285,2.0,1.58593055585,9.88206458412,0.519031818277,0.75439211718,0.733156018925,562.230163574,652.789367676,300.368257949,342.166722715,-6.71238766719,32.0
781935437.995,781935447.995,781935442.626,781935438.54,781935446.605,1.27536645313,0.366688186535,1.78551303439e-15,5.13363461149e-16,18.5559125269,0.274381537515,0.368062120877,1.22571386346,0.373476583287,1.71599940884e-15,5.22867216602e-16,18.5990272544,0.288777721264,0.39457142553,1.30205338854,0.362987155246,1.82287474396e-15,5.08182017345e-16,18.5334280197,0.26699005233,0.354831418864,10.0,12.8669338949,1.0,0.805814664371,9.8820324943,0.263721162885,0.754389667459,0.777915950833,559.5625,651.617492676,297.945555474,342.16690084,-6.71216162175,0.0
781935447.995,781935457.995,781935453.255,781935451.0,781935456.765,0.732574024609,0.281273316094,1.02560363445e-15,3.93782642531e-16,19.1578712112,0.352802627098,0.525963750451,0.680891422128,0.290420625635,9.53247990979e-16,4.06588875888e-16,19.2373053426,0.385702281532,0.60372326161,0.75723094721,0.276802796224,1.06012332609e-15,3.87523914713e-16,19.121929113,0.338265891103,0.493999768922,6.0,7.48368955853,1.0,0.744588741315,9.88296844722,0.243683588067,0.75446111766,0.802295160837,557.005187988,652.115600586,297.006574193,342.166779598,-6.71181263607,0.0
781935457.995,781935467.995,781935462.492,781935459.475,781935466.16,0.721880479664,0.280145252346,1.01063267153e-15,3.92203353285e-16,19.1738367544,0.356033940291,0.533258159149,0.672394351725,0.288944360862,9.41352092415e-16,4.04522105207e-16,19.2509398585,0.388130937156,0.609788312117,0.748733876807,0.275252752977,1.04822742753e-15,3.85353854168e-16,19.1341812914,0.339917006647,0.497562034163,6.0,7.39931683879,1.0,0.81087434472,9.88243896528,0.265377058272,0.754420697261,0.811107334052,554.969177246,653.226623535,296.882415719,342.167207378,-6.71207710622,0.0
781935467.995,781935477.995,781935472.708,781935468.83,781935475.965,1.32667277125,0.373739788686,1.85734187975e-15,5.23235704161e-16,18.5130904607,0.269476221127,0.359253642209,1.27710456211,0.380391722843,1.78794638696e-15,5.32548411981e-16,18.5544338592,0.28306526842,0.383932670506,1.3534440872,0.370097422374,1.89482172207e-15,5.18136391323e-16,18.4913992022,0.262453570614,0.346834174946,11.0,13.3736057911,1.0,0.808291668479,9.88116606932,0.264531818775,0.754323524987,0.822850204399,554.18548584,655.138427734,298.108673726,342.166963831,-6.71270560625,0.0
781935477.995,781935487.995,781935482.754,781935479.67,781935486.61,0.524261806018,0.26404095262,7.33966528425e-16,3.69657333668e-16,19.5211294518,0.442862067753,0.760515306134,0.530261328152,0.262888759664,7.42365859413e-16,3.6804426353e-16,19.5087751118,0.437163553463,0.743432767965,0.606600853234,0.247760535145,8.49241194528e-16,3.46864749204e-16,19.3627424579,0.371846489936,0.570004459671,5.0,5.99434552562,3.0,2.48619264719,9.88186134863,0.813663048171,0.75437660228,0.835600733261,554.333374023,657.984680176,300.624159945,342.166980425,-6.71238524461,32.0
781935487.995,781935497.995,781935492.977,781935489.46,781935496.125,1.36377137081,0.38666409829,1.90927991914e-15,5.41329737606e-16,18.483146077,0.271011339126,0.361998308741,1.34431155734,0.389202048098,1.88203618028e-15,5.44882867337e-16,18.4987501691,0.276068305454,0.37111690843,1.42065108243,0.379148456679,1.9889115154e-15,5.3080783935e-16,18.4387814336,0.256841774247,0.337067643438,12.0,14.0396495745,2.0,1.71757777457,9.88254593133,0.562116362587,0.754428862998,0.854992296729,555.713867188,660.130737305,303.174551909,342.167269448,-6.71218895544,32.0
781935497.995,781935507.995,781935501.549,781935498.095,781935503.72,1.27385219948,0.381989050518,1.78339307928e-15,5.34784670725e-16,18.5572023968,0.284749140417,0.387052054183,1.28166110943,0.380953454724,1.7943255532e-15,5.33334836614e-16,18.5505669842,0.282545935437,0.382973381765,1.35800063451,0.370677157219,1.90120088831e-15,5.18948020107e-16,18.4877500678,0.262035199502,0.346101271897,11.0,13.421723829,3.0,2.54123339189,9.88344444613,0.831676382799,0.754497455191,0.820659564957,557.740478516,661.081970215,305.034184533,342.167419869,-6.71204465272,97.0
781935507.995,781935517.995,,,,-0.0275008223664,0.052747699076,-3.8501151313e-17,7.38467787064e-17,,,,-0.0763395250819,0.0878831077862,-1.06875335115e-16,1.23036350901e-16,,,,0.0,0.0,0.0,0.0,inf,,,0.0,0.0,1.0,0.830566683685,9.88413437714,0.271821823751,0.754550124197,,,,,,,32.0
781935517.995,781935527.995,781935524.612,781935522.46,781935527.49,0.367523436826,0.205992771261,5.14532811556e-16,2.88389879765e-16,19.9067874023,0.483151642182,0.892575141412,0.317108953538,0.218023064114,4.43952534954e-16,3.05232289759e-16,20.0669787389,0.568131079254,1.26299173092,0.39344847862,0.199524124032,5.50827870068e-16,2.79333773645e-16,19.8327803242,0.445366894053,0.768138789027,3.0,3.88852517535,1.0,0.782900723311,9.88318772762,0.256222054902,0.754477857422,0.774906290844,564.61895752,658.854797363,306.765720531,342.166259154,-6.71229585477,97.0
781935527.995,781935537.995,781935534.33,781935533.645,781935535.69,0.396161975097,0.212656694142,5.54626765136e-16,2.97719371799e-16,19.8253180295,0.466537933139,0.835560553075,0.345237010705,0.224443839553,4.83331814987e-16,3.14221375374e-16,19.9747066312,0.543785683536,1.14018741175,0.421576535787,0.206522720521,5.90207150102e-16,2.89131808729e-16,19.757808923,0.432879620946,0.730823197589,3.0,4.16693942244,1.0,0.76756214429,9.88418251186,0.251202156313,0.754553798779,0.720042930373,565.285400391,655.776367188,304.533764292,342.167114596,-6.71240624517,97.0
781935537.995,781935547.995,781935542.146,781935538.45,781935547.98,1.13911476863,0.381273730356,1.59476067609e-15,5.33783222499e-16,18.6785812937,0.313467732965,0.442473408067,1.2116234816,0.37152869917,1.69627287423e-15,5.20140178838e-16,18.6115807963,0.290387455023,0.397598485107,1.28796300668,0.360984636781,1.80314820935e-15,5.05378491493e-16,18.5452415269,0.268258692805,0.357084472014,9.0,12.7300274563,6.0,4.49531193839,9.88384556881,1.47119299802,0.754528076706,0.707210786804,565.181030273,653.726867676,302.757487344,342.166534903,-6.71249123027,105.0
781935547.995,781935557.995,781935553.388,781935549.07,781935556.715,1.03672299846,0.332029655837,1.45141219784e-15,4.64841518172e-16,18.7808431676,0.301655603567,0.419156410739,0.986939792907,0.339528459812,1.38171571007e-15,4.75339843737e-16,18.8342733504,0.321015500789,0.457775905731,1.06327931799,0.327959379357,1.48859104518e-15,4.59143131099e-16,18.7533815839,0.291885706617,0.400427560371,8.0,10.5112561873,1.0,0.80216798423,9.88569608144,0.26252770393,0.754669343961,0.76158471975,563.28314209,651.181152344,299.588644283,342.166648914,-6.71248863751,32.0
781935557.995,781935567.995,781935563.495,781935559.325,781935566.275,1.02709749867,0.330474357679,1.43793649814e-15,4.62664100751e-16,18.7909708211,0.302877886331,0.421534436149,0.976963882844,0.338061072155,1.36774943598e-15,4.73285501017e-16,18.8453037283,0.322638714383,0.461109274945,1.05330340793,0.326438455428,1.4746247711e-15,4.57013837599e-16,18.7636162767,0.293110880704,0.402749401247,8.0,10.4112853599,1.0,0.791480606663,9.88441248886,0.259030016726,0.754571355114,0.768566016689,560.604858398,650.127441406,297.250159774,342.166940201,-6.71263566644,0.0
781935567.995,781935577.995,781935572.279,781935568.965,781935576.72,0.443213304398,0.246230753484,6.20498626157e-16,3.44723054878e-16,19.7034680285,0.47971561076,0.880462578371,0.444893038841,0.245885412422,6.22850254378e-16,3.44239577391e-16,19.6993609738,0.477707927189,0.873464726521,0.521232563923,0.229643090099,7.29725589492e-16,3.21500326138e-16,19.5274211491,0.396341207158,0.630649245415,4.0,5.1517682287,3.0,2.35622513558,9.8838188273,0.77112822619,0.754526035272,0.777606297604,557.865356445,650.812988281,296.358947657,342.167094443,-6.71209026608,0.0
781935577.995,781935587.995,781935583.899,781935578.875,781935587.885,1.06819180075,0.345421889811,1.49546852105e-15,4.83590645736e-16,18.7483768998,0.304203756235,0.424122938957,1.04745991697,0.34844461609,1.46644388376e-15,4.87822462526e-16,18.7696564679,0.311795761812,0.439126826635,1.12379944205,0.337180457871,1.57331921887e-15,4.72052641019e-16,18.6932779697,0.284888572096,0.387310971802,9.0,11.1084338235,2.0,1.67953353003,9.8847119938,0.549665518919,0.754594219178,0.810436939702,555.062866211,653.118896484,296.839465427,342.166943223,-6.7119844556,0.0
781935587.995,781935597.995,781935592.369,781935588.535,781935597.57,0.975611499105,0.314166569637,1.36585609875e-15,4.39833197492e-16,18.8468077237,0.303095193633,0.421958047347,0.899271974023,0.32622652889,1.25898076363e-15,4.56717140446e-16,18.9352723531,0.336054315728,0.489254984696,0.975611499105,0.314166569637,1.36585609875e-15,4.39833197492e-16,18.8468077237,0.303095193633,0.421958047347,8.0,9.64348215053,0.0,0.0,9.88455154473,0.0,0.754581970572,0.829842550673,553.811096191,655.470947266,298.200030531,342.166896507,-6.71218947453,32.0
781935597.995,781935607.995,781935602.82,781935598.165,781935606.95,0.887402435062,0.325836807305,1.24236340909e-15,4.56171530227e-16,18.9496984597,0.339564582679,0.496800246028,0.892105958306,0.325105831233,1.24894834163e-15,4.55148163726e-16,18.9439589,0.337374275378,0.492083209433,0.968445483388,0.313003275328,1.35582367674e-15,4.38204585459e-16,18.8548120549,0.304065166731,0.423851932837,8.0,9.57309991873,3.0,2.44784191068,9.88501684703,0.801111898042,0.754617491529,0.836517810935,553.840332031,658.381530762,300.712259807,342.166715804,-6.71267250565,32.0
781935607.995,781935617.995,781935612.422,781935608.59,781935617.5,1.8539448861,0.43982442226,2.59552284054e-15,6.15754191164e-16,18.1497579517,0.23113229514,0.29402603078,1.80686578113,0.445205081268,2.52961209359e-15,6.23287113775e-16,18.177685267,0.239140396171,0.307142475299,1.88320530621,0.436446831612,2.6364874287e-15,6.11025564257e-16,18.132755827,0.226312981114,0.28625408551,16.0,18.6179838065,1.0,0.883905264965,9.88632718112,0.289278086716,0.754717521811,0.859693921189,554.905944824,660.908081055,303.428539366,342.166552667,-6.71207402831,32.0
781935617.995,781935627.995,781935623.283,781935618.265,781935627.67,1.83315427339,0.461916107176,2.56641598274e-15,6.46682550046e-16,18.1620024611,0.243992481428,0.31521530733,1.89471769993,0.455124192888,2.65260477991e-15,6.37173870043e-16,18.1261387195,0.233735324779,0.298261582491,1.97105722502,0.44655867812,2.75948011502e-15,6.25182149368e-16,18.083251917,0.221720176554,0.278930546092,16.0,19.4823526042,5.0,4.16491279137,9.88421460168,1.36306236808,0.7545562485,0.82248864871,557.50402832,661.929992676,305.638413816,342.166948666,-6.71217328299,97.0
781935627.995,781935637.995,781935631.025,781935629.045,781935632.97,0.588911096018,0.266563267255,8.24475534425e-16,3.73188574157e-16,19.394875657,0.405393155019,0.654312469779,0.569288928469,0.270261244641,7.97004499857e-16,3.78365742498e-16,19.4316681557,0.421784794441,0.699053351977,0.645628453551,0.255573685407,9.03879834972e-16,3.5780315957e-16,19.2950433451,0.362098879654,0.547142676888,5.0,6.38165104342,2.0,1.71299684862,9.88440179226,0.560617150458,0.75457053854,0.783606074243,559.519165039,661.420776367,306.246936852,342.1680073,-6.71203492026,97.0
781935637.995,781935647.995,781935644.727,781935644.135,781935645.41,0.381369216623,0.208450035337,5.33916903272e-16,2.91830049472e-16,19.8666359132,0.473433273217,0.858756160241,0.329124529349,0.220762664591,4.60774341089e-16,3.09067730427e-16,20.0265993723,0.557283386632,1.20620945258,0.405464054431,0.202519476275,5.67649676204e-16,2.83527266785e-16,19.800119103,0.439848640778,0.751437263841,3.0,4.00840067273,1.0,0.727835038829,9.88595814825,0.238200558162,0.754689350017,0.75213233989,563.963317871,659.071777344,306.597709423,342.166548171,-6.71258718092,97.0
781935647.995,781935657.995,,,,-0.0249449761207,0.0502312174599,-3.4922966569e-17,7.03237044438e-17,,,,-0.0763395250819,0.0878732896288,-1.06875335115e-16,1.2302260548e-16,,,,0.0,0.0,0.0,0.0,inf,,,0.0,0.0,1.0,0.753544597956,9.88634322603,0.246614595695,0.754718746672,,,,,,,32.0
781935657.995,781935667.995,781935662.406,781935658.64,781935667.425,1.95805623224,0.450675415395,2.74127872513e-15,6.30945581554e-16,18.0904371003,0.224908147138,0.284005439537,1.9065820097,0.456415904767,2.66921481358e-15,6.38982266673e-16,18.1193612731,0.233019618958,0.297094351763,1.98292153478,0.447876041375,2.7760901487e-15,6.27026457925e-16,18.0767361768,0.221108163332,0.277960695774,14.0,19.6017748567,1.0,0.751058558826,9.88530030706,0.245800982889,0.754639130733,0.714439468036,564.443054199,654.01373291,302.596256721,342.166745252,-6.71249802252,105.0
781935667.995,781935677.995,781935674.069,781935669.31,781935677.33,1.04257127182,0.332723259686,1.45959978054e-15,4.6581256356e-16,18.7747356157,0.300724906049,0.417350958123,0.992110981682,0.340307860339,1.38895537435e-15,4.76431004474e-16,18.8285993578,0.320201271615,0.456109552481,1.06845050676,0.3287655214,1.49583070947e-15,4.6027172996e-16,18.7481139765,0.291272874046,0.399269015508,8.0,10.5617598331,1.0,0.781670093176,9.88511846478,0.255819303221,0.75462524898,0.758386009017,562.502075195,651.219604492,299.195946035,342.166621444,-6.71287485127,32.0
781935677.995,781935687.995,781935684.256,781935681.065,781935687.32,1.31841444873,0.365215050635,1.84578022822e-15,5.11301070888e-16,18.5198701153,0.265486431641,0.352170486127,1.24207492365,0.375639707263,1.73890489311e-15,5.25895590168e-16,18.5846305153,0.286885298716,0.391029244815,1.31841444873,0.365215050635,1.84578022822e-15,5.11301070888e-16,18.5198701153,0.265486431641,0.352170486127,10.0,13.031865063,0.0,0.0,9.8844980617,0.0,0.754577887704,0.76743141209,559.325805664,650.352539062,296.750916032,342.167099758,-6.71239328838,0.0
781935687.995,781935697.995,781935692.332,781935688.665,781935695.775,1.57952805609,0.412405736487,2.21133927852e-15,5.77368031082e-16,18.323681639,0.251868887404,0.328527424921,1.55396474485,0.415529524953,2.17555064279e-15,5.81741334934e-16,18.3413970959,0.257283899845,0.337832096346,1.63030426993,0.406129725373,2.28242597791e-15,5.68581615523e-16,18.289328335,0.241504180823,0.311063303646,13.0,16.1141639184,2.0,1.53352058437,9.88414507375,0.501879463977,0.754550940771,0.808417723482,556.767211914,650.884033203,295.835692315,342.167027486,-6.7123113441,0.0
781935697.995,781935707.995,781935702.658,781935698.285,781935707.52,2.07415447724,0.458090564065,2.90381626813e-15,6.41326789691e-16,18.0278972543,0.216661577656,0.270956414382,1.99781495216,0.466444433667,2.79694093302e-15,6.53022207134e-16,18.0686118521,0.227827900466,0.288687443128,2.07415447724,0.458090564065,2.90381626813e-15,6.41326789691e-16,18.0278972543,0.216661577656,0.270956414382,17.0,20.5012104788,0.0,0.0,9.88412902884,0.0,0.75454971591,0.829630038134,553.924133301,652.952514648,296.104058532,342.166830638,-6.71223486161,0.0
781935707.995,781935717.995,781935713.183,781935708.97,781935717.18,2.03480984387,0.459287808603,2.84873378142e-15,6.43002932045e-16,18.0486904251,0.220974059068,0.277748370916,1.98351648108,0.464903245692,2.77692307351e-15,6.50864543968e-16,18.0764104665,0.228625141348,0.289971581899,2.05985600616,0.456520735369,2.88379840862e-15,6.39129029516e-16,18.0354078446,0.217347000647,0.272031289263,17.0,20.3588249394,1.0,0.756392511439,9.88361559181,0.247546640107,0.754510520371,0.835282626485,552.33380127,655.893920898,297.804106355,342.16700591,-6.71245362445,32.0
781935717.995,781935727.995,781935722.914,781935718.365,781935727.51,1.97368121158,0.453138325137,2.76315369621e-15,6.34393655192e-16,18.0818074828,0.224401189062,0.28319583271,1.92541062365,0.458494648919,2.69557487311e-15,6.41892508486e-16,18.1086915906,0.231914076078,0.295295314193,2.00175014873,0.449994353135,2.80245020823e-15,6.29992094389e-16,18.0664753264,0.220163351507,0.27646623339,16.0,19.7881690091,1.0,0.847836079831,9.88543401462,0.277473626126,0.754649337905,0.809524627518,552.370117188,659.052978516,300.541342064,342.166793336,-6.71224070647,32.0
781935727.995,781935737.995,781935733.06,781935730.03,781935737.095,1.15136176523,0.341280102006,1.61190647132e-15,4.77792142809e-16,18.6669704921,0.281859539604,0.381707503646,1.07502224014,0.352412595847,1.5050311362e-15,4.93377634186e-16,18.7414563773,0.307847105688,0.431284238721,1.15136176523,0.341280102006,1.61190647132e-15,4.77792142809e-16,18.6669704921,0.281859539604,0.381707503646,10.0,11.3815568113,0.0,0.0,9.88530030706,0.0,0.754639130733,0.878857531508,554.000183105,661.44732666,303.431641419,342.1669264,-6.71228258382,32.0
781935737.995,781935743.995,781935741.207,781935738.385,781935743.835,1.53411440733,0.522750333877,2.14776017026e-15,7.31850467428e-16,18.3553556286,0.318369962547,0.452375565891,1.50125903394,0.528021195006,2.10176264752e-15,7.39229673008e-16,18.3788609155,0.327215975718,0.470591620271,1.57759855903,0.515691510978,2.20863798264e-15,7.21968115369e-16,18.3250087477,0.307082280905,0.429774994053,8.0,9.35864636949,1.0,0.788202345215,5.93221026728,0.257957131161,0.45286211449,0.855054417205,556.178344727,662.628662109,305.557669717,342.16709574,-6.71184807604,97.0


==> wd_2246-069_10sec_nuv.csv <==
t0,t1,t_mean,t0_data,t1_data,cps_bgsub,cps_bgsub_err,flux_bgsub,flux_bgsub_err,mag_bgsub,mag_bgsub_err_1,mag_bgsub_err_2,cps_mcatbgsub,cps_mcatbgsub_err,flux_mcatbgsub,flux_mcatbgsub_err,mag_mcatbgsub,mag_mcatbgsub_err_1,mag_mcatbgsub_err_2,cps,cps_err,flux,flux_err,mag,mag_err_1,mag_err_2,counts,flat_counts,bg_counts,bg_flat_counts,exptime,bg,mcat_bg,responses,detxs,detys,detrad,racent,deccent,flags
745219067.995,745219077.995,745219073.753,745219069.162,745219077.968,9.82023482499,1.18212539647,2.02296837395e-15,2.43517831673e-16,17.5996953177,0.12340996724,0.139257928701,9.69719345588,1.18876479386,1.99762185191e-15,2.44885547534e-16,17.6133848507,0.125551511573,0.141991744541,10.3715698007,1.15190515321,2.13654337895e-15,2.37292461562e-16,17.5403887638,0.114347419317,0.12782342504,76.0,81.0691364031,14.0,13.1679079151,7.81647696162,4.30949713586,5.27124716287,0.93781011899,617.847839355,387.181396484,218.224649634,342.166812684,-6.71216038101,0.0
745219077.995,745219087.995,745219082.879,745219078.107,745219087.846,11.2229049808,1.19933934282,2.31191842604e-15,2.47063904621e-16,17.4547367851,0.110236952097,0.1227076183,11.1814176537,1.20132979003,2.30337203667e-15,2.47473936747e-16,17.4587578256,0.110800363674,0.123406262413,11.8557939986,1.16855479381,2.4422935637e-15,2.40722287524e-16,17.3951733886,0.102063433851,0.112662786446,97.0,102.93501364,18.0,16.7899818185,8.68225389646,5.49490314059,5.85510664763,0.942592198324,619.120178223,387.353057861,219.48484606,342.166796249,-6.71219025699,0.0
745219087.995,745219097.995,745219093.461,745219088.002,745219097.921,10.5486570518,1.17066374172,2.17302335267e-15,2.41156730794e-16,17.5220070671,0.114263173017,0.12771813646,10.5456852024,1.17081001548,2.1724111517e-15,2.41186863189e-16,17.5223129922,0.114307291176,0.127773271762,11.2200615473,1.13713515731,2.31133267874e-15,2.34249842405e-16,17.4550119019,0.104811801729,0.116021606462,91.0,97.3568030757,19.0,17.8010448504,8.67702932515,5.82579649649,5.85158332033,0.93478988623,619.82019043,387.259521484,220.189091268,342.166948683,-6.71226465845,0.0
745219097.995,745219107.995,745219102.578,745219098.177,745219107.903,10.148199169,1.14423193241,2.09052902881e-15,2.35711778076e-16,17.5640275447,0.115996168404,0.129887690211,10.0807663578,1.14762235871,2.07663786971e-15,2.36410205893e-16,17.571266127,0.117059724737,0.131223036216,10.7551427027,1.1132510452,2.21555939675e-15,2.29329715311e-16,17.5009595572,0.106939422481,0.118634824897,87.0,93.3353437146,17.0,16.0941641766,8.67820597968,5.26718100325,5.85237682831,0.932216470587,621.012573242,386.551544189,221.421359617,342.166773113,-6.71227658372,0.0
745219107.995,745219117.995,745219112.503,745219108.016,745219117.921,8.61470300541,1.06789868692,1.77462881911e-15,2.19987129505e-16,17.741899226,0.126879393231,0.143693050779,8.58349772773,1.06958021947,1.76820053191e-15,2.2033352521e-16,17.7458392587,0.127503791398,0.144494684173,9.25787407257,1.03263101953,1.90712205895e-15,2.12721990024e-16,17.6637218272,0.114813556927,0.128406322668,76.0,80.3770762725,18.0,17.062301797,8.68202306949,5.58402604267,5.85495098339,0.945672134906,621.540649414,385.475738525,222.016246059,342.166732564,-6.71223468616,0.0
745219117.995,745219127.995,745219123.806,745219118.335,745219127.979,8.07053279346,1.04928312934,1.66252975545e-15,2.16152324645e-16,17.8127444836,0.13270966484,0.151219476095,8.13961888576,1.0454838791,1.67676149047e-15,2.15369679094e-16,17.8034898231,0.131199872179,0.149261554035,8.81399523059,1.0076458121,1.8156830175e-15,2.07575037292e-16,17.7170679721,0.117528116249,0.131812061045,72.0,76.5120457005,21.0,19.7199685544,8.6807450763,6.45380789053,5.85408913501,0.94135545992,620.929443359,384.210327148,221.49296312,342.166878844,-6.71225369007,0.0
745219127.995,745219137.995,745219132.918,745219128.02,745219137.812,9.31054921438,1.10457102763,1.91797313816e-15,2.27541631692e-16,17.6575617498,0.121722470367,0.137112354721,9.27915622549,1.10620600567,1.91150618245e-15,2.27878437168e-16,17.6612287834,0.122282905638,0.137824082339,9.95353257032,1.07053463123,2.05042770949e-15,2.20530134034e-16,17.5850568952,0.110911525204,0.123544201384,81.0,86.4476201068,18.0,17.063405643,8.68511952878,5.58438730136,5.85703916228,0.937085637196,619.889526367,383.543701172,220.504452511,342.166668411,-6.71243074563,0.0
745219137.995,745219147.995,745219142.84,745219138.115,745219147.922,9.16022260479,1.09698009055,1.88700585659e-15,2.25977898653e-16,17.6752349308,0.122807275299,0.138490764077,9.12821965374,1.09865935588,1.88041324867e-15,2.26323827312e-16,17.6790347949,0.123392589933,0.139235795628,9.80259599857,1.06271231105,2.01933477571e-15,2.18918736076e-16,17.6016472397,0.111752375201,0.124588627848,80.0,85.0845653841,18.0,17.0367758634,8.67979924873,5.57567210076,5.85345129127,0.94031089403,618.397949219,383.839599609,218.995029085,342.166626563,-6.71235530278,0.0
745219147.995,745219157.995,745219153.285,745219148.029,745219157.985,9.38868247976,1.10109064449,1.93406859083e-15,2.26824672764e-16,17.6484883707,0.120403608881,0.135440744547,9.2805014622,1.10673704904,1.91178330121e-15,2.27987832102e-16,17.6610713912,0.122321651204,0.137873318298,9.95487780704,1.07105314224,2.05070482825e-15,2.20636947301e-16,17.5849101661,0.110948336951,0.123589887604,81.0,86.3872855342,16.0,15.0130993817,8.6778850739,4.91337797947,5.85216041704,0.93770090845,616.976074219,383.736999512,217.584700676,342.166745502,-6.71224516268,0.0
745219157.995,745219167.995,745219163.126,745219158.04,745219167.983,9.0896346763,1.07366434405,1.87246474332e-15,2.21174854875e-16,17.6836339282,0.121220686649,0.136475818928,8.87148156712,1.08530991086,1.82752520283e-15,2.23573841636e-16,17.7100096137,0.125308143517,0.141680451119,9.54585791195,1.04889212944,1.96644672986e-15,2.16071778665e-16,17.6304625858,0.113189373241,0.12637774089,78.0,82.82630326,13.0,12.0954184355,8.67667463982,3.9585005789,5.85134412893,0.941845836642,615.734191895,384.667358398,216.278365656,342.16694159,-6.71231437453,0.0
745219167.995,745219177.995,745219173.043,745219168.239,745219177.954,10.748033448,1.19038571738,2.21409489029e-15,2.45219457781e-16,17.5016774768,0.114044534706,0.12744497437,10.8479847771,1.18553793266,2.23468486408e-15,2.44220814128e-16,17.4916273323,0.112609287068,0.125654873279,11.5223611219,1.1522968046,2.37360639112e-15,2.37373141747e-16,17.4261462942,0.103486911939,0.114400080822,94.0,99.9894661159,22.0,20.531833441,8.6778625542,6.71950912615,5.85214523029,0.940176972565,615.32434082,385.888763428,215.786233915,342.16685815,-6.71229656709,0.0
745219177.995,745219187.995,745219181.564,745219178.027,745219184.564,8.34218181755,1.22762778991,1.71848945442e-15,2.52891324722e-16,17.7768008724,0.149059116188,0.172829923277,8.07287237515,1.24555848751,1.66301170928e-15,2.56585048426e-16,17.8124297832,0.155786751537,0.181945541533,8.74724871998,1.20015393795,1.80193323632e-15,2.47231711217e-16,17.7253213113,0.13959555627,0.160229178116,50.0,53.1213424817,8.0,7.51648006228,6.07292008976,2.45993892947,4.09543365261,0.941403759265,615.696899414,386.512268066,216.118188336,342.166702484,-6.71209568058,0.0
781207247.995,781207257.995,781207257.162,781207256.205,781207257.975,9.13120734958,2.40684447375,1.88102871401e-15,4.95809961592e-16,17.6786794881,0.25401070126,0.332192657364,9.01665534055,2.4204128842,1.85743100015e-15,4.98605054145e-16,17.692386327,0.258173106478,0.339372146694,9.63130224994,2.34669076289,1.98404826349e-15,4.83418297155e-16,17.6207874697,0.236747608218,0.303196544477,15.0,16.8445066832,3.0,2.67248880554,1.74893345116,0.874632699994,1.07497654049,0.890576176917,546.788330078,465.361785889,160.682845698,342.166669493,-6.71250311961,4.0
781207257.995,781207267.995,781207262.718,781207258.01,781207267.725,10.5649303233,1.1833172778,2.17637564661e-15,2.43763359226e-16,17.520333407,0.115266134422,0.128972802843,10.7916906703,1.17231186146,2.22308827809e-15,2.41496243461e-16,17.4972762791,0.111967519758,0.124856152186,11.4063375797,1.14194779741,2.34970554143e-15,2.35241246266e-16,17.4371344482,0.103595415673,0.114532712635,89.0,99.7699923926,25.0,22.4879649585,8.74689107657,7.35969762277,5.37624956699,0.892132267565,546.923034668,466.284729004,161.183260344,342.166802484,-6.71251644025,0.0
781207267.995,781207277.995,781207273.059,781207268.05,781207277.96,10.5935419511,1.18159012661,2.18226964193e-15,2.43407566082e-16,17.5173970231,0.114811491004,0.128403738022,10.7913909896,1.1719846137,2.22302654386e-15,2.41428830421e-16,17.49730643,0.111940775209,0.124822889849,11.406037899,1.14162825886,2.3496438072e-15,2.35175421324e-16,17.4371629743,0.103570362723,0.114502086022,90.0,99.8206054764,24.0,21.7268505808,8.75155828521,7.11060564462,5.37911825236,0.901670573728,548.020324707,467.697296143,162.766521224,342.166575683,-6.71255703624,0.0
781207277.995,781207287.995,781207283.358,781207277.995,781207287.96,11.1516821937,1.19131414691,2.29724653191e-15,2.45410714263e-16,17.4616490395,0.110200540122,0.12266249449,11.1764503931,1.19012668905,2.30234878098e-15,2.45166097944e-16,17.4592402629,0.109864035022,0.122245638361,11.7910973025,1.16026955038,2.42896604431e-15,2.39015527377e-16,17.4011144418,0.10190345464,0.112467854483,94.0,103.273918726,19.0,17.1123443833,8.75863510216,5.60040361637,5.38346799602,0.910396002852,549.682983398,468.626373291,164.665037668,342.166735374,-6.71249882251,0.0
781207287.995,781207297.995,781207293.126,781207288.055,781207297.96,10.2376908228,1.1397675501,2.10896430951e-15,2.34792115322e-16,17.5544949756,0.114608113623,0.128149349688,10.1938020046,1.1419634373,2.09992321294e-15,2.35244468083e-16,17.559159515,0.115286642471,0.128998484862,10.8084489139,1.1108156155,2.22654047627e-15,2.28828016793e-16,17.4955915645,0.106215210403,0.117744040792,86.0,94.6766310757,17.0,15.2764232613,8.75950211076,4.99955670371,5.38400090018,0.908615819531,551.438476562,468.61541748,166.25789515,342.16677166,-6.71267714292,0.0
781207297.995,781207307.995,781207302.743,781207298.035,781207307.81,10.0885053476,1.1396283643,2.07823210161e-15,2.34763443045e-16,17.5704329287,0.116201868286,0.130145726229,10.1178453406,1.13815786213,2.08427614017e-15,2.34460519599e-16,17.5672799085,0.115740428539,0.129567036186,10.73249225,1.1069031007,2.2108934035e-15,2.28022038744e-16,17.5032485411,0.106572348929,0.118183157187,84.0,94.0117114797,19.0,17.2364805864,8.75954152024,5.64103001009,5.3840251231,0.893621391097,552.794128418,467.666534424,167.107167889,342.16683378,-6.71245585191,0.0
781207307.995,781207317.995,781207313.597,781207308.255,781207317.935,11.1132559159,1.16665330714,2.28933071867e-15,2.4033058127e-16,17.4653967115,0.108384602463,0.120416370586,10.9072451153,1.1766828091,2.24689249375e-15,2.42396658674e-16,17.4857123175,0.111232633016,0.123942837929,11.5218920247,1.1464995336,2.37350975708e-15,2.36178903921e-16,17.4261904975,0.10299419302,0.113798165904,92.0,100.994991555,12.0,10.9446772897,8.76548672207,3.58189438573,5.38767932303,0.911271853102,553.569946289,465.715576172,167.03971191,342.166739546,-6.71266797957,0.0
781207317.995,781207327.995,781207323.115,781207318.08,781207327.85,9.58932306309,1.13028137225,1.975400551e-15,2.32837962683e-16,17.6255301245,0.120977023823,0.13616696198,9.77988216442,1.12062447173,2.01465572587e-15,2.30848641176e-16,17.6041659447,0.117782653852,0.132132395015,10.3945290738,1.08889274522,2.14127298921e-15,2.24311905515e-16,17.5379879542,0.10816624921,0.120146855872,82.0,91.1253958688,24.0,21.5690889886,8.76666900652,7.05897457808,5.38840601051,0.900213547987,553.13482666,464.031311035,165.982782026,342.166744685,-6.71235562498,0.0
781207327.995,781207337.995,781207332.834,781207328.02,781207337.835,8.10691898323,1.05497516415,1.67002531055e-15,2.17324883814e-16,17.8078604177,0.132823592283,0.151367472918,8.31965590448,1.04341627836,1.71384911632e-15,2.14943753343e-16,17.7797365887,0.128282517457,0.14549592854,8.93430281387,1.00927644728,1.84046637966e-15,2.0791094814e-16,17.7023483297,0.116205179466,0.130149880773,69.0,78.3611965773,25.0,22.1736712681,8.77082389189,7.25683786956,5.39095979796,0.880657001204,552.046875,462.469573975,164.379742882,342.166738877,-6.71261839193,0.0
781207337.995,781207347.995,781207343.112,781207338.02,781207347.985,8.21335519011,1.04631064057,1.69195116916e-15,2.15539991958e-16,17.7936984888,0.130186773385,0.147951251209,8.29197643946,1.04201729148,1.70814714653e-15,2.14655562045e-16,17.7833548514,0.128523613567,0.145806250039,8.90662334885,1.00782243738,1.83476440986e-15,2.076114221e-16,17.7057172828,0.116388388617,0.130379798158,69.0,78.1012757427,21.0,18.5753274899,8.76889845721,6.07919808759,5.38977633549,0.883744357465,550.172241211,461.701141357,162.353727629,342.166675061,-6.71247740618,0.0
781207347.995,781207357.995,781207352.686,781207348.065,781207357.64,10.2076500209,1.12002780277,2.1027759043e-15,2.3072572737e-16,17.5576855714,0.113037792749,0.126188766894,9.99240825425,1.13092638054,2.05843610038e-15,2.32970834392e-16,17.5808245764,0.116412083232,0.130409539983,10.6070551636,1.09951809571,2.18505336371e-15,2.26500727716e-16,17.5160129313,0.107087399495,0.118817000404,82.0,93.0646808462,12.0,10.7076434617,8.77384716214,3.50431967839,5.39281804168,0.881326331238,548.171569824,461.964080811,160.606230934,342.166888528,-6.71262222058,0.0
781207357.995,781207367.995,781207363.23,781207358.02,781207367.98,9.70589207112,1.08628484569,1.99941376665e-15,2.23774678212e-16,17.6124113558,0.115183996145,0.128869952874,9.41958742777,1.10118892746,1.94043501012e-15,2.26844919057e-16,17.6449202966,0.120039768341,0.134980398954,10.0342343372,1.06893663967,2.06705227346e-15,2.20200947771e-16,17.5762894019,0.109906970774,0.12229881026,78.0,88.1179837505,10.0,8.81043370603,8.78173468843,2.88341466743,5.39766608533,0.885428712898,546.513549805,463.408905029,159.646201062,342.166710121,-6.71261188643,0.0
781207367.995,781207377.995,781207372.826,781207368.13,781207377.94,10.8423381847,1.17735058131,2.23352166605e-15,2.42534219751e-16,17.4921926268,0.111925682603,0.124804119907,10.8912214636,1.17498355106,2.2435916215e-15,2.42046611518e-16,17.4873085272,0.11123527731,0.123946121763,11.505868373,1.1448034928,2.37020888484e-15,2.35829519516e-16,17.4277014965,0.102985474298,0.113787520409,90.0,101.012916672,20.0,17.7995236848,8.77925189107,5.82529866047,5.39614004161,0.891148899955,545.623413086,465.202514648,159.554211337,342.166816684,-6.71243011578,0.0
781207377.995,781207387.995,781207383.537,781207378.15,781207387.985,9.15074778867,1.07873652726,1.88505404447e-15,2.22219724616e-16,17.6763585361,0.120992888109,0.136187066112,9.06949858246,1.08301705412,1.86831670799e-15,2.23101513149e-16,17.6860418069,0.122475974474,0.138069464317,9.68414549185,1.05020189179,1.99493397132e-15,2.16341589708e-16,17.6148467362,0.111785850569,0.124630245423,75.0,85.0309475164,16.0,14.3105735031,8.7804285456,4.68346041919,5.39686326868,0.882161420149,546.015319824,467.413635254,160.826216276,342.16679931,-6.71251289669,0.0
781207387.995,781207397.995,781207392.757,781207388.305,781207397.935,8.13124623882,1.02029152315,1.6750367252e-15,2.10180053769e-16,17.8046072175,0.128342407653,0.145573000163,8.02400885565,1.02625553821,1.65294582426e-15,2.11408640871e-16,17.8190215017,0.130674668808,0.148581926281,8.63865576504,0.991585606315,1.7795630876e-15,2.04266634901e-16,17.7388845788,0.117977509699,0.132377734529,68.0,75.8982756177,15.0,13.621801313,8.7858895738,4.45804406606,5.40021987279,0.895987086062,547.175292969,468.758575439,162.444786179,342.166851795,-6.71262916704,0.0
781207397.995,781207407.995,781207402.486,781207398.05,781207407.905,8.68789926145,1.06501672222,1.78970724786e-15,2.19393444777e-16,17.7327130587,0.125549266244,0.141988871801,8.711066772,1.06377779632,1.79447975503e-15,2.19138226043e-16,17.7298216432,0.125096294051,0.141409602721,9.32571368139,1.0303645082,1.92109701837e-15,2.12255088689e-16,17.655794806,0.113783107901,0.127118515599,74.0,81.9185721567,19.0,17.1192531637,8.78416118652,5.60266467176,5.39915752489,0.903371650895,549.04296875,469.794036865,164.575253655,342.166646109,-6.71237352426,0.0
781207407.995,781207417.995,781207412.6,781207408.0,781207417.915,12.436366572,1.2433901377,2.56189151382e-15,2.56138368367e-16,17.3432662131,0.10346214729,0.114369813362,12.3961440556,1.24522946505,2.55360567545e-15,2.56517269801e-16,17.3467834637,0.103928715423,0.114940312864,13.010790965,1.21681906149,2.68022293878e-15,2.50664726666e-16,17.2942407514,0.0970706334955,0.106609026485,104.0,114.328732886,17.0,15.423209192,8.78722386625,5.04759573556,5.40103999152,0.909838147938,551.063354492,469.527496338,166.295549602,342.166868913,-6.7124438388,0.0
781207417.995,781207427.995,781207423.47,781207418.395,781207427.85,10.1658656755,1.14112363919,2.09416832915e-15,2.35071469673e-16,17.5621390826,0.115506537016,0.129273925219,10.192597571,1.13979063065,2.09967509963e-15,2.34796869913e-16,17.5592878062,0.115091414354,0.128754046997,10.8072444804,1.10869874937,2.22629236297e-15,2.28391942371e-16,17.4957125596,0.106033623316,0.117520895506,85.0,95.0173331712,19.0,17.230292472,8.79200367341,5.639004809,5.40397788521,0.894669779353,552.687011719,468.256164551,167.248998642,342.166760007,-6.71234925277,0.0
781207427.995,781207437.995,781207432.581,781207428.265,781207437.44,11.1734119637,1.19404982933,2.30172286452e-15,2.45974264842e-16,17.4595354713,0.110236914669,0.122707571916,11.2357394434,1.19107574256,2.31456232533e-15,2.45361602968e-16,17.4534958516,0.109395450266,0.121665645955,11.8503863528,1.161338741,2.44117958867e-15,2.39235780646e-16,17.3956687258,0.101505923584,0.111983745372,94.0,104.123124449,20.0,18.1751123989,8.7864750861,5.94821860327,5.40057975611,0.903031281337,553.542175293,466.520324707,167.332463057,342.166580786,-6.71245188998,0.0
781207437.995,781207447.995,781207442.129,781207438.03,781207447.805,9.32710192149,1.09089788162,1.92138299583e-15,2.24724963613e-16,17.6556331937,0.120094055916,0.135049063586,9.28045228166,1.09332705717,1.91177317002e-15,2.25225373777e-16,17.6610771449,0.120919659589,0.136094272296,9.89509919105,1.06087462057,2.03839043336e-15,2.18540171838e-16,17.5914496199,0.110577083579,0.12312929249,79.0,86.9985840666,17.0,15.259084033,8.7920881223,4.99388204717,5.40402979146,0.908381729103,553.36517334,464.492675781,166.373620574,342.166600123,-6.71241688836,0.0
781207447.995,781207457.995,781207453.099,781207448.31,781207457.905,9.21880743141,1.07085882418,1.89907433087e-15,2.20596917781e-16,17.6683131419,0.119316363624,0.134066155479,9.03751660591,1.08044049285,1.86172842082e-15,2.22570741526e-16,17.6898772293,0.122609313316,0.138238989971,9.6521635153,1.04759982255,1.98834568415e-15,2.15805563446e-16,17.6184383235,0.111873753201,0.124739542301,75.0,84.89038609,13.0,11.6457890903,8.79495938454,3.81134915684,5.40579460393,0.883635590588,552.055358887,462.642089844,164.453226135,342.166462672,-6.71245150346,0.0
781207457.995,781207467.995,781207462.913,781207458.085,781207467.93,10.0871121082,1.1252048531,2.07794509428e-15,2.31792199738e-16,17.570582881,0.114821296848,0.12841600607,9.99781155925,1.12970667398,2.05954918121e-15,2.3271957484e-16,17.5802376329,0.116233419382,0.130185314609,10.6124584686,1.09834757827,2.18616644454e-15,2.26259601124e-16,17.5154599908,0.106926961586,0.118619486733,82.0,93.3581879761,16.0,14.1212233565,8.79703682723,4.62149128031,5.40707149765,0.878580230867,549.891174316,461.652587891,162.075308828,342.166722504,-6.71250037092,0.0
781207467.995,781207477.995,781207473.363,781207468.105,781207477.965,8.95723138,1.0840518363,1.84518966428e-15,2.23314678278e-16,17.6995655178,0.124038559273,0.14005909372,9.03233340914,1.08010654033,1.86066068228e-15,2.22501947308e-16,17.6905000994,0.122639988515,0.1382779968,9.64698031853,1.04725917783,1.98727794562e-15,2.15735390632e-16,17.6190215188,0.111896283402,0.124767559228,75.0,84.8544132709,21.0,18.5380593217,8.79595588144,6.06700123256,5.40640709767,0.884245926708,547.46496582,461.917358398,159.936473062,342.1668596,-6.7124672469,0.0
781207477.995,781207487.995,781207483.598,781207478.87,781207487.9,9.26640837673,1.0755663609,1.90888012561e-15,2.21566670345e-16,17.6627214102,0.11923009163,0.133957216375,9.11002986597,1.08379357973,1.87666615239e-15,2.23261477424e-16,17.6812004981,0.122043266759,0.137519649668,9.72467677536,1.05108562319,2.00328341572e-15,2.16523638377e-16,17.6103120616,0.111432078623,0.124190571065,77.0,85.6000777295,14.0,12.3256286258,8.80235710727,4.03384209572,5.41034159134,0.899663973138,545.534240723,463.379821777,158.736312894,342.166846842,-6.7123779252,0.0
781207487.995,781207497.995,781207493.447,781207488.03,781207497.805,9.5621568768,1.08483672926,1.96980431662e-15,2.23476366229e-16,17.6286103389,0.116677822002,0.130743199447,9.34438006744,1.09618403785,1.92494229389e-15,2.25813911798e-16,17.6536237641,0.120433674875,0.135478800879,9.95902697683,1.0638465078,2.05155955723e-15,2.19152380607e-16,17.584457728,0.110194785081,0.122655362824,78.0,87.6346533244,12.0,10.6708134916,8.79951962458,3.49226623363,5.40859754137,0.890219007417,544.716430664,465.528137207,158.860889051,342.166731933,-6.71247946469,0.0
781207497.995,781207507.995,781207503.253,781207498.13,781207507.835,9.38866483983,1.09981485075,1.93406495701e-15,2.26561859254e-16,17.6484904107,0.12027176467,0.135273889607,9.40434387905,1.09900492123,1.93729483908e-15,2.26395013773e-16,17.6466787471,0.119998217096,0.134927848885,10.0189907884,1.06676976013,2.06391210242e-15,2.19754570588e-16,17.5779400567,0.109853790813,0.122232952566,78.0,88.2077130334,19.0,16.9565679825,8.80405171499,5.54942224882,5.41138317674,0.884411070107,545.047546387,467.76171875,160.095100614,342.166682343,-6.71248902441,0.0
781207507.995,781207517.995,781207513.251,781207508.455,781207517.87,8.14114631461,1.04516241807,1.67707614081e-15,2.15303458122e-16,17.8032860999,0.131138692507,0.149182347022,8.26342672281,1.03849513685,1.7022659049e-15,2.13929998192e-16,17.7870995493,0.128531266619,0.145816103076,8.8780736322,1.00431162693,1.82888316823e-15,2.06888195147e-16,17.7092031435,0.116357594967,0.130341147708,70.0,78.1448755957,22.0,19.819678337,8.80200805186,6.48644018301,5.41012704551,0.895807839294,546.397399902,469.62298584,162.109712403,342.166704959,-6.71245175856,0.0
781207517.995,781207527.995,781207523.337,781207518.065,781207527.925,9.53665088218,1.11855982609,1.96455008173e-15,2.30423324175e-16,17.6315102893,0.120415395251,0.135455662979,9.66292360641,1.1121319673,1.99056226292e-15,2.29099185264e-16,17.6172286348,0.1182774317,0.132755555421,10.2775705158,1.08029758692,2.11717952625e-15,2.22541302906e-16,17.550273837,0.108515889405,0.120578477151,82.0,90.5094901407,22.0,19.937235596,8.80650636272,6.52491346777,5.41289191838,0.906015867136,548.455078125,470.445678711,164.321343319,342.166801573,-6.71243596857,0.0
781207527.995,781207537.995,781207532.826,781207528.055,781207537.92,9.64162708991,1.09248740439,1.98617518052e-15,2.25052405304e-16,17.6196241744,0.116539732769,0.130569792726,9.46128686991,1.10182027611,1.9490250952e-15,2.26974976879e-16,17.6401244733,0.119603685955,0.134429110196,10.0759337793,1.06967726301,2.07564235854e-15,2.20353516181e-16,17.5717867385,0.109546446168,0.121852480494,81.0,88.7288964363,13.0,11.6860160499,8.80602218908,3.82451434361,5.41259432255,0.912981682699,550.636108398,470.221221924,166.199449945,342.166835802,-6.71245280315,0.0
781207537.995,781207547.995,781207542.625,781207538.05,781207547.73,11.2833282408,1.17160614784,2.32436561761e-15,2.41350866456e-16,17.4489069443,0.10726055442,0.119030242965,11.0740348715,1.18170028123,2.28125118353e-15,2.43430257934e-16,17.4692352831,0.110083701276,0.122517723965,11.6886817809,1.15180455917,2.40786844687e-15,2.37271739188e-16,17.4105861617,0.102039844625,0.112634039368,93.0,102.984883995,12.0,10.9126971648,8.81064998823,3.57142816301,5.41543878499,0.903162776737,552.634399414,468.941741943,167.482009979,342.166658666,-6.71257993015,0.0
781207547.995,781207557.995,781207553.025,781207547.995,781207557.96,8.38207543708,1.04008695096,1.72670754004e-15,2.14257911899e-16,17.7716210873,0.126997549536,0.143844664964,8.34173739019,1.04228567755,1.71839790238e-15,2.14710849575e-16,17.7768587162,0.127831382935,0.144915683867,8.95638429958,1.00826284567,1.84501516571e-15,2.07702146208e-16,17.6996682001,0.115823011714,0.129670562746,71.0,78.9074324737,17.0,15.4604060131,8.8101883343,5.05976924066,5.41515503083,0.899983118654,553.461669922,466.81237793,167.374962225,342.166727001,-6.71228545592,0.0
781207557.995,781207567.995,781207563.579,781207558.135,781207567.99,9.74710986315,1.11139619329,2.00790463181e-15,2.28947615817e-16,17.6078103471,0.11723554184,0.131444067423,9.70155077486,1.1137195741,1.99851945962e-15,2.29426232265e-16,17.6128970975,0.117990547437,0.132394153663,10.3161976842,1.08195405909,2.12513672296e-15,2.22882536172e-16,17.5462008607,0.108286946777,0.120295818624,82.0,90.9120959319,17.0,15.3239769649,8.81255853314,5.01511973397,5.41661186622,0.902395453384,553.133850098,464.260528564,166.070441612,342.16655687,-6.71248423227,0.0
781207567.995,781207577.995,781207573.037,781207568.085,781207577.97,9.37262848519,1.10186627058,1.93076146795e-15,2.26984451739e-16,17.6503464933,0.120679202439,0.135789669241,9.42241768107,1.09930004193,1.9410180423e-15,2.26455808637e-16,17.6445941202,0.119810736062,0.134690797302,10.0370645905,1.067111761,2.06763530563e-15,2.19825022766e-16,17.5759832027,0.10969907876,0.122041399286,78.0,88.4695106311,20.0,17.8949427904,8.81428129049,5.85652673141,5.4176707537,0.881766263762,551.741088867,462.262054443,164.018052281,342.166639396,-6.71256571197,0.0
781207577.995,781207587.995,781207583.004,781207578.04,781207587.88,11.0996486238,1.17121964497,2.28652761651e-15,2.41271246864e-16,17.4667269231,0.108915157763,0.12107174311,10.9788508626,1.17705752598,2.2616432777e-15,2.42473850352e-16,17.4786077859,0.110576331946,0.123128360336,11.593497772,1.14704404924,2.38826054104e-15,2.36291074144e-16,17.4194637928,0.102433537213,0.113113995473,89.0,102.157151188,15.0,13.2965442733,8.81159018587,4.35159630763,5.41601667457,0.871362088416,549.412841797,461.198242188,161.460280381,342.166784601,-6.71257410668,0.0
781207587.995,781207597.995,781207593.021,781207588.265,781207597.89,13.0815572661,1.27809983801,2.69480079682e-15,2.6328856663e-16,17.2883513832,0.10121155684,0.111625521855,13.1253043327,1.27615671006,2.70381269253e-15,2.62888282272e-16,17.2847265449,0.100742929716,0.111055679721,13.7399512421,1.24853604407,2.83042995587e-15,2.57198425078e-16,17.2350370211,0.0944315307213,0.103433869026,107.0,121.106712197,20.0,17.7320544205,8.81420247152,5.80321781034,5.41762230787,0.884027998301,546.80090332,461.620574951,159.209297696,342.1668502,-6.71228091133,0.0
781207597.995,781207607.995,781207602.808,781207598.025,781207607.97,10.068547089,1.11929085382,2.07412070032e-15,2.30573915886e-16,17.5725829862,0.11444840351,0.127949656376,9.94523728505,1.12551806883,2.04871888072e-15,2.31856722179e-16,17.5859621263,0.116405260418,0.130400975738,10.5598841944,1.09412614226,2.17533614405e-15,2.25389985305e-16,17.5208521112,0.107040608622,0.118759389855,83.0,93.1501419976,15.0,13.2432358401,8.8211329104,4.33414991129,5.4218820807,0.891194953367,544.82244873,463.237579346,158.027001167,342.166776715,-6.71246128393,0.0
781207607.995,781207617.995,781207613.165,781207608.11,781207617.955,11.1778538131,1.16866771324,2.30263788549e-15,2.40745548927e-16,17.4591039363,0.107965481109,0.119899153446,10.9954785272,1.1774838652,2.26506857661e-15,2.42561676232e-16,17.4769646631,0.110455363832,0.122978357802,11.6101254366,1.14750088886,2.39168583995e-15,2.36385183105e-16,17.4179077202,0.102332413697,0.112990677526,91.0,102.368835409,13.0,11.6460261868,8.81720322207,3.81142675205,5.41946670992,0.889036386116,543.72644043,465.757110596,158.054697091,342.166761613,-6.71254460798,0.0
781207617.995,781207627.995,781207622.958,781207617.995,781207627.78,12.485991101,1.25783945455,2.5721141668e-15,2.59114927638e-16,17.3389424473,0.104211927851,0.1152868788,12.6029054626,1.25255707808,2.5961985253e-15,2.58026758084e-16,17.3288233037,0.102875875019,0.113653716681,13.217552372,1.22441157567,2.72281578864e-15,2.52228784589e-16,17.2771224003,0.096188041541,0.105545269187,104.0,116.532543632,22.0,19.7077514541,8.81649948132,6.44980956681,5.41903415784,0.892621051468,543.911682129,468.192901611,159.25088409,342.166796491,-6.71247414728,0.0
781207627.995,781207637.995,781207632.858,781207628.025,781207637.915,11.706426363,1.22179165621,2.41152383078e-15,2.5168908118e-16,17.4089391559,0.107785824332,0.119677584336,11.8248138911,1.21628885062,2.43591166156e-15,2.50555503228e-16,17.3980142146,0.106300005639,0.117848270845,12.4394608004,1.18730940442,2.56252892489e-15,2.4458573731e-16,17.3429961103,0.0989784409317,0.108914972449,99.0,109.767884973,22.0,19.764612437,8.8241674405,6.46841861575,5.42374724525,0.901977993517,545.365112305,469.896179199,161.29628558,342.167008265,-6.71250114348,0.0
781207637.995,781207647.995,781207643.465,781207638.05,781207647.99,13.7533244375,1.29922949217,2.83318483413e-15,2.67641275387e-16,17.23398078,0.0980062596104,0.107738789286,13.7063172088,1.30127888003,2.82350134501e-15,2.68063449287e-16,17.2376980535,0.098475885249,0.108306670259,14.3209641182,1.27422174492,2.95011860834e-15,2.62489679454e-16,17.1900693585,0.0925457460994,0.101175424745,114.0,126.314872744,17.0,15.2983701177,8.82027716165,5.00673931123,5.42135609738,0.902544063689,547.840270996,471.142333984,164.066990626,342.166853445,-6.7123910911,0.0
781207647.995,781207657.995,781207653.127,781207648.23,781207657.945,12.1797387237,1.25368681046,2.50902617707e-15,2.58259482954e-16,17.3659050699,0.106372000484,0.117936780941,12.406909448,1.24337267934,2.55582334628e-15,2.56134771944e-16,17.3458409687,0.103695037595,0.114654513523,13.0215563574,1.21502729607,2.68244060962e-15,2.5029562299e-16,17.2933427627,0.0968572236063,0.106351636145,105.0,114.85600877,25.0,22.688147073,8.82045168936,7.42521176933,5.42146337029,0.914351316077,550.284545898,470.907043457,166.172360962,342.166809354,-6.71244491002,0.0
781207657.995,781207667.995,781207662.909,781207658.08,781207667.96,12.4486665806,1.23758137745,2.56442531561e-15,2.54941763755e-16,17.3421929121,0.102903922076,0.113687954933,12.3685438091,1.24124368099,2.54792002467e-15,2.55696198283e-16,17.3492035708,0.103831930756,0.114821923922,12.9831907185,1.21286606071,2.674537288e-15,2.49850408507e-16,17.2965464081,0.0969657273223,0.106482486838,104.0,114.587484755,16.0,14.4149538351,8.82583389859,4.71762125514,5.42477152856,0.907808698928,552.196716309,469.441467285,167.290041048,342.166759705,-6.7123236119,0.0
781207667.995,781207677.995,781207672.95,781207668.09,781207677.94,12.9449656485,1.26066456587,2.66666292358e-15,2.59696900568e-16,17.2997477442,0.100899007736,0.11124540725,12.867367989,1.26414873654,2.65067780574e-15,2.60414639728e-16,17.3062756966,0.101747638762,0.11227805671,13.4820148984,1.23628168653,2.77729506908e-15,2.54674027425e-16,17.2556129932,0.0952568683017,0.10442502288,107.0,118.925430875,16.0,14.4751885564,8.82104283158,4.73733443662,5.42182671404,0.899949067916,553.246520996,466.875518799,167.202964124,342.166702441,-6.71241131176,0.0
781207677.995,781207687.995,781207683.475,781207678.04,781207687.885,12.1029695997,1.23437721167,2.49321173755e-15,2.54281705603e-16,17.3727701439,0.105443754657,0.116796602495,12.1573626937,1.23187704753,2.50441671491e-15,2.5376667179e-16,17.3679015667,0.104791361468,0.11599655629,12.7720096031,1.20326399523,2.63103397824e-15,2.47872383017e-16,17.314351909,0.0977527063842,0.107432412981,101.0,112.666973799,20.0,18.0334850194,8.82139751692,5.90186782454,5.42204472028,0.896770317291,552.918334961,464.116363525,165.815937832,342.166717655,-6.71246113842,0.0
781207687.995,781207697.995,781207692.927,781207688.0,781207697.825,11.3208376321,1.20106126587,2.33209255221e-15,2.4741862077e-16,17.445303596,0.109479078362,0.121769115863,11.4083848186,1.19692259623,2.35012727262e-15,2.46566054823e-16,17.4369395949,0.108323198915,0.120340567582,12.0230317279,1.16745300873,2.47674453596e-15,2.40495319799e-16,17.379965017,0.100616906326,0.110902530509,94.0,106.059400721,21.0,18.9270327492,8.82135247751,6.19430162701,5.42201703695,0.886505067877,551.331115723,462.276153564,163.644205179,342.166708036,-6.71244458809,0.0
781207697.995,781207707.995,781207702.958,781207698.03,781207707.98,12.6897657338,1.24471149956,2.61409174116e-15,2.5641056891e-16,17.3213659884,0.101592689238,0.112089374134,12.5673810014,1.2502691685,2.58888048628e-15,2.5755544871e-16,17.3318880459,0.102973528825,0.113772935381,13.1820279107,1.22210190455,2.71549774961e-15,2.51752992336e-16,17.2800444329,0.0962619997162,0.105634335221,101.0,116.345505768,15.0,13.2755962996,8.82607035548,4.34474060716,5.42491686606,0.868300684071,548.897521973,461.241455078,160.999962328,342.166769746,-6.71239722922,0.0
781207707.995,781207717.995,781207713.032,781207708.025,781207717.925,11.9111140301,1.205833528,2.45368949019e-15,2.48401706768e-16,17.3901190441,0.104700999698,0.115885827723,11.7575868403,1.21302486119,2.4220628891e-15,2.49883121405e-16,17.4042045123,0.106605657652,0.118224128043,12.3722337497,1.18397173713,2.54868015243e-15,2.43898177848e-16,17.3488797086,0.0992250668458,0.109213720547,97.0,109.197717946,14.0,12.435673907,8.826030946,4.06985691502,5.42489264315,0.888793144637,546.200195312,461.604827881,158.649462425,342.166821636,-6.71244071153,0.0
781207717.995,781207727.995,781207722.424,781207718.04,781207727.99,13.614536204,1.2883435788,2.80459445803e-15,2.65398777232e-16,17.2449928721,0.0981683674735,0.107934752121,13.5223416301,1.29238848479,2.7856023758e-15,2.66232027866e-16,17.2523702405,0.0991046009649,0.10906777653,14.1369885395,1.26517746303,2.91221963914e-15,2.60626557385e-16,17.2041077352,0.093062234806,0.101793122658,111.0,124.85643132,16.0,14.099083124,8.83189732886,4.61424538604,5.42849839724,0.889117541905,544.05645752,463.192108154,157.307042074,342.166836226,-6.71244353743,0.0
781207727.995,781207737.995,781207733.488,781207728.0,781207737.985,15.5695630923,1.38017194674,3.20732999701e-15,2.84315421027e-16,17.0993089357,0.0922162197852,0.100781662647,15.5787672515,1.37979420812,3.20922605381e-15,2.84237606873e-16,17.0986672776,0.0921398017981,0.100690385678,16.1934141609,1.35433069217,3.33584331715e-15,2.78992122587e-16,17.0566539413,0.0872072189596,0.0948283644375,127.0,142.96423531,19.0,16.8290689548,8.82854189298,5.50769529428,5.42643598895,0.888403213729,542.793762207,465.964050293,157.293720333,342.166865607,-6.71249438838,0.0
781207737.995,781207747.995,781207742.999,781207738.005,781207747.905,10.7146558481,1.1452167609,2.20721910472e-15,2.35914652746e-16,17.5050544346,0.110254494918,0.122729359581,10.5302460143,1.15430325599,2.16923067894e-15,2.37786470734e-16,17.5239037061,0.112933616601,0.126058925814,11.1448929236,1.12373189345,2.29584794227e-15,2.31488770051e-16,17.4623102493,0.104299963403,0.115394648525,88.0,98.3617816081,13.0,11.6024178832,8.82572692999,3.79715494361,5.42470578065,0.894727233031,543.227966309,468.58291626,158.80134362,342.166832457,-6.7124783566,0.0
781207747.995,781207757.995,781207753.449,781207748.08,781207757.905,14.1291832569,1.33705762011,2.91061175092e-15,2.75433869742e-16,17.204707355,0.0981692793788,0.107935854654,14.3432755858,1.32796035381,2.95471477068e-15,2.73559832885e-16,17.1883791429,0.096137265917,0.105484129077,14.9579224952,1.30148932739,3.08133203401e-15,2.68106801441e-16,17.1428218035,0.0905838813354,0.0988349872345,120.0,132.08738276,25.0,22.3613563532,8.83059681596,7.31826207923,5.42769904101,0.908609406048,544.922546387,470.960754395,161.362861636,342.166852502,-6.7124228601,0.0
781207757.995,781207767.995,781207763.149,781207758.07,781207767.855,11.3709820686,1.19051124175,2.34242230614e-15,2.452453158e-16,17.4405050633,0.10810824181,0.12007527735,11.3288812803,1.19251184443,2.33374954374e-15,2.45657439953e-16,17.4445324358,0.108664063239,0.120761487437,11.9435281897,1.16296261424,2.46036680708e-15,2.39570298533e-16,17.3871684027,0.100884470466,0.111227733277,95.0,105.471171651,17.0,15.4490504953,8.830822013,5.05605288936,5.42783745767,0.900740306917,547.285339355,471.846954346,163.874818193,342.166908181,-6.71258913722,0.0
781207767.995,781207777.995,781207773.029,781207768.125,781207777.985,11.2330331241,1.17403611205,2.31400482357e-15,2.41851439082e-16,17.4537574011,0.10793041556,0.119855900984,11.0889505557,1.18096310135,2.28432381448e-15,2.43278398877e-16,17.4677738825,0.109877649027,0.122262497519,11.7035974651,1.15112267502,2.41094107782e-15,2.37131271055e-16,17.4092015595,0.101858124664,0.112412632258,94.0,103.370242421,14.0,12.6994629837,8.83234772294,4.15618788557,5.42877523057,0.909651460279,549.93951416,471.575836182,166.147399112,342.166768327,-6.71260495871,0.0
781207777.995,781207787.995,781207782.855,781207778.36,781207787.9,10.6482612778,1.13839983502,2.19354182323e-15,2.34510366014e-16,17.5118032527,0.11028024511,0.122761273897,10.434426627,1.14898086931,2.14949188516e-15,2.36690059078e-16,17.5338285262,0.113419363176,0.126664580447,11.0490735364,1.11829704853,2.2761091485e-15,2.30369191998e-16,17.47168534,0.104677179192,0.115856641687,89.0,97.6196779628,12.0,10.8203843283,8.83510075674,3.54121668927,5.43046737429,0.911871054052,552.008605957,469.852172852,167.289994731,342.166758205,-6.71234084052,0.0
781207787.995,781207797.995,781207792.706,781207788.025,781207797.92,10.7309470181,1.1759390389,2.21057508572e-15,2.42243442013e-16,17.5034048734,0.11290036758,0.126017491425,10.8595048808,1.16973573276,2.23705800545e-15,2.40965560949e-16,17.4904749379,0.111070467638,0.12374148608,11.4741517902,1.13961059778,2.36367526878e-15,2.34759783144e-16,17.430698523,0.10281013722,0.113573475409,91.0,101.374382784,22.0,20.0634819794,8.83502193778,6.566230466,5.43041892846,0.897804850813,553.123901367,467.339202881,167.276709122,342.166763706,-6.71239041449,0.0
781207797.995,781207807.995,781207803.246,781207798.04,781207807.985,10.7458366978,1.16654661434,2.21364235974e-15,2.40308602553e-16,17.501899409,0.111896057825,0.12476727871,10.7676772598,1.16548620921,2.21814151552e-15,2.40090159098e-16,17.4996949251,0.111583899998,0.124379218139,11.3823241692,1.13523770796,2.34475877886e-15,2.3385896784e-16,17.4394226246,0.103221991786,0.114076373838,91.0,100.528287406,19.0,17.176606943,8.83196488797,5.62143499953,5.42853992224,0.905545985138,552.812011719,464.803955078,165.985130416,342.166560849,-6.71220608022,0.0
781207807.995,781207817.995,781207813.374,781207808.065,781207817.95,10.8333162932,1.16907578141,2.2316631564e-15,2.40829610971e-16,17.4930964421,0.111265965864,0.123984233852,10.8406617051,1.16872021152,2.23317631124e-15,2.40756363573e-16,17.49236052,0.111162160699,0.123855328038,11.4553086145,1.13857361857,2.35979357458e-15,2.34546165425e-16,17.4324830153,0.102882084866,0.113661297139,90.0,101.225831839,19.0,16.7942172926,8.8365870572,5.49628929575,5.43138092427,0.889280551648,551.093139648,462.377563477,163.462831476,342.166685539,-6.71244127064,0.0
781207817.995,781207827.995,781207822.541,781207818.07,781207827.795,10.1031890407,1.1408128768,2.08125694238e-15,2.3500745262e-16,17.5688538021,0.116156079629,0.130088278046,10.1823066148,1.13687864704,2.09755516265e-15,2.3419700129e-16,17.5603845735,0.114922493775,0.128542627673,10.7969535242,1.1058378411,2.22417242598e-15,2.27802595267e-16,17.4967469201,0.105868973284,0.117318635394,83.0,95.3277998261,21.0,18.7163253008,8.82913866514,6.12534282571,5.42680279311,0.870864786021,548.600219727,461.316497803,160.753656896,342.166925398,-6.71238649719,0.0
781207827.995,781207837.995,781207833.009,781207828.065,781207837.845,10.4611918823,1.11800056714,2.15500552775e-15,2.30308116831e-16,17.5310470797,0.1102427599,0.122714815976,10.1398685231,1.13414240768,2.08881291575e-15,2.33633335981e-16,17.5649191904,0.115115319324,0.128783972203,10.7545154325,1.10305909395,2.21543017909e-15,2.27230173354e-16,17.5010228822,0.106012539566,0.117494991898,85.0,95.0570068973,9.0,7.92191914287,8.83879961811,2.59262808312,5.432740868,0.894415902284,545.660827637,461.765014648,158.215023757,342.16676561,-6.71243875519,0.0
781207837.995,781207847.995,781207843.105,781207838.03,781207847.71,9.91866881931,1.11412539721,2.04324577678e-15,2.29509831825e-16,17.5888665261,0.115580320574,0.129366374818,9.82963901051,1.11863728444,2.02490563616e-15,2.30439280594e-16,17.5986560779,0.117020450159,0.131173672607,10.4442859199,1.08710640991,2.1515228995e-15,2.23943920441e-16,17.5328031189,0.107507489618,0.119334478229,82.0,92.3024846822,16.0,14.1936571354,8.8376060738,4.64519688066,5.43200725968,0.888444587294,543.281433105,463.690979004,156.799585074,342.166718759,-6.71229764374,0.0
781207847.995,781207857.995,781207852.468,781207848.04,781207857.84,9.99435263719,1.11105316139,2.05883664326e-15,2.28876951247e-16,17.5806133278,0.114449409254,0.1279509137,9.83771408679,1.1190003514,2.02656910188e-15,2.30514072388e-16,17.5977645087,0.116965365954,0.131104444912,10.4523609962,1.08748259072,2.15318636521e-15,2.24021413688e-16,17.5319639983,0.107463804219,0.119280644608,82.0,92.3813224697,14.0,12.3689650684,8.8383210744,4.04802493148,5.43244673258,0.887695850756,542.130554199,465.981048584,156.699052994,342.166779589,-6.71241371698,0.0
781207857.995,781207867.995,781207863.297,781207858.295,781207867.54,7.58662849365,1.00414835909,1.56284546969e-15,2.06854561972e-16,17.8798779555,0.134959051213,0.154148151734,7.63244251658,1.0015627222,1.57228315841e-15,2.06321920774e-16,17.8733411447,0.133871914303,0.152730967718,8.24708942597,0.966204579681,1.69890042175e-15,1.99038143414e-16,17.7892482405,0.120285565939,0.1352913536,65.0,72.8556478293,20.0,17.8278855812,8.83410425984,5.83458073567,5.42985488055,0.89224511922,542.582275391,468.950714111,158.378995552,342.166718978,-6.71254151866,0.0
781207867.995,781207877.995,781207872.924,781207868.03,781207877.92,11.2302944189,1.19188892197,2.31344065029e-15,2.45529117925e-16,17.4540221448,0.109516981717,0.121816018136,11.277572443,1.18964252011,2.32317992325e-15,2.45066359143e-16,17.4494609362,0.108884555596,0.121033922088,11.8922193523,1.16004191337,2.44979718658e-15,2.38968634153e-16,17.391842722,0.101057118118,0.111437666936,95.0,105.09413027,20.0,17.8737004046,8.83721760891,5.84957467787,5.43176849093,0.904048647622,544.066833496,471.362365723,160.772633726,342.166788184,-6.71234971244,0.0
781207877.995,781207887.995,781207882.722,781207878.115,781207887.955,9.27311740368,1.09221701798,1.91026218516e-15,2.24996705704e-16,17.6619356043,0.120893900589,0.136061634345,9.29399189959,1.09113533985,1.91456233132e-15,2.24773880009e-16,17.6594942759,0.120523830732,0.135592930873,9.90863880898,1.05879026564,2.04117959465e-15,2.18110794721e-16,17.5899650057,0.110227092008,0.122695398777,79.0,87.5806402755,19.0,17.1638411032,8.83881650789,5.61725708833,5.43275124925,0.902062927078,546.531616211,472.485076904,163.479665167,342.166897104,-6.71253406838,0.0
781207887.995,781207897.995,781207892.508,781207888.02,781207897.945,11.6190597272,1.20128858658,2.3935263038e-15,2.47465448836e-16,17.4170725395,0.106822101082,0.118490429087,11.5739843361,1.2034088229,2.38424077324e-15,2.47902217518e-16,17.4212927743,0.107398419818,0.119200080288,12.1886312455,1.17416753953,2.51085803657e-15,2.41878513143e-16,17.3651126547,0.099856227014,0.109978954752,96.0,107.758053139,17.0,15.3862663693,8.84086580094,5.03550535723,5.43401084089,0.891574925232,549.361328125,472.273345947,165.928426961,342.166773272,-6.71242270148,0.0
781207897.995,781207907.995,781207902.924,781207898.07,781207907.95,9.87609534188,1.09912956638,2.03447564043e-15,2.26420690674e-16,17.5935368153,0.114570387126,0.128102172454,9.66152734458,1.11011960363,1.99027463298e-15,2.28684638347e-16,17.6173855316,0.118090807869,0.132520431973,10.276174254,1.07833869245,2.11689189632e-15,2.22137770645e-16,17.5504213499,0.108342624503,0.120364547537,83.0,90.8139451514,12.0,10.8033122243,8.83733020743,3.53562945524,5.43183769926,0.914277902112,551.816955566,470.748077393,167.492323562,342.16661723,-6.71238990519,0.0
781207907.995,781207917.995,781207913.035,781207908.095,781207917.895,9.19559143577,1.10249527289,1.89429183577e-15,2.27114026215e-16,17.6710508322,0.122942192715,0.13866241595,9.35580386438,1.09424531088,1.92729559606e-15,2.25414534042e-16,17.6522972284,0.120093063683,0.135047808508,9.97045077377,1.06200034038,2.0539128594e-15,2.18772070119e-16,17.5832130159,0.10989304523,0.122281564265,79.0,88.1414671784,23.0,20.9304486337,8.84026902879,6.84996500738,5.43364403673,0.896389869483,552.967163086,468.106201172,167.443744645,342.166686642,-6.71231834373,0.0
781207917.995,781207927.995,781207922.993,781207918.155,781207927.935,11.4036214504,1.18505157745,2.34914601879e-15,2.44120624955e-16,17.4373930194,0.107342903266,0.119131683282,11.293717592,1.19028615405,2.32650582396e-15,2.45198947733e-16,17.4479076908,0.108792416596,0.12092006248,11.9083645014,1.16070820184,2.45312308729e-15,2.39105889579e-16,17.3903697014,0.100981636287,0.111345874502,95.0,105.258731595,15.0,13.6322187315,8.8390585947,4.46145340302,5.43290004716,0.90271582476,552.66973877,465.288726807,166.044171786,342.166660325,-6.71223306122,0.0
781207927.995,781207937.995,781207934.012,781207928.25,781207937.775,11.1643442802,1.49947364745,2.29985492173e-15,3.08891571374e-16,17.4604169486,0.136828593298,0.156592938323,10.9311488963,1.51406115815,2.25181667263e-15,3.11896598579e-16,17.483335475,0.140841052959,0.161872983179,11.5457958057,1.47530108324,2.37843393596e-15,3.03912023148e-16,17.4239403188,0.13055924498,0.148432665684,55.0,61.2472258404,7.0,6.1828981179,5.30472103191,2.02349392949,3.26053038745,0.898178424717,550.50378418,462.690979004,163.03848595,342.166850267,-6.71233063766,0.0
781207937.995,781207947.995,781207942.493,781207938.08,781207947.915,10.1641967845,1.42790594858,2.09382453761e-15,2.94148625408e-16,17.5623173384,0.142722891751,0.164364952848,9.87427098296,1.44692121721,2.03409982249e-15,2.98065770745e-16,17.5937373962,0.148467804871,0.172035056093,10.4889178923,1.40630335279,2.16071708582e-15,2.89698490675e-16,17.5281732856,0.136604595891,0.156299505889,49.0,55.6292682385,6.0,5.26227288862,5.30362319635,1.72219839991,3.25985560621,0.881120766816,548.174621582,461.798980713,160.545421916,342.166913302,-6.71248761109,0.0
781207947.995,781207957.995,781207952.842,781207948.325,781207957.915,10.6336353205,1.1556210447,2.19052887603e-15,2.38057935208e-16,17.5132955946,0.112011624193,0.124911009118,10.6041851192,1.15706174228,2.18446213456e-15,2.38354718909e-16,17.5163067483,0.112440162406,0.125444283804,11.2188320286,1.12661138542,2.31107939789e-15,2.32081945396e-16,17.4551308858,0.103897618758,0.114902272242,89.0,99.1623977963,18.0,15.8048883706,8.83892347648,5.17250892128,5.43281699716,0.897673231699,545.190612793,462.048950195,157.893591585,342.166863967,-6.71256901657,0.0
781207957.995,781207967.995,781207963.205,781207958.27,781207967.9,9.01266181361,1.05618349634,1.8566083336e-15,2.17573800247e-16,17.6928673122,0.120316484013,0.135330478858,8.82256131159,1.06631468722,1.81744763019e-15,2.19660825568e-16,17.7160132872,0.123880614935,0.139857688253,9.43720822098,1.03319917188,1.94406489352e-15,2.12839029408e-16,17.6428911566,0.112800106519,0.125892564975,74.0,83.4293722623,13.0,11.4680820903,8.84047170612,3.75319050227,5.43376861173,0.887040747251,542.702209473,463.944671631,156.374043941,342.166750158,-6.71245035759,0.0
781207967.995,781207977.995,781207972.933,781207968.005,781207977.69,10.1092268245,1.14292065285,2.08250072585e-15,2.35441654488e-16,17.5682051473,0.116293686429,0.130260941209,10.214911447,1.13767961923,2.10427175807e-15,2.34362001562e-16,17.5569134848,0.114650970615,0.128202947118,10.8295583563,1.10670668071,2.23088902141e-15,2.27981576226e-16,17.4934731353,0.105644268947,0.117042713366,85.0,95.7538905205,22.0,19.4611407251,8.84190170732,6.36910060096,5.43464755754,0.887778572194,541.481323242,466.438568115,156.30434466,342.166891654,-6.71258483097,0.0
781207977.995,781207987.995,781207982.509,781207978.07,781207987.94,11.3770723959,1.17964786852,2.34367691355e-15,2.43007460916e-16,17.4399236959,0.107114244012,0.118850054809,11.2235035188,1.18698959802,2.31204172488e-15,2.44519857191e-16,17.4546788823,0.109151477445,0.12136388938,11.8381504282,1.15732512116,2.43865898821e-15,2.38408974959e-16,17.3967903643,0.101270805456,0.111697605927,93.0,104.630174187,14.0,12.4519597898,8.83838863351,4.0751868403,5.43248825758,0.888983599045,541.520141602,469.293670654,157.573993005,342.166956905,-6.71231711212,0.0
781207987.995,781207997.995,781207993.109,781207988.05,781207997.83,12.9972328223,1.26063871398,2.6774299614e-15,2.59691575081e-16,17.2953727534,0.10050949693,0.110772032926,12.9114751977,1.26447880242,2.65976389074e-15,2.604826333e-16,17.3025603367,0.101441074933,0.111904810654,13.5261221071,1.23669239744,2.78638115407e-15,2.54758633873e-16,17.2520667407,0.0949896478897,0.1041039344,108.0,119.625351104,16.0,14.2923905308,8.84402418941,4.67750962826,5.4359521346,0.902923045565,543.613586426,471.77444458,160.550406729,342.166661185,-6.71250656936,0.0
781207997.995,781208007.995,781208003.129,781207998.08,781208007.985,9.60328240388,1.0710480819,1.9782761752e-15,2.20635904872e-16,17.6239507491,0.114802361057,0.128392315809,9.25593953088,1.08924160225,1.90672354336e-15,2.24383770064e-16,17.6639487282,0.120793975999,0.135935041463,9.87058644027,1.05683368744,2.0333408067e-15,2.17707739612e-16,17.5941426097,0.110436711573,0.122955232013,79.0,87.2313544044,8.0,7.21814098892,8.83750473513,2.36230068728,5.43194497218,0.905705101868,546.367553711,472.825317383,163.483906337,342.166769062,-6.71249595108,0.0
781208007.995,781208017.995,781208013.538,781208008.045,781208017.96,8.48693265002,1.04348594004,1.7483081259e-15,2.14958103648e-16,17.7581231106,0.125903050411,0.142441680713,8.4423069777,1.04590167403,1.73911523741e-15,2.15455744851e-16,17.7638471504,0.126807716726,0.143601096262,9.05695388709,1.01212174415,1.86573250074e-15,2.08497079294e-16,17.6875446086,0.115018615983,0.128662924196,71.0,80.0753420895,17.0,15.3991896227,8.84131056509,5.03973478561,5.4342842138,0.887414811503,549.419799805,472.532958984,166.09427056,342.166841808,-6.71252352227,0.0
781208017.995,781208027.995,781208022.816,781208018.185,781208027.935,10.4670766297,1.14432621314,2.15621778573e-15,2.35731199908e-16,17.5304364908,0.112648222391,0.125703364926,10.4092692164,1.14717871238,2.14430945859e-15,2.36318814751e-16,17.5364493977,0.113510314709,0.126778051343,11.0239161258,1.11647588738,2.27092672192e-15,2.299940328e-16,17.4741602493,0.104742025088,0.115936097355,89.0,97.4929259426,17.0,15.0472598362,8.84376521282,4.92455776456,5.43579295544,0.913408513106,551.673278809,470.891052246,167.422593437,342.166706685,-6.7124556496,0.0
781208027.995,781208037.995,781208032.946,781208028.105,781208037.99,11.1534830888,1.19216731995,2.2976175163e-15,2.45586467909e-16,17.4614737172,0.110258654451,0.122734514715,11.2448040238,1.18782729894,2.3164296289e-15,2.44692423581e-16,17.4526202728,0.109027910964,0.12121111464,11.8594509332,1.15819322549,2.44304689223e-15,2.3858780445e-16,17.3948385435,0.101169532979,0.111574399347,94.0,104.849683672,21.0,19.0711835683,8.84102343887,6.24147825873,5.43410773255,0.896638840085,552.882324219,468.04196167,167.34011356,342.166930556,-6.71246611725,0.0
781208037.995,781208047.995,781208042.79,781208038.11,781208047.775,9.81312273233,1.10219344233,2.02150328286e-15,2.27051849121e-16,17.6004819235,0.115572723709,0.129356855415,9.66092370894,1.10997711842,1.99015028404e-15,2.28655286395e-16,17.6174533686,0.11808343651,0.132511146826,10.2755706183,1.07819849905,2.11676754738e-15,2.22108890804e-16,17.5504851293,0.108335275491,0.120355475422,82.0,90.8268914457,14.0,12.4899725905,8.83910926404,4.08762739325,5.43293119091,0.902971105645,552.532836914,465.135131836,165.85792636,342.166836489,-6.71239692293,0.0
781208047.995,781208057.995,781208053.098,781208048.01,781208057.985,10.7318670968,1.1416060137,2.21076462194e-15,2.35170838823e-16,17.5033117857,0.109756218273,0.122112138185,10.5141426563,1.15233822113,2.16591338721e-15,2.37381673553e-16,17.5255653369,0.112915020698,0.126035751552,11.1287895657,1.1217764818,2.29253065054e-15,2.31085955251e-16,17.463880174,0.104270564209,0.115358657004,88.0,98.4199634424,12.0,10.7258356352,8.84372580334,3.51027348062,5.43576873252,0.894362200239,550.623962402,462.560913086,163.099496921,342.166843797,-6.71245535243,0.0
781208057.995,781208067.995,781208062.811,781208058.115,781208067.955,9.38672194184,1.07238045495,1.93366472002e-15,2.2091037372e-16,17.6487151171,0.117451154208,0.131715238189,9.16334097576,1.0840945952,1.88764824101e-15,2.23323486611e-16,17.6748653817,0.12140337277,0.13670748745,9.77798788515,1.05154798037,2.01426550434e-15,2.16618883956e-16,17.6043762629,0.110900872753,0.123530981518,75.0,86.4650909183,12.0,10.5719120033,8.84283064511,3.45989847382,5.43521852628,0.867664791871,547.917785645,461.202972412,160.079590023,342.167018081,-6.71254208071,0.0
781208067.995,781208077.995,781208073.115,781208068.11,781208077.87,9.81385280786,1.12549256778,2.02165367842e-15,2.31851468963e-16,17.6004011501,0.117879485178,0.132254301173,9.89169374626,1.121574204,2.03768891173e-15,2.31044286023e-16,17.5918233454,0.116613859498,0.130662871808,10.5063406556,1.09013949361,2.16430617506e-15,2.24568735683e-16,17.5263713046,0.107186776816,0.118939375599,83.0,92.8835507477,21.0,18.7063765392,8.84071379294,6.12208686738,5.43391740964,0.89373249227,544.742492676,461.543395996,157.28311663,342.166922419,-6.71239780306,0.0
781208077.995,781208087.995,781208082.873,781208078.055,781208087.925,10.6175125666,1.14528262018,2.18720758872e-15,2.35928219757e-16,17.5149430408,0.111219378723,0.123926378271,10.4944914454,1.15133922076,2.16186523775e-15,2.37175879476e-16,17.5275965053,0.113022682948,0.126169932893,11.1091383548,1.12075209534,2.28848250109e-15,2.3087493164e-16,17.4657990611,0.104355478177,0.115462617561,87.0,98.2520526221,15.0,13.2857506329,8.84425501638,4.34806384349,5.43609401168,0.885571087326,542.259094238,463.474914551,155.777773353,342.166720759,-6.71247520551,0.0
781208087.995,781208097.995,781208092.82,781208087.995,781208097.885,11.469974743,1.19512165911,2.36281479706e-15,2.46195061778e-16,17.431093846,0.107615095624,0.119467101991,11.4349628871,1.196777121,2.35560235474e-15,2.46536086926e-16,17.4344131015,0.108071047105,0.120029385252,12.0496097965,1.16737373344,2.48221961807e-15,2.40478989089e-16,17.3775675416,0.100398413668,0.110637101835,95.0,106.543297069,18.0,15.6602241833,8.84205371532,5.12516427816,5.43474098879,0.891776142525,541.008483887,466.316955566,155.824680727,342.166657637,-6.71253035468,0.0
781208097.995,781208107.995,781208102.478,781208098.115,781208107.855,8.96939196365,1.06129092315,1.84769474451e-15,2.18625930169e-16,17.6980924921,0.121418743868,0.136726983929,8.84831837682,1.06772418433,1.82275358562e-15,2.19951181971e-16,17.7128481478,0.123694103242,0.139619940439,9.46296528621,1.03465100102,1.94937084896e-15,2.1313810621e-16,17.6399318827,0.112658618235,0.125716312996,75.0,83.6501510155,15.0,13.3315714626,8.83973981575,4.36305975141,5.43331875757,0.896751760017,541.181945801,469.18447876,157.222243723,342.166918487,-6.71266460054,0.0
781208107.995,781208117.995,781208113.116,781208108.205,781208117.975,11.459007303,1.20871887834,2.36055550442e-15,2.48996088938e-16,17.4321325095,0.1088791778,0.121027275951,11.5784245251,1.20312302356,2.38515545216e-15,2.47843342854e-16,17.4208763275,0.107334927435,0.11912185761,12.1930714344,1.17389894588,2.5117727155e-15,2.41823182851e-16,17.3647172046,0.0997996688387,0.109910342064,97.0,107.885930355,22.0,19.8461322447,8.84813403537,6.49509782552,5.43847823872,0.899227054968,543.096862793,472.011199951,160.194647412,342.166984751,-6.71258370299,0.0
781208117.995,781208127.995,781208123.215,781208118.02,781208127.915,9.64858687536,1.11099133792,1.98760889632e-15,2.28864215611e-16,17.6188407211,0.118328838255,0.132820337508,9.66901895482,1.10995136066,1.99181790469e-15,2.28649980296e-16,17.616543971,0.117987160751,0.132389888582,10.2836658642,1.07819743087,2.11843516803e-15,2.22108670759e-16,17.5496301071,0.108254006077,0.120255160138,83.0,90.9702375928,19.0,17.1660076161,8.84609037224,5.6179661289,5.43722210749,0.912437328861,545.92956543,473.461029053,163.376745151,342.166928597,-6.71244167297,0.0
781208127.995,781208137.995,781208132.472,781208128.04,781208137.675,10.4632573171,1.1422834925,2.15543100732e-15,2.35310399456e-16,17.5308327355,0.112496193125,0.125514043589,10.3848358121,1.14615962481,2.13927617729e-15,2.36108882711e-16,17.5390009136,0.113667914252,0.126974722718,10.9994827215,1.11541865101,2.26589344063e-15,2.29776242109e-16,17.4765693454,0.10486905263,0.116091774797,87.0,97.245322178,16.0,14.4855179116,8.8408995805,4.7407149529,5.43403160339,0.895130644922,548.770446777,473.39440918,165.889677597,342.166868261,-6.71241137715,0.0
781208137.995,781208147.995,781208142.651,781208138.155,781208147.885,9.87662433523,1.10880736648,2.03458461306e-15,2.28414317495e-16,17.5934786616,0.115521482446,0.129292650457,9.7621105327,1.11462894272,2.01099476974e-15,2.296135622e-16,17.6061406982,0.117387513846,0.131635186508,10.3767574421,1.08301521001,2.13761203307e-15,2.23101133261e-16,17.5398458371,0.107785841689,0.119677605739,82.0,91.8024387397,15.0,13.5197400637,8.84692923122,4.42464220266,5.43773770957,0.894598112646,551.454162598,471.749145508,167.589687181,342.16663642,-6.71228181798,0.0
781208147.995,781208157.995,781208153.035,781208148.105,781208157.915,9.45318234526,1.10830451712,1.94735556312e-15,2.28310730527e-16,17.641054912,0.120367569843,0.135395130921,9.54446210936,1.10363913201,1.96615919453e-15,2.27349661193e-16,17.6306213545,0.118801783851,0.133416664831,10.1591090188,1.07169532208,2.09277645786e-15,2.20769236349e-16,17.5628609479,0.108888100906,0.121038303593,81.0,89.860446372,21.0,19.0793127559,8.84530781253,6.24413872013,5.43674110959,0.901516112929,552.870361328,468.644470215,167.575089628,342.166667508,-6.71223137127,0.0
781208157.995,781208167.995,781208163.467,781208158.135,781208167.945,10.8176176322,1.15296490219,2.22842923224e-15,2.3751076985e-16,17.4946709338,0.109959147203,0.122363432205,10.6697088301,1.16019828794,2.197960019e-15,2.39000847316e-16,17.5096185801,0.112071917115,0.124986009322,11.2843557395,1.12983578022,2.32457728234e-15,2.32746170725e-16,17.4488080779,0.103604180829,0.114543428194,90.0,99.7522934477,14.0,12.606936513,8.83987493397,4.12590649516,5.43340180757,0.902328240767,552.479614258,465.38571167,165.907576846,342.166661258,-6.71237911574,0.0
781208167.995,781208177.995,781208172.934,781208167.995,781208177.595,10.4248921421,1.13961805793,2.14752778127e-15,2.34761319934e-16,17.5348210741,0.112639182837,0.125692106348,10.3409311808,1.14377559817,2.13023182325e-15,2.35617773223e-16,17.5436008803,0.113900659043,0.127265286637,10.9555780902,1.11298054789,2.25684908658e-15,2.29273992865e-16,17.480911753,0.105050265237,0.116313928425,87.0,96.8936797652,16.0,14.3412802735,8.84423249667,4.69350990768,5.43608017001,0.898047399544,550.557250977,462.854827881,163.150897054,342.166830188,-6.71239429888,0.0
781208177.995,781208187.995,781208182.935,781208178.22,781208187.855,9.15842378979,1.0810918967,1.8866353007e-15,2.22704930721e-16,17.6754481603,0.121146699489,0.136382019238,9.13178495173,1.08248435229,1.88114770006e-15,2.22991776572e-16,17.6786108111,0.121629071237,0.136993823058,9.74643186112,1.04988556577,2.00776496339e-15,2.16276426548e-16,17.6078858727,0.111074985063,0.123747094206,76.0,86.1801750711,18.0,15.8867548139,8.84222824303,5.19930157545,5.43484826171,0.882175993568,547.513244629,461.597259521,159.85737306,342.166952783,-6.71234476164,0.0
781208187.995,781208197.995,781208192.931,781208188.195,781208197.97,12.1641069943,1.21037248317,2.50580604082e-15,2.49336731534e-16,17.3672994213,0.102991642942,0.113795052258,11.9440198297,1.22061184009,2.46046808491e-15,2.51446039059e-16,17.3871237106,0.105645492112,0.117044214987,12.558666739,1.19179574414,2.58708534824e-15,2.45509923294e-16,17.33264116,0.0984344236702,0.108256512222,99.0,111.04101209,12.0,10.6596472668,8.84178347887,3.48861183276,5.43457488879,0.891779055154,544.287353516,461.878356934,156.996087344,342.16682359,-6.71248519329,0.0
781208197.995,781208207.995,781208202.917,781208198.005,781208207.95,8.4943674152,1.05244305794,1.74983968753e-15,2.16803269935e-16,17.7571723949,0.126818147119,0.143614476658,8.53024393214,1.05051395997,1.75723025002e-15,2.16405875753e-16,17.7525963738,0.126096037726,0.142688827337,9.14489084153,1.01689583082,1.88384751336e-15,2.09480541149e-16,17.6770536853,0.114478869019,0.12798774378,72.0,80.8731051269,20.0,17.5783746941,8.84352875593,5.75292262717,5.43564761794,0.89039878845,541.463562012,463.908050537,155.229437609,342.166826499,-6.71232788222,0.0
781208207.995,781208217.995,781208213.088,781208208.105,781208217.9,9.74936429525,1.10553564065,2.00836904482e-15,2.27740341975e-16,17.6075592536,0.116623814434,0.130675373064,9.66399444044,1.10989326876,1.99078285473e-15,2.28638013364e-16,17.6171083214,0.118039433418,0.132455722408,10.2786413498,1.07812613942,2.11740011806e-15,2.22093984722e-16,17.5501607185,0.108297554586,0.120308912359,81.0,90.8933842101,16.0,14.3011121427,8.8429376137,4.68036397397,5.4352842742,0.891439420261,540.077087402,466.891357422,155.229005385,342.166880443,-6.71230144873,0.0
781208217.995,781208227.995,781208223.052,781208218.56,781208227.69,7.29742364382,0.975661330208,1.50326927063e-15,2.00986234023e-16,17.9220761013,0.136244813956,0.155828490786,7.24237553127,0.978846740403,1.49192935944e-15,2.01642428523e-16,17.9302973998,0.137638375033,0.157654905105,7.85702244066,0.942668938982,1.61854662278e-15,1.9418980143e-16,17.8418550161,0.123023618533,0.138766035329,63.0,69.4700469745,17.0,15.1184251967,8.84177784895,4.94784824619,5.43457142838,0.907000604643,540.572021484,470.042388916,157.055498055,342.166793745,-6.71258162678,0.0
781208227.995,781208237.995,781208232.916,781208228.02,781208237.92,9.09425299797,1.07179708402,1.87341611758e-15,2.20790199308e-16,17.6830824202,0.120963032418,0.136149231823,9.01206102559,1.07612399839,1.85648457127e-15,2.21681543669e-16,17.6929396902,0.122472287448,0.138064777341,9.62670793498,1.04333195147,1.98310183461e-15,2.14926382003e-16,17.6213055101,0.111720617388,0.124549148248,76.0,85.1354775869,16.0,14.3881787087,8.843675134,4.70885848647,5.43573758877,0.892807866468,542.33416748,472.638763428,159.798013707,342.166944452,-6.71252814089,0.0
781208237.995,781208247.995,781208242.738,781208238.05,781208247.635,9.58962814583,1.08087349663,1.97546339804e-15,2.22659940306e-16,17.6254955825,0.115957675005,0.129839415192,9.34289885639,1.09371111857,1.92463716442e-15,2.25304490425e-16,17.6537958817,0.120194516229,0.135176149461,9.95754576578,1.06144195074,2.05125442775e-15,2.18657041852e-16,17.5846192221,0.109973469475,0.12238117195,80.0,88.0059684221,11.0,9.93574842773,8.83811839706,3.25169948544,5.43232215759,0.909124758885,545.364379883,474.124084473,163.172248981,342.166922647,-6.7127265586,0.0
781208247.995,781208257.995,781208253.393,781208248.085,781208257.88,8.88872662085,1.0757912087,1.83107768389e-15,2.21612988993e-16,17.7079011266,0.124041848038,0.140063288155,8.94701217279,1.07272354293,1.84308450759e-15,2.20981049844e-16,17.7008049295,0.122945595874,0.138666746326,9.56165908218,1.03982286007,1.96970177093e-15,2.14203509174e-16,17.6286668625,0.112083307328,0.125000179005,76.0,84.5566537903,20.0,18.1834462034,8.84330355889,5.9509460302,5.43550920128,0.899384903055,548.805725098,473.849395752,166.123078092,342.166862894,-6.71267768278,0.0
781208257.995,781208267.995,781208262.787,781208258.075,781208267.905,11.2057514105,1.18800513432,2.30838479056e-15,2.4472905767e-16,17.4563975405,0.109404942706,0.121677389698,11.2288259578,1.18690646694,2.31313814731e-15,2.44502732189e-16,17.4541641237,0.109094984753,0.121294038297,11.8434728672,1.15725690254,2.43975541065e-15,2.38394921924e-16,17.3963023264,0.10122165449,0.111637806415,93.0,104.736625958,19.0,17.232199886,8.84340489755,5.6396290536,5.43557148877,0.889334349103,551.213989258,472.175109863,167.555713215,342.166886156,-6.71235451467,0.0
781208267.995,781208277.995,781208272.825,781208268.165,781208277.955,9.52378061689,1.11868437978,1.96189880708e-15,2.30448982235e-16,17.6329765431,0.120582119251,0.135666730836,9.6798456931,1.11076733031,1.99404821278e-15,2.28818070044e-16,17.6153289144,0.117944209373,0.132335799636,10.2944926025,1.07902205811,2.12066547611e-15,2.2227854397e-16,17.5484876353,0.108224364737,0.120218576385,82.0,91.0226019318,23.0,20.8221992186,8.84187355769,6.81453792607,5.43463025546,0.900997427636,552.66619873,469.175109863,167.607171861,342.166879701,-6.71252129337,0.0
781208277.995,781208287.995,781208283.106,781208278.045,781208287.855,9.86893298904,1.10173488519,2.03300019574e-15,2.26957386349e-16,17.5943244998,0.114907168377,0.128523450221,9.68687712294,1.11103858473,1.99549668733e-15,2.28873948454e-16,17.614540523,0.117890355257,0.132267987633,10.3015240323,1.07930631392,2.12211395066e-15,2.22337100668e-16,17.5477462999,0.108181173354,0.120165272975,82.0,91.0989821657,13.0,11.6890644249,8.84325288955,3.8255119936,5.43547805753,0.900232981523,552.208312988,465.753417969,165.803746994,342.16693862,-6.71240372602,0.0
781208287.995,781208297.995,781208293.024,781208288.045,781208297.78,10.0953557376,1.1433740123,2.07964328195e-15,2.35535046533e-16,17.5696959322,0.116489002618,0.130506100405,10.2102803499,1.13767362696,2.10331775208e-15,2.34360767154e-16,17.5574058327,0.114699747122,0.128263953353,10.8249272593,1.1066881373,2.22993501541e-15,2.27977756283e-16,17.4939375333,0.105685647972,0.117093514509,86.0,95.6752187647,22.0,19.7030080543,8.83841678314,6.4482571814,5.43250555967,0.89896551507,550.261779785,463.10925293,162.976624918,342.166857208,-6.71236789838,0.0
781208297.995,781208307.995,781208303.249,781208298.01,781208307.945,10.3368830919,1.14418983604,2.12939791693e-15,2.35703106225e-16,17.5440259887,0.113982177703,0.12736708952,10.3439900842,1.14383868225,2.13086195735e-15,2.35630768544e-16,17.5432797611,0.113874644873,0.127232803001,10.9586369936,1.11305018587,2.25747922068e-15,2.2928833829e-16,17.4806086472,0.105028579222,0.116287338582,86.0,96.9356639263,19.0,16.804893008,8.84559493876,5.49978316624,5.43691759083,0.887551113349,547.069702148,461.807678223,159.529578378,342.166947167,-6.71224448795,0.0
781208307.995,781208317.995,781208312.698,781208308.115,781208317.925,8.93095399791,1.07240509837,1.83977652357e-15,2.20915450264e-16,17.702755369,0.123120017048,0.13888873122,8.9358299033,1.07214799056,1.84078096008e-15,2.20862486055e-16,17.7021627669,0.123028610394,0.138772388355,9.55047681269,1.03922821371,1.96739822341e-15,2.14081012024e-16,17.6299373637,0.112147021502,0.125079447031,75.0,84.4555610792,19.0,16.7398162256,8.84307273192,5.47848531021,5.4353673242,0.888232290428,543.877380371,462.192810059,156.743887298,342.166821785,-6.71247131664,0.0
781208317.995,781208327.995,781208323.151,781208318.225,781208327.745,7.86187179726,0.984517530524,1.61954559024e-15,2.02810611288e-16,17.8411851061,0.128100227798,0.145261403053,7.60176798871,0.999344513313,1.56596420567e-15,2.05864969743e-16,17.8777134738,0.134100044378,0.153028085569,8.2164148981,0.963939886005,1.69258146901e-15,1.98571616517e-16,17.7932940965,0.12044275973,0.135490300595,65.0,72.654885204,11.0,9.57947443283,8.84265048747,3.13510072347,5.43510779295,0.894775608608,540.962890625,464.297607422,154.934563134,342.166751689,-6.71243763498,0.0
781208327.995,781208337.995,781208333.172,781208328.115,781208337.96,10.0673320166,1.12657195042,2.07387039542e-15,2.32073821786e-16,17.5727140207,0.115167962623,0.128849878441,10.031500751,1.12836858598,2.0664891547e-15,2.32443928712e-16,17.576585225,0.115732999457,0.129557723932,10.6461476604,1.09714167399,2.19310641804e-15,2.26011184842e-16,17.5120187863,0.106493189513,0.118085799672,83.0,94.1585035279,18.0,15.6421882023,8.84437324482,5.11926159349,5.43616668043,0.881748411266,539.501525879,467.234436035,154.858468001,342.166875271,-6.71248372286,0.0
781208337.995,781208347.995,781208343.0,781208338.015,781208347.87,9.97803192618,1.10682679889,2.05547457679e-15,2.28006320572e-16,17.582387777,0.114213183177,0.127655669297,9.79087546138,1.11634689894,2.01692034504e-15,2.29967461181e-16,17.6029461839,0.11723160136,0.131439112703,10.4055223708,1.08476828916,2.14353760838e-15,2.23462267568e-16,17.5368402819,0.107667818889,0.119532093813,83.0,92.013979187,13.0,11.5506525756,8.84280249548,3.78021357019,5.4352012242,0.902117914309,539.924926758,470.564331055,156.710912018,342.166739487,-6.71247226578,0.0
781208347.995,781208357.995,781208352.98,781208347.995,781208357.785,11.757435111,1.2046482525,2.42203163287e-15,2.48157540014e-16,17.4042185236,0.105905549138,0.11736356016,11.6802265671,1.20826683874,2.40612667282e-15,2.4890296878e-16,17.4113718323,0.106877216491,0.118558259216,12.2948734765,1.17915211526,2.53274393615e-15,2.42905335743e-16,17.3556898403,0.0994332600245,0.109466030342,97.0,108.719753475,16.0,14.5212246807,8.84268989696,4.75240080458,5.43513201587,0.892470629847,541.732299805,473.349761963,159.587694977,342.1670835,-6.71233385498,0.0
781208357.995,781208367.995,781208362.815,781208358.005,781208367.965,13.0237943887,1.25374040364,2.68290164407e-15,2.5827052315e-16,17.2931561719,0.0997892397893,0.109897691086,12.8462643046,1.26172248417,2.64633044674e-15,2.59914831739e-16,17.3080578672,0.101720477935,0.11224497856,13.4609112139,1.23386674677,2.77294771007e-15,2.54176549835e-16,17.2573138507,0.0952214212738,0.104382420194,108.0,119.017931894,13.0,11.8093405752,8.84174406939,3.86487509733,5.43455066588,0.907493484946,544.852966309,474.861114502,163.053881625,342.166832538,-6.71227879237,0.0
781208367.995,781208377.995,781208373.24,781208368.03,781208377.98,13.6910132289,1.29263973727,2.82034872516e-15,2.66283785877e-16,17.2389110248,0.0979552894218,0.107677187721,13.6127628075,1.29606080395,2.80422913834e-15,2.66988525614e-16,17.2451343067,0.0987427481323,0.108629608263,14.2274097169,1.26894048557,2.93084640168e-15,2.61401740028e-16,17.1971854041,0.0927589601902,0.101430341274,114.0,125.709809771,16.0,14.481696478,8.83574819823,4.73946430188,5.4308653222,0.907075719738,548.378967285,474.303924561,165.943939744,342.166951775,-6.71243689751,0.0
781208377.995,781208387.995,781208382.765,781208378.035,781208387.695,14.1886735178,1.30830701264,2.92286674466e-15,2.69511244605e-16,17.2001455108,0.0957632293344,0.105033937058,14.0433981578,1.31457413134,2.8929400205e-15,2.70802271056e-16,17.2113194772,0.0971541763088,0.106709816574,14.6580450671,1.28785008716,3.01955728383e-15,2.65297117955e-16,17.1648098684,0.0914321290368,0.0998457798079,114.0,129.54524654,14.0,12.6751286261,8.83782564091,4.14822391398,5.43214221592,0.881538507243,551.069152832,472.526428223,167.576763688,342.166862171,-6.71247830713,0.0
781208387.995,781208397.995,781208393.055,781208388.23,781208397.99,15.8031395203,1.39015658497,3.25544674118e-15,2.86372256504e-16,17.0831415641,0.0915394209183,0.0999737547901,15.8280804839,1.38914136809,3.26058457968e-15,2.86163121827e-16,17.0814293752,0.0913370641399,0.0997324120236,16.4427273933,1.36388352426,3.38720184301e-15,2.80960005998e-16,17.0400653585,0.0865185316582,0.0940145304905,131.0,145.34267431,19.0,17.2746674397,8.83932883115,5.65352752572,5.43306614716,0.901479414885,552.573852539,469.283111572,167.567687899,342.166831337,-6.71236942059,0.0
781208397.995,781208407.995,781208403.024,781208398.17,781208407.97,11.2818233586,1.19540526367,2.32405561186e-15,2.46253484315e-16,17.449051761,0.109347092961,0.121605823408,11.3400509894,1.19264598263,2.33605050381e-15,2.45685072422e-16,17.4434624817,0.108573829178,0.120650032224,11.9546978987,1.16312002375,2.46266776714e-15,2.39602724892e-16,17.3861534856,0.100807481946,0.111134141706,95.0,105.639940198,20.0,18.1682802924,8.83668839587,5.94598264113,5.43144321177,0.899416612682,552.16027832,465.986419678,165.85221699,342.166777367,-6.71231549521,0.0
781208407.995,781208417.995,781208413.039,781208407.995,781208417.9,12.3677071158,1.2411557363,2.54774766584e-15,2.55678081677e-16,17.34927702,0.10383161335,0.114821535704,12.3776083508,1.24070441123,2.54978732026e-15,2.55585108714e-16,17.3484081582,0.103716418377,0.114680657575,12.9922552602,1.21235823696,2.67640458359e-15,2.49745796813e-16,17.2957886385,0.0968621915007,0.106357626576,103.0,114.843694248,19.0,16.8685874295,8.83939639026,5.52062861329,5.43310767216,0.896945940728,549.949768066,463.167144775,162.71146586,342.166911531,-6.71245828549,0.0
781208417.995,781208427.995,781208422.575,781208418.115,781208427.875,13.9436461034,1.31887156044,2.8723910973e-15,2.71687541451e-16,17.2190591209,0.098124569858,0.107881801341,14.0458863437,1.31447984124,2.8934525868e-15,2.70782847296e-16,17.2111271253,0.0971310483695,0.106681912197,14.6605332531,1.28776211183,3.02006985013e-15,2.65278995037e-16,17.1646255816,0.091411257294,0.0998208877544,115.0,129.606937335,22.0,19.3650873756,8.84053363531,6.33766495928,5.43380667631,0.887647384058,546.885925293,461.815155029,159.363071132,342.166923719,-6.71231231808,0.0
781208427.995,781208437.995,781208433.28,781208428.085,781208437.895,14.9398066147,1.3366269178,3.07760016262e-15,2.75345145067e-16,17.1441375603,0.093035682872,0.101761351968,14.7503273075,1.34462266256,3.03856742535e-15,2.76992268487e-16,17.1579958566,0.0947199342572,0.103780026451,15.3649742169,1.31850902115,3.16518468868e-15,2.71612858358e-16,17.1136704104,0.0893872337891,0.0974119709822,120.0,135.799277874,13.0,11.4819585041,8.83823662551,3.75773187407,5.43239482634,0.883769836413,543.238220215,462.069732666,156.108422078,342.166915183,-6.71250716095,0.0
781208437.995,781208447.995,781208442.91,781208438.085,781208447.9,14.9640198384,1.33944026969,3.08258808671e-15,2.75924695555e-16,17.1423793118,0.0930787746878,0.101812914299,14.7957092682,1.34653023728,3.04791610925e-15,2.7738522888e-16,17.1546605276,0.0945699944398,0.103600035374,15.4103561776,1.32045433788,3.17453337259e-15,2.72013593603e-16,17.1104683084,0.0892607600412,0.0972617727795,121.0,136.20046114,14.0,12.0536432295,8.83824225544,3.94482869331,5.43239828675,0.888656664952,540.480895996,464.247833252,154.475455065,342.1668514,-6.71259913745,0.0
781208447.995,781208457.995,781208453.207,781208448.005,781208457.93,13.6499209907,1.28943996923,2.81188372408e-15,2.65624633662e-16,17.2421746561,0.0980047077426,0.107736913635,13.5561044307,1.29355042912,2.79255751273e-15,2.66471388399e-16,17.2496627355,0.0989536349016,0.108884932191,14.1707513401,1.26637780294,2.91917477606e-15,2.60873827406e-16,17.2015178066,0.0929341500176,0.101639878674,110.0,125.215812384,16.0,14.0621836579,8.83621548209,4.60216919713,5.43115253678,0.878728274205,538.956420898,467.670074463,154.557839939,342.166895727,-6.71255301215,0.0
781208457.995,781208467.995,781208463.015,781208458.055,781208467.725,12.460918621,1.24307569397,2.56694923593e-15,2.56073592958e-16,17.3411248506,0.103242775069,0.114101762672,12.441740606,1.24394851877,2.56299856484e-15,2.56253394867e-16,17.3427971434,0.103463819977,0.11437185768,13.0563875154,1.21566310059,2.68961582818e-15,2.50426598721e-16,17.2904424212,0.0966583643579,0.106111895529,103.0,115.350529867,18.0,16.0748092012,8.83479674074,5.26084664766,5.43028051179,0.893063941141,539.208312988,471.164093018,156.343476167,342.166877851,-6.71239518217,0.0
781208467.995,781208477.995,781208473.394,781208468.515,781208477.885,11.4305448385,1.19600157106,2.35469223674e-15,2.46376323638e-16,17.434832671,0.108044119376,0.119996163092,11.420655976,1.19646932129,2.35265513106e-15,2.46472680185e-16,17.4357723763,0.108173416121,0.12015570011,12.0353028854,1.16703983056,2.47927239439e-15,2.40410205096e-16,17.378857439,0.100484944774,0.110742207175,95.0,106.351272738,18.0,16.3289217318,8.8366095769,5.3440107486,5.43139476594,0.893552091054,541.427429199,473.91998291,159.580329625,342.166846297,-6.71248113184,0.0
781208477.995,781208487.995,781208482.984,781208478.06,781208487.935,12.0007226925,1.22621884108,2.47214887465e-15,2.52601081262e-16,17.3819814991,0.105630083713,0.117025299108,12.0232246625,1.22517914241,2.47678428047e-15,2.52386903336e-16,17.3799475943,0.105356486106,0.11668952085,12.6378715719,1.19643016538,2.60340154381e-15,2.46464614067e-16,17.3258151558,0.0982082651984,0.107982992089,101.0,111.576611171,19.0,17.1881975737,8.82875020024,5.62522829684,5.42656402436,0.905307233151,544.478027344,475.169311523,162.862904862,342.167029553,-6.71243862099,0.0
781208487.995,781208497.995,781208492.498,781208488.01,781208497.975,13.2075330814,1.2926846418,2.72075181477e-15,2.66293036211e-16,17.2779457321,0.101382040336,0.111832961977,13.3684921953,1.28561629726,2.75390939223e-15,2.64836957235e-16,17.2647939329,0.0996924392396,0.109780279825,13.9831391047,1.2582594814,2.88052665556e-15,2.59201453168e-16,17.2159883049,0.0935503566322,0.102377488559,112.0,123.500561697,23.0,20.9312715615,8.83210563612,6.85023432921,5.42862643266,0.906975664806,547.873046875,475.045013428,165.825788201,342.166896062,-6.71236520407,0.0
781208497.995,781208507.995,781208503.399,781208497.995,781208507.645,10.3491702354,1.14017933685,2.13192906849e-15,2.34876943391e-16,17.542736173,0.113474781467,0.126733717618,10.3051681061,1.14236038008,2.12286462985e-15,2.35326238297e-16,17.5473622982,0.114141630438,0.127566268455,10.9198150155,1.11150674649,2.24948189319e-15,2.28970389777e-16,17.4844617966,0.105245150546,0.116552935941,85.0,96.5175649666,17.0,15.4115779974,8.8387545787,5.04378916279,5.43271318466,0.882060964115,550.898742676,472.752380371,167.521161024,342.167137198,-6.71249322291,0.0
781208507.995,781208517.995,781208512.968,781208508.345,781208517.915,11.9717386774,1.20289990442,2.46617816755e-15,2.4779738031e-16,17.3846069291,0.103953704344,0.114970883623,11.760898534,1.21278233194,2.42274509801e-15,2.4983316038e-16,17.4038987421,0.106556768861,0.118163994137,12.3755454434,1.18374251279,2.54936236135e-15,2.43850957634e-16,17.3485891269,0.0991813365419,0.109160737288,99.0,109.298501644,12.0,10.8971677134,8.83181287997,3.56634579712,5.42844649099,0.905947625688,552.316894531,469.886444092,167.584460579,342.166833527,-6.71235308735,0.0
781208517.995,781208527.995,781208522.553,781208518.035,781208527.84,11.3991540086,1.18197804887,2.34822572577e-15,2.43487478066e-16,17.4378184469,0.107117749219,0.118854371003,11.2536838405,1.18892591386,2.31825887115e-15,2.44918738255e-16,17.4517632251,0.109041925751,0.121228440243,11.8683307499,1.15928580157,2.44487613448e-15,2.38812875123e-16,17.3940258979,0.101188316043,0.111597248616,94.0,104.808920525,14.0,12.6600454864,8.830974021,4.14328761375,5.42793088892,0.897070519753,552.106872559,466.523925781,166.017870667,342.166713421,-6.71235844026,0.0
781208527.995,781208537.995,781208533.228,781208528.02,781208537.98,12.3455994411,1.2469399129,2.54319348487e-15,2.56869622058e-16,17.3512195451,0.104471042766,0.115604132874,12.4225102037,1.243442215,2.55903710197e-15,2.5614909629e-16,17.3444765946,0.103576355366,0.114509411737,13.0371571131,1.21512801775,2.6856543653e-15,2.50316371656e-16,17.2920427517,0.0967540073305,0.106227188639,103.0,115.11229942,21.0,18.6576704539,8.82955527966,6.10614669401,5.42705886394,0.894887723255,549.761230469,463.430603027,162.640301131,342.166746825,-6.71232990868,0.0
781208537.995,781208547.995,781208542.606,781208538.12,781208547.11,7.66566055038,1.00071571237,1.57912607338e-15,2.06147436748e-16,17.86862604,0.133219891559,0.151882561568,7.63970271906,1.00218338517,1.57377876013e-15,2.06449777345e-16,17.8723088516,0.13383019716,0.152676650627,8.25434962845,0.966832823164,1.70039602346e-15,1.99167561572e-16,17.7882928493,0.120259387078,0.135258227551,65.0,72.8891605773,18.0,15.8838673414,8.83039413863,5.19835658446,5.42757446601,0.892020320352,546.596496582,462.031463623,159.180511651,342.166956488,-6.712395097,0.0
781208547.995,781208557.995,781208553.253,781208547.995,781208557.95,10.7182195396,1.14747565024,2.20795322515e-15,2.36379983949e-16,17.504693379,0.110426348628,0.122942384019,10.5559789212,1.15545644202,2.17453165777e-15,2.38024027055e-16,17.5212537142,0.112779028754,0.12586630513,11.1706258306,1.12492226322,2.3011489211e-15,2.31733986223e-16,17.4598062375,0.104175969699,0.115242865808,87.0,98.6075085977,14.0,12.2025698122,8.82739338808,3.99356830219,5.42573006396,0.882383447199,542.750610352,462.50189209,155.833960582,342.16696532,-6.71243150898,0.0
781208557.995,781208567.995,781208562.887,781208558.06,781208567.965,9.86062990551,1.08757105318,2.03128976053e-15,2.24039636954e-16,17.5952383527,0.113595253828,0.126884040462,9.53737152495,1.10427476044,1.96469853414e-15,2.27480600651e-16,17.6314282481,0.118950296718,0.133604042849,10.1520184343,1.07229118963,2.09131579747e-15,2.20891985063e-16,17.5636190058,0.1090181014,0.121198987987,79.0,89.6353502963,9.0,7.86121288914,8.82931319284,2.5727605819,5.42691006602,0.881740979299,539.86328125,464.573577881,154.05026583,342.166933493,-6.71244322046,0.0
781208567.995,781208577.995,781208573.229,781208568.11,781208577.985,12.8878497153,1.27082528249,2.65489704135e-15,2.61790008193e-16,17.3045488421,0.102105374508,0.112713900971,12.954956773,1.26782970908,2.66872109524e-15,2.6117292007e-16,17.2989100795,0.101371805212,0.111820506092,13.5696036824,1.2400560302,2.79533835858e-15,2.55451542221e-16,17.2485820907,0.0949447898997,0.10405005069,105.0,119.743434434,21.0,18.3824081522,8.82438700761,6.01606084983,5.4238822015,0.877155859896,538.320068359,467.949279785,154.108876883,342.166948104,-6.71240510071,0.0
781208577.995,781208587.995,781208582.863,781208578.19,781208587.81,9.624586303,1.14342917039,1.98266477842e-15,2.355464091e-16,17.6215448221,0.121883999508,0.137317403944,9.96956446401,1.12621435693,2.05373027959e-15,2.32000157528e-16,17.5833095353,0.11620401299,0.13014841719,10.5842113734,1.09487222139,2.18034754292e-15,2.25543677607e-16,17.518353739,0.106875656438,0.118556339164,83.0,93.4523301166,29.0,25.889484313,8.82940890158,8.47292213881,5.42696889311,0.888259796156,538.61529541,471.466064453,155.953834483,342.166940857,-6.71238422399,0.0
781208587.995,781208597.995,781208592.84,781208588.02,781208597.99,10.659014067,1.16333849591,2.1957568978e-15,2.39647730158e-16,17.5107074116,0.112467178138,0.125477918124,10.6837001323,1.16213503292,2.20084222725e-15,2.39399816782e-16,17.5081957754,0.11210998825,0.125033371981,11.2983470417,1.13175803875,2.32745949058e-15,2.33142155982e-16,17.4474627239,0.10364972399,0.114599108609,90.0,99.660404391,19.0,17.2315769378,8.82079511484,5.63942517966,5.42167445571,0.903425950164,540.695922852,474.510498047,159.207905037,342.166853677,-6.71251673546,0.0
781208597.995,781208607.995,781208603.504,781208598.125,781208607.735,8.87877366402,1.07240951938,1.82902737479e-15,2.20916360992e-16,17.7091175371,0.123804339288,0.139760447902,8.89956448342,1.07131057979,1.83331028358e-15,2.20689979437e-16,17.7065781146,0.123411300851,0.139259627324,9.51421139281,1.03829686888,1.95992754692e-15,2.13889154989e-16,17.6340680084,0.112457260546,0.125465570602,76.0,83.9658143842,19.0,17.1353464494,8.82530468555,5.60793156525,5.4244462494,0.905203452175,544.179199219,476.052215576,163.007916929,342.166961119,-6.71244387309,0.0
781208607.995,781208617.995,781208612.913,781208608.01,781208617.675,11.8190013583,1.23390798873,2.43471427982e-15,2.54185045678e-16,17.3985480436,0.107816348175,0.119715223348,12.0099016232,1.22510699319,2.47403973439e-15,2.52372040597e-16,17.3811513751,0.105461945996,0.116818926337,12.6245485326,1.19633043188,2.60065699772e-15,2.46444068967e-16,17.3269603594,0.098299518623,0.108093340477,101.0,111.360048604,24.0,21.7117444448,8.82091334329,7.10566181829,5.42174712446,0.907026928567,547.667480469,475.687103271,165.934391823,342.166924297,-6.71244540279,0.0
781208617.995,781208627.995,781208622.964,781208618.14,781208627.99,9.53407634047,1.10724004244,1.96401972614e-15,2.28091448743e-16,17.6318034374,0.119291826458,0.134035169423,9.5600566553,1.10590935077,1.96937167099e-15,2.27817326259e-16,17.6288488349,0.118849322924,0.133476638359,10.1747035647,1.07394678539,2.09598893433e-15,2.2123303779e-16,17.5611955872,0.108946630967,0.121110643128,80.0,89.7589999932,19.0,17.2683886816,8.82178035189,5.65147265944,5.42228002861,0.892353735513,550.696289062,473.523529053,167.675522547,342.166907796,-6.71253912011,0.0
781208627.995,781208637.995,781208632.573,781208628.005,781208637.805,9.08574560893,1.09453954257,1.87166359544e-15,2.2547514577e-16,17.6840985678,0.123498424902,0.139370607664,9.21411799985,1.08787378912,1.89810830797e-15,2.24102000559e-16,17.6688655757,0.121168574221,0.13640975015,9.82876490924,1.05537495763,2.0247255713e-15,2.17407241272e-16,17.5987526314,0.110737916496,0.123328786361,79.0,86.7329913717,22.0,20.0343684735,8.82440389739,6.55670240949,5.42389258275,0.910980829458,552.139099121,470.492828369,167.67690459,342.166850798,-6.71238561364,0.0
781208637.995,781208647.995,781208643.247,781208638.1,781208647.975,10.4420813902,1.13901575476,2.15106876638e-15,2.3463724548e-16,17.5330323151,0.112406576554,0.125402472369,10.3301196206,1.14457227167,2.12800464183e-15,2.35781887964e-16,17.5447366235,0.114089206271,0.127500776024,10.9447665299,1.11372654981,2.25462190517e-15,2.29427669261e-16,17.4819837456,0.105216341753,0.116517598795,87.0,96.5730300536,15.0,13.5530046547,8.82367200701,4.43552879607,5.42344272859,0.901074362137,551.823120117,466.590301514,165.784583294,342.166866408,-6.71237661371,0.0
781208647.995,781208657.995,781208653.048,781208648.135,781208657.95,9.17112923754,1.08065741357,1.88925262293e-15,2.22615427195e-16,17.6739429663,0.120941865191,0.136122409322,9.11759762628,1.08346380116,1.87822511101e-15,2.2319354304e-16,17.6802989445,0.12191235138,0.137353401678,9.73224453567,1.05079008434,2.00484237435e-15,2.16462757375e-16,17.6094674684,0.111319967329,0.124051304087,77.0,85.7815902971,17.0,15.1120497438,8.81416306204,4.94576173435,5.41759808495,0.897691685869,549.752685547,463.685577393,162.732048461,342.166886681,-6.71245007836,0.0
781208657.995,781208667.995,781208662.747,781208658.115,781208667.985,10.1437538111,1.13934229995,2.08961328509e-15,2.34704513791e-16,17.5645032492,0.115573968007,0.129358414597,10.1804086761,1.13751656952,2.09716418728e-15,2.34328413321e-16,17.560586969,0.115004021777,0.128644658066,10.7950555855,1.10645310717,2.22378145062e-15,2.27929340076e-16,17.4969377927,0.105942838043,0.11740936421,85.0,95.1883372029,20.0,17.5481485932,8.81777184459,5.74303044868,5.41981621199,0.893213847822,546.461364746,462.035614014,159.057690067,342.166863208,-6.71254872028,0.0
781208667.995,781208677.995,781208672.951,781208668.06,781208677.95,9.16500078783,1.09685454089,1.88799016229e-15,2.25952035423e-16,17.6746687334,0.122733452658,0.13839686199,9.27085260842,1.09136730657,1.90979563734e-15,2.24821665152e-16,17.6622008086,0.120832821073,0.135984250535,9.88549951781,1.05894297022,2.03641290067e-15,2.18142251866e-16,17.5925034519,0.110487560414,0.12301827846,77.0,87.1469305583,22.0,19.4078255574,8.81563247272,6.35165200059,5.41850125368,0.883653855856,542.545227051,462.444396973,155.622763336,342.166952592,-6.71239293597,0.0
781208677.995,781208687.995,781208683.201,781208678.105,781208687.95,8.89167881621,1.07208244596,1.83168583614e-15,2.20848983867e-16,17.707540583,0.12359886558,0.13949857612,8.89659030372,1.07182253755,1.83269760257e-15,2.20795442735e-16,17.7069410216,0.123506061517,0.139380336301,9.51123721311,1.03878319433,1.9593148659e-15,2.13989338032e-16,17.6344074669,0.11254071617,0.125569481767,73.0,83.8347737645,19.0,16.6862833936,8.81428692041,5.46096547426,5.41767421412,0.871522457797,539.392700195,464.668182373,153.662938535,342.166995338,-6.71262116128,0.0
781208687.995,781208697.995,781208692.368,781208688.015,781208697.95,9.26158583221,1.06424406543,1.90788668144e-15,2.19234277479e-16,17.6632866102,0.118099026253,0.132530784219,9.01015183975,1.07755622308,1.85609127899e-15,2.21976581954e-16,17.6931697255,0.12265098877,0.138291985423,9.62479874915,1.0447143143,1.98270854232e-15,2.15211148745e-16,17.6215208566,0.111882355368,0.124750239179,74.0,84.8766488391,11.0,9.78696501985,8.81853751453,3.20300673377,5.42028682865,0.873197670459,537.819519043,467.879211426,153.628796692,342.166867589,-6.71238865494,0.0
781208697.995,781208707.995,781208702.521,781208698.025,781208707.935,9.93847591344,1.12368121748,2.04732603817e-15,2.31478330801e-16,17.5867005262,0.116300083849,0.130268969621,9.92014778039,1.12460594564,2.04355044276e-15,2.31668824802e-16,17.5887046453,0.116594736521,0.130638858192,10.5347946898,1.09316786049,2.1701677061e-15,2.25192579261e-16,17.5234348096,0.107193870563,0.118948111935,83.0,92.8706409203,18.0,16.0627919831,8.81560995302,5.25691373992,5.41848741202,0.893789152821,537.995300293,471.749816895,155.533723441,342.166910745,-6.71226285135,0.0
781208707.995,781208717.995,781208713.275,781208708.2,781208717.8,6.98037878267,0.975360507867,1.43795802923e-15,2.00924264621e-16,17.9703025255,0.142003882702,0.163411640927,7.06715632969,0.970299237376,1.45583420392e-15,1.99881642899e-16,17.9568882543,0.139684716962,0.160346707014,7.68180323908,0.933665100413,1.58245146725e-15,1.92335010685e-16,17.8663420525,0.124539279523,0.140698036764,61.0,67.6930538377,21.0,18.8865232023,8.81213065877,6.18104395712,5.41634887456,0.901442198068,540.410095215,474.935455322,159.155010297,342.16686865,-6.71256030533,0.0
781208717.995,781208727.995,781208722.787,781208718.13,781208727.97,12.1214059002,1.24565071297,2.49700961544e-15,2.56604046873e-16,17.3711175141,0.106206982634,0.117733928208,12.2822628392,1.2383014473,2.53014614488e-15,2.55090098144e-16,17.3568040325,0.104291076111,0.115383768163,12.8969097486,1.20980818249,2.65676340821e-15,2.49220485593e-16,17.3037858483,0.0973508046532,0.106947106064,103.0,113.641847717,23.0,20.8798208163,8.81155640632,6.83339590351,5.41599591207,0.906430241888,543.595336914,476.560577393,162.730276206,342.166917305,-6.71230665782,0.0
781208727.995,781208737.995,781208732.992,781208728.14,781208737.755,7.60644223838,1.01903874321,1.56692710111e-15,2.09921981101e-16,17.8770460708,0.136504375617,0.156168264465,7.76246508112,1.01031110246,1.59906780671e-15,2.08124087107e-16,17.8550008511,0.132843474917,0.151393305005,8.37711199051,0.975169163096,1.72568507004e-15,2.00884847598e-16,17.7722641965,0.119558082387,0.134371487802,67.0,73.7953035927,23.0,20.7440189516,8.80915805785,6.78895165689,5.41452177459,0.907965202186,547.458984375,476.36541748,166.059715343,342.1668364,-6.71214660565,0.0
781208737.995,781208747.995,781208743.022,781208738.385,781208747.985,8.23676334592,1.0323984086,1.69677324926e-15,2.12674072171e-16,17.7906085294,0.128209681913,0.14540221088,8.19615255926,1.03462973445,1.68840742721e-15,2.13133725296e-16,17.7959749161,0.129071186948,0.146511632832,8.81079946865,1.00032621549,1.81502469054e-15,2.0606720039e-16,17.7174617077,0.11675880572,0.130844918584,69.0,77.5795637109,17.0,15.4440579569,8.80505384182,5.05441896772,5.41199913089,0.890603763801,550.415649414,473.998931885,167.632662416,342.16703474,-6.71244461484,0.0
781208747.995,781208757.995,781208753.289,781208748.1,781208757.925,6.81357713848,0.930389323774,1.40359689053e-15,1.91660200697e-16,17.9965620574,0.138970715989,0.15940616011,6.6054224591,0.943000588875,1.36071702657e-15,1.94258121308e-16,18.0302485031,0.144889083149,0.167245940157,7.22006936849,0.905255166541,1.48733428991e-15,1.86482564308e-16,17.9336465746,0.12824836514,0.145451982886,58.0,63.6122439944,12.0,10.943135553,8.81047546053,3.58138981735,5.41533151208,0.911933929489,552.024047852,470.412078857,167.538568617,342.166904694,-6.71245753177,0.0
781208757.995,781208767.995,781208762.774,781208758.01,781208767.915,9.04237483671,1.07537035735,1.86272921636e-15,2.21526293613e-16,17.6892937349,0.122003079696,0.137468611721,8.99887575932,1.07766438235,1.85376840642e-15,2.21998862764e-16,17.6945293603,0.122807958597,0.138491633298,9.61352266871,1.04478239696,1.98038566975e-15,2.15225173774e-16,17.6227936132,0.112013979751,0.124913939093,76.0,84.6668526454,17.0,15.369848198,8.80705809546,5.03013213752,5.4132310392,0.897904259892,551.650512695,467.107940674,165.835321033,342.166881186,-6.71227154928,0.0
781208767.995,781208777.995,781208773.283,781208768.735,781208777.905,10.3114019303,1.12005812496,2.12414879765e-15,2.30731973743e-16,17.5467057109,0.111959968738,0.124846760756,10.0645737607,1.13250194038,2.07330219471e-15,2.33295399719e-16,17.5730115324,0.11577306837,0.129607951473,10.6792206701,1.10125372251,2.19991945804e-15,2.26858266838e-16,17.5086510984,0.106558047329,0.118165566595,84.0,94.0382075291,11.0,9.8966638258,8.80571817308,3.23890816117,5.41240746005,0.893394590554,549.332336426,463.818084717,162.39733569,342.166868347,-6.71243416163,0.0
781208777.995,781208787.995,781208783.085,781208778.175,781208787.855,10.5227094578,1.1438966348,2.16767814831e-15,2.35642706769e-16,17.5246810518,0.11204238867,0.124949276821,10.403968185,1.14977961357,2.14321744612e-15,2.36854600396e-16,17.5370024613,0.113809669569,0.127151676623,11.0186150944,1.11899296341,2.26983470945e-15,2.30512550462e-16,17.4746824689,0.105015242287,0.116270986372,87.0,96.9614973906,15.0,13.3340331454,8.79978986103,4.36386539302,5.40876364137,0.89738191478,545.918334961,462.356689453,158.683701738,342.166753345,-6.71232578534,0.0
781208787.995,781208797.995,781208793.221,781208788.075,781208797.75,9.05849008822,1.08169547507,1.86604895817e-15,2.22829267865e-16,17.6873604664,0.122475222772,0.138068508745,9.06184599427,1.08151914957,1.86674027482e-15,2.22792944811e-16,17.6869583073,0.122413456349,0.137989995688,9.67649290366,1.04872462448,1.99335753815e-15,2.16037272642e-16,17.6157050439,0.111720317053,0.1245487749,75.0,85.135959277,19.0,16.6140567426,8.79822474161,5.4373276612,5.40780164556,0.881096697546,541.885070801,462.553283691,155.062202412,342.166970323,-6.71238657174,0.0
781208797.995,781208807.995,781208802.896,781208798.0,781208807.96,9.53484277673,1.09725353955,1.96417761201e-15,2.26034229147e-16,17.6317161595,0.118263415049,0.132737892965,9.44771965958,1.10175785133,1.94623024987e-15,2.26962117373e-16,17.6416825049,0.119759881488,0.134626512604,10.062366569,1.06957520329,2.07284751321e-15,2.20332491878e-16,17.5732496638,0.109676978784,0.122014041679,76.0,88.506999396,16.0,14.1778285139,8.79584328292,4.64001660455,5.40633788933,0.860107488992,538.969238281,464.711700439,153.297271216,342.166876139,-6.71256270894,0.0
781208807.995,781208817.995,781208812.774,781208808.31,781208817.885,9.04478349844,1.06814458136,1.86322540068e-15,2.20037783761e-16,17.6890045606,0.121196857246,0.136445606824,8.92656685854,1.07441611521,1.83887277286e-15,2.21329719732e-16,17.7032888447,0.123395564453,0.139239584148,9.54121376793,1.04139613042,1.96549003619e-15,2.14527602866e-16,17.6309909345,0.112472902606,0.125485045271,74.0,83.9412308665,15.0,13.3450481719,8.79775182783,4.36747031081,5.40751097056,0.882253075287,537.249267578,468.279724121,153.295408205,342.166815092,-6.71234379805,0.0
781208817.995,781208827.995,781208822.578,781208818.01,781208827.855,8.39339638289,1.04763012852,1.72903965487e-15,2.15811806475e-16,17.7701556665,0.12770370945,0.144751571548,8.41061508651,1.04669574713,1.73258670782e-15,2.15619323908e-16,17.7679306054,0.127349763452,0.144296837596,9.0252619959,1.01277717153,1.85920397116e-15,2.08632097335e-16,17.6913504551,0.115472669881,0.12923149499,71.0,79.4130413289,19.0,16.9881824391,8.79897352176,5.55976879826,5.40826188096,0.894088201777,537.561096191,472.034118652,155.280293133,342.166759386,-6.71240168583,0.0
781208827.995,781208837.995,781208833.591,781208828.075,781208837.91,8.21516020688,1.03156504249,1.69232300262e-15,2.12502398752e-16,17.793459907,0.128429790778,0.145685469389,8.1685584029,1.03413224185,1.682723031e-15,2.13031241821e-16,17.7996364538,0.12942351166,0.146965927413,8.78320531229,0.999742811781,1.80934029433e-15,2.05947019227e-16,17.7208674131,0.117041789646,0.131200493378,70.0,77.1843922852,17.0,15.252795965,8.78772492967,4.99182413399,5.4013479686,0.907135986387,540.030212402,475.629516602,159.148622887,342.166833787,-6.71241268158,0.0
781208837.995,781208847.995,781208842.624,781208838.005,781208847.975,10.1455639028,1.1265311267,2.08998616398e-15,2.320654121e-16,17.5643095234,0.114321126959,0.127790563641,10.0347503804,1.13211364986,2.06715857836e-15,2.33215411872e-16,17.5762335659,0.116061636162,0.129969802947,10.6493972898,1.10079226284,2.1937758417e-15,2.26763206145e-16,17.5116874268,0.106799608462,0.118462749793,85.0,93.5921279727,15.0,13.5298013436,8.7884905996,4.42793498518,5.40181858525,0.908346388331,543.000854492,476.94039917,162.385557886,342.167087665,-6.71233707143,0.0
781208847.995,781208857.995,781208853.122,781208848.015,781208857.94,11.4029876485,1.198106631,2.34901545558e-15,2.46809965987e-16,17.4374533652,0.108474017503,0.120526771057,11.3946565617,1.19850216779,2.34729925171e-15,2.46891446564e-16,17.4382469001,0.108583593688,0.120662092142,12.0093034711,1.16896119419,2.47391651504e-15,2.40806006004e-16,17.3812054514,0.100851014998,0.111187061125,96.0,105.544462001,18.0,16.2819612678,8.78855815871,5.32864186945,5.40186011025,0.909611803696,547.22845459,476.673919678,165.997312628,342.166993474,-6.71243731828,0.0
781208857.995,781208867.995,781208862.533,781208858.0,781208867.93,8.05755605445,1.04232393597,1.65985654722e-15,2.1471873081e-16,17.8144916613,0.132080823476,0.150403225079,8.18629080734,1.03527058539,1.68637590631e-15,2.1326574059e-16,17.7972820792,0.129293233987,0.146797905429,8.80093771673,1.00090925041,1.81299316965e-15,2.06187305584e-16,17.7186776311,0.116947425477,0.131081899727,70.0,77.3158418528,22.0,19.9545330584,8.78495500609,6.53057445549,5.39964544363,0.905987547772,550.178710938,474.72555542,167.742522491,342.166902438,-6.71233546348,0.0
781208867.995,781208877.995,781208872.897,781208868.1,781208877.69,9.07316982416,1.08933266235,1.86907298378e-15,2.24402528444e-16,17.6856024007,0.123104062854,0.138868423035,9.13511747533,1.0860917355,1.88183419992e-15,2.23734897514e-16,17.6782146584,0.121970352519,0.137427051068,9.74976438472,1.0533949932,2.00845146325e-15,2.169993686e-16,17.6075146986,0.111391656716,0.124140354415,78.0,85.6654580667,20.0,18.1647868992,8.78641315691,5.94483934883,5.40054169153,0.910762405348,551.964172363,470.976165771,167.72216845,342.166935621,-6.71255964377,0.0
781208877.995,781208887.995,781208882.661,781208878.115,781208887.97,10.5424822078,1.12979122042,2.17175133481e-15,2.32736991407e-16,17.5226428081,0.110531439509,0.123072688577,10.2634524167,1.14376109295,2.11427119785e-15,2.35614785148e-16,17.551766317,0.1147152429,0.128283335677,10.8780993261,1.1127559379,2.24088846118e-15,2.29227723208e-16,17.4886174501,0.105742852197,0.117163751397,86.0,95.5666140336,10.0,9.00922571078,8.78523087246,2.94847386898,5.39981500404,0.900139689071,551.533874512,467.206573486,165.768629856,342.166841573,-6.71226833005,0.0
781208887.995,781208897.995,781208893.565,781208888.005,781208897.965,9.46907950007,1.13254777986,1.95063037701e-15,2.33304842652e-16,17.639230593,0.122661922314,0.138305889529,9.74842533282,1.11840732903,2.00817561856e-15,2.3039190978e-16,17.607663826,0.117921274558,0.132306919657,10.3630722422,1.08664630935,2.1347928819e-15,2.23849139726e-16,17.5412786858,0.108265714051,0.120269610897,81.0,90.9495663617,27.0,23.9737672384,8.77631306972,7.84596018713,5.39433370415,0.890784570163,548.925109863,463.852416992,162.036475843,342.166754559,-6.71217492209,0.0
781208897.995,781208907.995,781208900.603,781208898.07,781208902.91,10.4515902107,1.61001857151,2.1530275834e-15,3.31663825731e-16,17.5320440664,0.155557161519,0.181632258162,10.3006000905,1.62066528129,2.12192361864e-15,3.33857047945e-16,17.5478436838,0.158649572873,0.185865157696,10.9152469999,1.57687568607,2.24854088198e-15,3.24836391331e-16,17.4849160806,0.146506682642,0.16940607333,43.0,47.9150804733,7.0,6.21907024057,4.38973854406,2.03533207873,2.69813922914,0.897598220271,546.537902832,462.394439697,159.268399476,342.166790759,-6.71225192835,4.0
781934967.995,781934977.995,781934975.829,781934974.07,781934977.855,8.34765228779,1.62861604002,1.71961637128e-15,3.35494904243e-16,17.7760891232,0.193509427407,0.23564341673,8.16419930463,1.64468817964,1.68182505675e-15,3.38805765006e-16,17.8002160045,0.199265386698,0.244246418576,8.79840438129,1.58843556996,1.81247130255e-15,3.27217727412e-16,17.7189902035,0.180198802786,0.216176331339,30.0,30.680937772,5.0,4.80277949821,3.48710248386,1.57181874487,2.2115380981,0.977832300532,558.777404785,653.322937012,298.969521334,342.166808418,-6.71259633243,36.0
781934977.995,781934987.995,781934982.622,781934978.055,781934987.865,7.61232074185,1.02315255719,1.56813807282e-15,2.10769426782e-16,17.876207303,0.136922667149,0.156716215025,7.73938431165,1.01601174158,1.5943131682e-15,2.09298418765e-16,17.858233968,0.133923458819,0.152798087007,8.37358938831,0.979592210943,1.72495941399e-15,2.01795995454e-16,17.772720848,0.120119264509,0.135080950851,72.0,73.0689177793,21.0,20.2978080887,8.72611664973,6.64291901086,5.5341474788,0.985505282478,557.465515137,654.120361328,298.952415108,342.167009913,-6.71259244884,32.0
781934987.995,781934997.995,781934992.84,781934988.03,781934997.63,7.75758593931,1.03135422547,1.5980627035e-15,2.12458970446e-16,17.8556835114,0.135524780898,0.154886927679,7.88733865454,1.02412296288,1.62479176284e-15,2.10969330353e-16,17.8376737792,0.132546131459,0.151007101341,8.52154373121,0.988016751526,1.75543800863e-15,2.03531450814e-16,17.7537043073,0.119105419773,0.133799822822,72.0,74.3888659818,21.0,20.3774206323,8.72950586516,6.6689740251,5.53629693643,0.968135046198,556.37286377,655.774047852,299.787985213,342.166998805,-6.71248638026,32.0
781934997.995,781935007.995,781935003.278,781934998.075,781935007.815,8.05895481042,1.031072711,1.66014469095e-15,2.12400978466e-16,17.8143031987,0.130716193972,0.148635633546,8.03764059367,1.03225550758,1.6557539623e-15,2.12644634562e-16,17.8171785434,0.131184323649,0.14924142297,8.67184567034,0.996460919478,1.78640020809e-15,2.05270949412e-16,17.7347211493,0.118097183749,0.132528463303,73.0,75.7360305505,17.0,16.3555189342,8.73355378194,5.35271528756,5.5388641458,0.963946625329,556.131835938,657.610900879,301.231682339,342.166932571,-6.71257621827,32.0
781935007.995,781935017.995,781935013.399,781935008.105,781935017.89,9.1011677737,1.08730578386,1.87484056138e-15,2.23984991475e-16,17.6822571991,0.122530005739,0.138138153422,9.07843447927,1.08850222826,1.87015750273e-15,2.24231459022e-16,17.6849725912,0.122947891006,0.138669666802,9.71263955594,1.05461512245,2.00080374852e-15,2.17250715224e-16,17.61165682,0.111919283884,0.124796162308,82.0,84.8177123915,17.0,16.3160823152,8.73271492297,5.3398087577,5.53833213718,0.966836596092,557.069274902,659.057678223,302.954844431,342.166852427,-6.71234337464,32.0
781935017.995,781935027.995,781935023.331,781935018.005,781935027.905,9.50125556817,1.10374212279,1.95725864704e-15,2.27370877296e-16,17.6355474999,0.119323945591,0.13407573047,9.43812711359,1.10701055506,1.9442541854e-15,2.28044174341e-16,17.6427854446,0.120416079346,0.135456528874,10.0723321902,1.07372302329,2.07490043119e-15,2.21186942797e-16,17.5721748986,0.109977873729,0.122386627219,85.0,87.9985568726,16.0,15.2450929226,8.73666150108,4.9893031383,5.54083507705,0.965967469236,558.944580078,659.322570801,304.157155535,342.166911126,-6.71248582982,32.0
781935027.995,781935037.995,781935033.691,781935028.06,781935037.975,10.7247233746,1.18966930166,2.20929301516e-15,2.45071876142e-16,17.5040347522,0.114214526002,0.127657347203,10.9138913918,1.18053884615,2.24826162671e-15,2.43191002308e-16,17.4850509309,0.1115144654,0.124292934187,11.5480964685,1.14939899019,2.3789078725e-15,2.36776191979e-16,17.4237239921,0.103019157538,0.113828648449,97.0,100.94369174,23.0,21.9915396652,8.741154182,7.19723116316,5.54368435811,0.960999651098,561.229248047,658.882629395,304.983747482,342.166995286,-6.71239225775,32.0
781935037.995,781935047.995,781935043.277,781935038.03,781935047.99,9.59844070309,1.1346600707,1.97727878484e-15,2.33739974565e-16,17.6244982843,0.121311301838,0.136590719107,9.79240470455,1.12484025573,2.01723536914e-15,2.31717092681e-16,17.6027766153,0.118059253016,0.1324806857,10.4266097812,1.09211619958,2.14788161493e-15,2.24975937114e-16,17.5346421994,0.108153316768,0.12013089708,87.0,91.1482935296,23.0,22.1215023094,8.74189170231,7.23976439218,5.54415209723,0.954603800451,563.145141602,657.709411621,305.008980304,342.166709642,-6.71251805354,32.0
781935047.995,781935057.995,781935052.274,781935048.065,781935057.84,12.2524702975,1.24196779149,2.52400888128e-15,2.55845365048e-16,17.3594408541,0.10482786699,0.116041295672,12.2358114326,1.24273454934,2.52057715511e-15,2.56003317164e-16,17.3609180615,0.105025672905,0.116283775154,12.8700165092,1.21320208103,2.6512234009e-15,2.49919628691e-16,17.30605224,0.0978070404031,0.107498053178,108.0,112.536114111,17.0,16.4995635812,8.74405359388,5.39985717204,5.54552317984,0.959788528594,563.874084473,655.931762695,303.900942279,342.1668772,-6.7125319899,32.0
781935057.995,781935067.995,781935063.194,781935058.05,781935067.83,9.74785252767,1.10567412701,2.0080576207e-15,2.27768870164e-16,17.6077276244,0.116654817253,0.130714307586,9.5881387464,1.1138979194,1.97515658176e-15,2.29462971396e-16,17.6256642252,0.119330311593,0.134083769979,10.2223438231,1.08087317423,2.10580282755e-15,2.22659873891e-16,17.5561237897,0.109128952668,0.121336037369,87.0,89.4440573652,13.0,12.6858461875,8.74985804756,4.15173147954,5.54920439383,0.972728400604,563.63079834,653.7265625,301.914237298,342.166876798,-6.71253796909,32.0
781935067.995,781935077.995,781935073.194,781935068.27,781935077.93,9.02949335529,1.12303925949,1.86007563119e-15,2.31346087456e-16,17.6908415431,0.12727752646,0.144204072352,9.40372336893,1.10385212472,1.937167014e-15,2.27393537693e-16,17.6467503877,0.120506685098,0.13557122424,10.0379284456,1.07055089919,2.06781325979e-15,2.20533485234e-16,17.5758897612,0.110026290756,0.122446601575,86.0,87.9171396166,28.0,26.9878065256,8.75849435401,8.83237304474,5.55468158322,0.978250917811,562.427978516,652.536743164,300.262643119,342.166674929,-6.7123768451,32.0
781935077.995,781935087.995,781935082.969,781935078.055,781935087.97,9.56666185167,1.1027765154,1.97073234144e-15,2.27171962173e-16,17.6280989414,0.118452838979,0.132976630661,9.47294658003,1.10761893022,1.95142699549e-15,2.28169499626e-16,17.6387872794,0.120059480665,0.135005330822,10.1071516567,1.07442273778,2.08207324128e-15,2.21331083983e-16,17.5684280443,0.109685438368,0.122024513669,87.0,88.4926464592,15.0,14.4595937665,8.75544856405,4.73223068722,5.55274992777,0.983279054437,560.644287109,651.774536133,298.658674787,342.166787987,-6.71241638455,32.0
781935087.995,781935097.995,781935092.887,781935088.125,781935097.975,13.6490823508,1.30377534842,2.81171096426e-15,2.68577721774e-16,17.2422413649,0.0990518656329,0.109003899118,13.6324559605,1.30450333413,2.80828592786e-15,2.6872768683e-16,17.2435647416,0.0992202352602,0.109207866407,14.2666610371,1.27644059763,2.93893217365e-15,2.62946763112e-16,17.1941941427,0.0930383597496,0.101764554906,122.0,124.923305889,17.0,16.52355953,8.75630994273,5.40771039165,5.5532962185,0.97668807285,558.563659668,652.014099121,297.747443857,342.166862987,-6.71235664788,32.0
781935097.995,781935107.995,781935102.86,781935098.11,781935107.975,7.4130945479,1.05338705309,1.52709747687e-15,2.16997732936e-16,17.9050011519,0.144258574244,0.166405994597,7.93044302383,1.02495915742,1.63367126291e-15,2.11141586429e-16,17.8317563768,0.131969113038,0.150258335866,8.56464810049,0.988995870449,1.7643175087e-15,2.03733149313e-16,17.748226191,0.118648822697,0.133223735014,73.0,74.9946168816,32.0,30.8102265039,8.75629868288,10.0833468558,5.55328907744,0.973480375628,556.740478516,652.970581055,297.593166058,342.166858033,-6.71256385236,32.0
781935107.995,781935117.995,781935113.403,781935108.0,781935117.875,9.40245031531,1.11605630036,1.93690476495e-15,2.29907597874e-16,17.646897382,0.121782593117,0.137188667988,9.52326231205,1.10986118254,1.96179203628e-15,2.28631403603e-16,17.6330356329,0.119687777526,0.134535378476,10.1574673887,1.07675526165,2.09243828208e-15,2.218115839e-16,17.5630364083,0.109393975535,0.121663821485,87.0,88.9891109651,21.0,20.2114926633,8.76095463166,6.61467032618,5.5562419038,0.977809187416,555.614868164,654.584838867,298.377994119,342.166824977,-6.71234614133,32.0
781935117.995,781935127.995,781935122.675,781935118.005,781935127.855,9.51047819587,1.129513451,1.95915850835e-15,2.32679770906e-16,17.6344941144,0.121847331957,0.137270851142,9.71227862147,1.11927538966,2.00072939602e-15,2.3057073027e-16,17.6116971681,0.118424092236,0.132940394061,10.3464836981,1.08647203494,2.13137564181e-15,2.23813239198e-16,17.5430180555,0.108414360369,0.120453110324,87.0,90.6877132306,23.0,22.3900463853,8.76507573747,7.32765154427,5.55885553003,0.95960669231,555.641784668,656.389160156,299.932936805,342.167017265,-6.71254589572,32.0
781935127.995,781935137.995,781935133.133,781935128.045,781935137.935,9.17923903045,1.10444568171,1.89092324027e-15,2.27515810432e-16,17.6729833021,0.123355184869,0.139188156396,9.30240274263,1.09806725167,1.91629496498e-15,2.26201853845e-16,17.6585121547,0.121144568135,0.136379317357,9.93660781929,1.06461804048,2.04694121077e-15,2.1931131634e-16,17.5869046267,0.110507329281,0.123042791263,84.0,87.1141405142,21.0,20.2884138467,8.7669899123,6.63984453164,5.56006950942,0.96428506034,556.96081543,658.267211914,302.222848789,342.166692946,-6.71244169689,32.0
781935137.995,781935147.995,781935142.932,781935138.155,781935147.925,11.9868745685,1.23085956389,2.46929616111e-15,2.53557070162e-16,17.3832350978,0.106127627896,0.117636403682,11.9985966294,1.23031616111,2.47171090565e-15,2.53445129189e-16,17.3821738665,0.105984250116,0.117460237088,12.632801706,1.20054955976,2.60235715144e-15,2.47313209311e-16,17.3262508021,0.098569314494,0.108419711562,107.0,110.723338669,18.0,17.2986897207,8.76474920176,5.66138936315,5.55864843942,0.96641258044,558.692626953,658.831726074,303.607003002,342.166897669,-6.71249843107,32.0
781935147.995,781935157.995,781935153.146,781935148.1,781935157.745,12.3537343867,1.22748402957,2.54486928366e-15,2.52861710092e-16,17.3505043513,0.102851185514,0.113623578762,12.150843549,1.23686999788,2.5030737711e-15,2.54795219564e-16,17.3684839274,0.105249955667,0.116558830153,12.7850486257,1.20728850453,2.6337200169e-15,2.48701431933e-16,17.3132440397,0.0979696908093,0.107694592307,108.0,112.145702925,12.0,11.5601703389,8.7716289713,3.78332847454,5.56301162419,0.963106018049,561.040283203,658.567138672,304.61605016,342.16688246,-6.71239145846,32.0
781935157.995,781935167.995,781935162.933,781935158.06,781935167.96,14.791255313,1.35434709269,3.04699859448e-15,2.78995501094e-16,17.1549874162,0.0951230500438,0.1042642069,14.8063255311,1.35371268207,3.0501030594e-15,2.78864812506e-16,17.1538817662,0.094987724691,0.104101624141,15.4405306077,1.32673958653,3.18074930519e-15,2.73308354826e-16,17.1083444485,0.0895003554164,0.0975463448522,129.0,135.441908915,18.0,17.4024304958,8.77184290849,5.69534088955,5.56314730424,0.952534391229,563.029785156,657.100036621,304.432487883,342.166984195,-6.7125911375,32.0
781935167.995,781935177.995,781935173.225,781935168.305,781935177.935,13.8007510509,1.33687297175,2.84295471648e-15,2.7539583218e-16,17.2302431955,0.100387481379,0.110623824207,14.1067750191,1.32376394139,2.90599565393e-15,2.72695371927e-16,17.2064306498,0.0973833883902,0.106986437014,14.7409800957,1.29617472737,3.03664189972e-15,2.67011993837e-16,17.1586841006,0.0915024053363,0.0999296004276,125.0,129.337845071,26.0,25.2071130053,8.7740329497,8.24960061991,5.56453623949,0.966557846828,564.010803223,655.02545166,303.212012572,342.16688691,-6.7126894315,32.0
781935177.995,781935187.995,781935182.847,781935178.02,781935187.875,13.9568343503,1.31474038847,2.87510787616e-15,2.70836520025e-16,17.21803269,0.0977422448115,0.107419775329,13.9361188725,1.31563694164,2.87084048774e-15,2.71021209977e-16,17.2196453947,0.0979450033062,0.107664756899,14.5703239492,1.28790603232,3.00148673353e-15,2.65308642658e-16,17.1713269806,0.0919637602217,0.100480167595,125.0,127.988238169,17.0,16.4663840946,8.78417244638,5.38899843095,5.57096675976,0.976761099018,563.529418945,653.173706055,301.39475161,342.166880311,-6.71238444661,32.0
781935187.995,781935197.995,781935193.074,781935188.11,781935197.935,13.6058897491,1.3189933957,2.80281328831e-15,2.71712639514e-16,17.2456826313,0.100459980018,0.110711881734,13.8034770903,1.31043170644,2.84351628061e-15,2.69948931527e-16,17.230028753,0.0984707459987,0.108300452835,14.437682167,1.28256478888,2.9741625264e-15,2.64208346508e-16,17.1812563076,0.0924047182532,0.101006873709,124.0,126.717421874,23.0,22.3071451465,8.77685354261,7.30052022975,5.56632507384,0.978712069378,561.96105957,651.340576172,299.004130486,342.166943086,-6.71247367343,32.0
781935197.995,781935207.995,781935202.931,781935198.1,781935207.975,15.3887830741,1.36667803438,3.17008931326e-15,2.81535675082e-16,17.1119893057,0.0923802658831,0.100977654069,15.2597102029,1.37204588623,3.14350030179e-15,2.82641452564e-16,17.121134285,0.0934795531711,0.102292688822,15.8939152795,1.34546482877,3.27414654758e-15,2.77165754727e-16,17.0769227657,0.0882268793024,0.096035386177,135.0,139.545902376,14.0,13.5513149048,8.77983177345,4.43497578701,5.56821388295,0.967734157167,559.537841797,650.902526855,297.328775849,342.166845743,-6.7123870106,32.0
781935207.995,781935217.995,781935213.299,781935208.03,781935217.94,15.2309012393,1.36642980471,3.13756565529e-15,2.8148453977e-16,17.1231859948,0.0932816357078,0.102055711912,15.1769132619,1.36867825289,3.12644413194e-15,2.81947720095e-16,17.1270413698,0.0937471149424,0.102613205457,15.8111183385,1.34202761348,3.25709037773e-15,2.76457688377e-16,17.0825935271,0.0884529844334,0.0963033734332,134.0,138.804093586,16.0,15.5639702921,8.77889157581,5.09366300469,5.56761760484,0.965549308712,556.793029785,651.542785645,296.408210411,342.166888299,-6.71247281728,32.0
781935217.995,781935227.995,781935223.147,781935218.245,781935227.96,14.8445160699,1.3498406059,3.0579703104e-15,2.78067164816e-16,17.1510848895,0.0944941401358,0.103508999019,14.7853134715,1.35233646866,3.04577457513e-15,2.78581312544e-16,17.1554236583,0.0950243844766,0.104145663582,15.4195185482,1.32535516748,3.17642082092e-15,2.73023164501e-16,17.1098229657,0.0895276571567,0.0975787803792,131.0,135.355864196,16.0,15.4229042789,8.7782159847,5.04749594583,5.56718914152,0.967916862583,554.655029297,653.153747559,296.656363474,342.166872351,-6.71249885754,32.0
781935227.995,781935237.995,781935233.077,781935228.035,781935237.975,15.4810994377,1.38802831512,3.18910648416e-15,2.85933832914e-16,17.1054954995,0.0932270675839,0.101990391339,15.5682535067,1.38444967626,3.20706022238e-15,2.8519663331e-16,17.0994002629,0.0924976584445,0.101117946837,16.2024585834,1.35812460063,3.33770646818e-15,2.79773667729e-16,17.0560477,0.0873950366756,0.095050507513,138.0,142.325463908,20.0,19.3616967963,8.78418933615,6.33655531517,5.57097747134,0.969850741598,553.272094727,655.420288086,297.878932769,342.166907255,-6.71257893286,32.0
781935237.995,781935247.995,781935243.239,781935238.22,781935247.91,13.0953020471,1.28618689442,2.6976322217e-15,2.6495450025e-16,17.2872112,0.101720829141,0.112245406268,13.179111433,1.28247249241,2.7148969552e-15,2.64189333437e-16,17.2802846748,0.100824330502,0.111154622501,13.8133165097,1.2540081651,2.845543201e-15,2.5832568201e-16,17.2292550923,0.0943454589709,0.103330600274,116.0,121.337543294,20.0,19.2717259404,8.78409925734,6.30711030777,5.5709203429,0.956067636995,553.073303223,657.978881836,299.974231615,342.166995238,-6.71245661436,32.0
781935247.995,781935257.995,781935252.995,781935248.0,781935257.895,16.3133722117,1.42951180444,3.36055467561e-15,2.94479431714e-16,17.0486406367,0.0912011707251,0.0995703927728,16.4989175347,1.42210552149,3.39877701214e-15,2.92953737426e-16,17.0363613704,0.0897683668249,0.0978648300556,17.1331226113,1.39649385156,3.52942325794e-15,2.87677733422e-16,16.9954086928,0.0850747681189,0.0923120582662,146.0,150.520270413,23.0,22.0054517414,8.78533784105,7.20178420626,5.57170585898,0.970114350946,554.295837402,659.968505859,302.309162082,342.166835139,-6.71239494143,32.0
781935257.995,781935267.995,781935263.129,781935258.105,781935267.89,12.1993586429,1.23874908672,2.51306788044e-15,2.55182311864e-16,17.3641575022,0.10500279821,0.116255729284,12.2072397434,1.23838701046,2.51469138714e-15,2.55107724154e-16,17.3634563151,0.104908943141,0.116140670612,12.84144482,1.20889469936,2.64533763293e-15,2.49032308068e-16,17.3084652752,0.0976823223457,0.107347393755,110.0,112.836818692,18.0,17.2393325813,8.78692548018,5.64196339025,5.57271274777,0.975026864043,556.948364258,660.818481445,304.399522514,342.166752433,-6.71227741684,32.0
781935267.995,781935277.995,781935273.188,781935268.015,781935277.82,12.5877122456,1.23693247369,2.59306872259e-15,2.5480808958e-16,17.330132984,0.101767931857,0.112302772105,12.3823208438,1.24634437417,2.55075809383e-15,2.56746941078e-16,17.3479948674,0.104128175993,0.115184371045,13.0165259205,1.21704783242,2.68140433962e-15,2.50711853479e-16,17.2937622811,0.0970471712516,0.106580723577,110.0,114.386528714,12.0,11.5143281958,8.78779248878,3.76832559134,5.57326260903,0.961698430301,559.760742188,660.206481934,305.337367488,342.166911191,-6.71237795309,32.0
781935277.995,781935287.995,781935282.378,781935278.005,781935287.425,10.9082913539,1.19495111336,2.24710801891e-15,2.46159929351e-16,17.4856081771,0.112862511339,0.125970319063,11.097337011,1.18592041222,2.28605142427e-15,2.44299604917e-16,17.4669530621,0.110236945979,0.122707610718,11.7315420877,1.15510885868,2.41669767006e-15,2.37952424888e-16,17.4066122425,0.101962405437,0.112539677619,99.0,103.148846804,23.0,22.1172733165,8.79243717771,7.23838035812,5.57620829433,0.959848399579,561.777709961,658.725463867,305.140775862,342.167002539,-6.71237650914,32.0
781935287.995,781935297.995,781935293.577,781935288.17,781935297.945,9.63194642378,1.12248521402,1.9841809633e-15,2.31231954089e-16,17.6207148544,0.119683512566,0.134529988309,9.72100214781,1.11796448798,2.00252644245e-15,2.30300684523e-16,17.6107224023,0.118192100927,0.132648037637,10.3552072245,1.08522595425,2.13317268824e-15,2.23556546576e-16,17.5421030144,0.108209186431,0.120199843973,87.0,91.0494328519,20.0,19.4313763295,8.79262296526,6.35935952601,5.57632612174,0.955643436133,563.384155273,656.223632812,303.883089701,342.166793327,-6.71257084867,32.0
781935297.995,781935307.995,781935302.725,781935298.075,781935307.89,9.9387361645,1.14450877151,2.04737964989e-15,2.3576880693e-16,17.5866720953,0.118339423024,0.132833677201,10.0976834248,1.13658914141,2.08012278552e-15,2.3413736313e-16,17.5694456228,0.115808014106,0.129651760372,10.7318885015,1.10442432884,2.21076903131e-15,2.2751141174e-16,17.5033096202,0.106350707447,0.117910602027,92.0,94.4235607895,22.0,21.3231329458,8.79841052917,6.97847987318,5.57999662415,0.974384917963,563.091674805,653.939025879,301.801131964,342.167055788,-6.71257864965,32.0
781935307.995,781935317.995,781935312.275,781935308.03,781935317.785,9.94910113356,1.12686587834,2.04951483351e-15,2.32134370937e-16,17.5855403862,0.116494520155,0.130513027414,9.92685978922,1.12798690615,2.04493311658e-15,2.32365302667e-16,17.5879702805,0.116852091341,0.130962110671,10.5610648659,1.09557125369,2.17557936237e-15,2.2568767826e-16,17.5207307249,0.107163823575,0.118911108305,91.0,92.9253409563,17.0,16.4528948551,8.79886092324,5.38458377077,5.58028226636,0.9794111933,561.849853516,652.165100098,299.637468936,342.166927553,-6.71251240516,32.0
781935317.995,781935327.995,781935323.169,781935318.165,781935327.955,12.3917333726,1.26713337113,2.55269707475e-15,2.61029474454e-16,17.3471698492,0.105706519323,0.11711913996,12.6256685686,1.25659882469,2.60088772513e-15,2.58859357886e-16,17.3268640384,0.103015051651,0.113823634912,13.2598736453,1.22758469277,2.73153397093e-15,2.5288244671e-16,17.2736515359,0.0961320360268,0.105477832003,114.0,116.67447154,24.0,23.3408433917,8.79906360058,7.63882147364,5.58041080535,0.977260950789,559.519165039,651.379333496,297.721234251,342.166876303,-6.71231326822,32.0
781935327.995,781935337.995,781935333.171,781935328.015,781935337.895,11.8658914014,1.21631976201,2.44437362869e-15,2.50561870975e-16,17.3942490768,0.105951964073,0.117420574759,11.8081562082,1.2190138123,2.43248017889e-15,2.51116845334e-16,17.3995447757,0.106669978818,0.118303253187,12.4423612849,1.18908573555,2.56312642468e-15,2.44951661524e-16,17.3427429809,0.099097880824,0.109059636156,106.0,109.491215425,16.0,15.5004132493,8.79987430992,5.07286251796,5.58092496133,0.968226709254,556.887329102,651.82800293,296.700146768,342.167061835,-6.7125020898,32.0
781935337.995,781935347.995,781935342.659,781935338.06,781935347.84,9.19622007326,1.05748204639,1.89442133509e-15,2.17841301556e-16,17.6709766106,0.118178352109,0.132630715751,8.88263801767,1.07420414143,1.82982343164e-15,2.21286053135e-16,17.7086450894,0.123949145707,0.139945068271,9.51684309433,1.04010655306,1.96046967743e-15,2.14261949929e-16,17.6337677273,0.112613852628,0.125660559213,81.0,83.7201799171,9.0,8.61831036979,8.79705371701,2.8205379392,5.57913612699,0.967614765344,554.708740234,653.879211426,297.303629811,342.167043117,-6.71242457878,32.0
781935347.995,781935357.995,781935352.644,781935348.06,781935357.975,10.4110704106,1.13218070811,2.14468050459e-15,2.33229225871e-16,17.5362615409,0.112081900044,0.124998428294,10.2115896892,1.14214738158,2.10358747598e-15,2.35282360605e-16,17.5572666096,0.115113691239,0.128781934053,10.8457947659,1.11015060114,2.23423372177e-15,2.28691023836e-16,17.4918465449,0.10580634949,0.117241724738,92.0,95.4462713684,12.0,11.6896562841,8.80030218429,3.82570569296,5.58119632143,0.964090405269,553.355957031,656.374816895,298.740851399,342.166912436,-6.71247629207,32.0
781935357.995,781935367.995,781935363.009,781935358.215,781935367.985,12.3931050981,1.23379822167,2.5529796502e-15,2.54162433664e-16,17.3470496683,0.103042605015,0.113857280051,12.2597415835,1.23992508706,2.5255067662e-15,2.55424567935e-16,17.35879671,0.104604322871,0.115767383443,12.8939466602,1.21051213867,2.656153012e-15,2.49365500566e-16,17.3040353268,0.0974263931122,0.107038350843,109.0,113.457560404,14.0,13.465984726,8.79928879762,4.40704954669,5.58055362646,0.960860265032,553.18170166,659.198120117,301.078559841,342.1668131,-6.71245341947,32.0
781935367.995,781935377.995,781935372.858,781935368.145,781935377.965,10.3594665239,1.16075381955,2.13405010391e-15,2.39115286827e-16,17.5416565216,0.115308486069,0.129025840577,10.4732879452,1.15516834988,2.15749731672e-15,2.37964680076e-16,17.5297923903,0.113597552642,0.126886909237,11.1074930219,1.12353822094,2.28814356251e-15,2.31448873513e-16,17.4659598773,0.104617566142,0.11578360714,94.0,97.7364130237,21.0,20.1116412745,8.79914241954,6.58199168983,5.58046079274,0.96182988519,554.433410645,661.097229004,303.350360667,342.16682356,-6.71237662164,32.0
781935377.995,781935387.995,781935382.803,781935378.155,781935387.78,11.2702462195,1.17357272171,2.32167072121e-15,2.41755980672e-16,17.4501664897,0.107550698336,0.119387729191,11.0665082716,1.18338651272,2.27970070395e-15,2.4377762162e-16,17.4699734676,0.110304363868,0.122791167781,11.7007133483,1.15256292229,2.41034694975e-15,2.37427961992e-16,17.4094691504,0.102003756491,0.112590063141,99.0,103.061246557,12.0,11.5854585892,8.80811652155,3.7916046292,5.58615221379,0.960680549731,557.014465332,662.027160645,305.469761579,342.166764271,-6.71238369977,32.0
781935387.995,781935397.995,781935392.516,781935388.02,781935397.865,8.66752292503,1.07074373526,1.78550972256e-15,2.20573209463e-16,17.7352625025,0.126466658823,0.143163739386,8.74996225347,1.06636526322,1.80249222422e-15,2.19671244224e-16,17.7249845512,0.124857151129,0.141104004416,9.38416733013,1.03206078218,1.93313847001e-15,2.12604521129e-16,17.6490106422,0.113286847798,0.126499292837,79.0,82.6762815391,20.0,19.2920816542,8.8101883343,6.31377217773,5.58746616796,0.955584468139,559.868713379,661.460266113,306.462846481,342.166957349,-6.71241894716,32.0
781935397.995,781935407.995,781935402.885,781935398.105,781935407.895,9.60575376287,1.12265107254,1.97878527515e-15,2.31266120943e-16,17.623671376,0.120009259056,0.134941813262,9.71810734506,1.11695433514,2.00193011308e-15,2.30092593038e-16,17.6110457702,0.118124240075,0.132562545792,10.3523124217,1.08423663437,2.13257635888e-15,2.23352746681e-16,17.5424065748,0.108144067799,0.120119483999,88.0,91.1646745076,21.0,20.0883070047,8.80621360657,6.57435501973,5.58494537545,0.965358941563,562.513549805,659.633972168,306.301246119,342.166840439,-6.71252793419,32.0
781935407.995,781935417.995,781935412.758,781935408.03,781935417.88,10.2785489134,1.15708801213,2.11738107617e-15,2.38360130498e-16,17.5501704827,0.115821378459,0.12966851512,10.3995588148,1.15113413452,2.14230911586e-15,2.37133631711e-16,17.5374627115,0.11398280948,0.127367878568,11.0337638915,1.11941247557,2.27295536165e-15,2.30598969968e-16,17.4731907841,0.104915285161,0.116148444715,93.0,97.1554320329,21.0,20.3190865413,8.80528466878,6.64988286807,5.58435623839,0.957357899625,563.720703125,657.153381348,304.848044393,342.1669438,-6.71265956942,32.0
781935417.995,781935427.995,781935422.914,781935417.995,781935427.955,9.23759289061,1.12334080555,1.90294413547e-15,2.31408205944e-16,17.6661029536,0.124600189794,0.140775806961,9.54101841961,1.10789881215,1.96544979444e-15,2.28227155303e-16,17.6310131643,0.11927679307,0.134016185724,10.1752234963,1.07490654498,2.09609604023e-15,2.21430748266e-16,17.5611401071,0.10903396338,0.121218596801,87.0,89.6079413189,26.0,25.2304212706,8.80648384301,8.25722877946,5.58511676078,0.970995488456,563.407165527,654.515441895,302.456628144,342.167045988,-6.71262935857,32.0
781935427.995,781935437.995,781935432.745,781935428.005,781935437.88,11.5248639106,1.19586598682,2.37412196559e-15,2.46348393285e-16,17.4259104855,0.107190563572,0.11894403918,11.4282057863,1.20044415007,2.35421039198e-15,2.47291494914e-16,17.4350548698,0.10844718198,0.120493635187,12.062410863,1.17007857378,2.48485663778e-15,2.41036186199e-16,17.3764147073,0.10051859724,0.110783088284,104.0,106.276729381,15.0,14.4714034686,8.81057116927,4.73609568064,5.58770896384,0.9786809826,562.014526367,652.525085449,300.029374454,342.166822063,-6.71249857146,32.0
781935437.995,781935447.995,781935442.797,781935438.075,781935447.98,9.28663199719,1.07737727032,1.91304619142e-15,2.21939717687e-16,17.6603544099,0.119173891567,0.133886260837,9.1222747083,1.08600055083,1.87918858991e-15,2.23716113471e-16,17.6797421339,0.12212306384,0.137621005419,9.75647978497,1.0523362561,2.0098348357e-15,2.16781268757e-16,17.6067671274,0.111212441132,0.1239177631,84.0,85.9562046723,13.0,12.6482794714,8.8101658146,4.1394369179,5.58745188585,0.977403274442,559.701049805,651.393005371,297.830267868,342.166858969,-6.71263076511,32.0
781935447.995,781935457.995,781935452.553,781935448.01,781935457.79,9.69866008505,1.09870568872,1.99792397752e-15,2.26333371876e-16,17.6132206535,0.116515188151,0.130538975822,9.53397956103,1.10717746287,1.96399978957e-15,2.28078557352e-16,17.6318144586,0.11928658815,0.134028554581,10.1681846377,1.0741848631,2.09464603536e-15,2.212820818e-16,17.5618914408,0.109036078415,0.121221211487,87.0,89.6042875278,13.0,12.6425261099,8.81222073758,4.1375539996,5.58875512843,0.971006680292,557.30267334,651.765441895,296.86692098,342.166904564,-6.7123756208,32.0
781935457.995,781935467.995,781935463.152,781935458.01,781935467.99,10.2098339637,1.15935651628,2.10322579651e-15,2.38827442354e-16,17.5574533013,0.116777158145,0.130867972421,10.3923813091,1.15038694601,2.14083054968e-15,2.36979710879e-16,17.5382123171,0.113987258097,0.127373434634,11.0265863858,1.1186660878,2.27147679547e-15,2.30445214087e-16,17.4738972895,0.104913657651,0.116146449688,94.0,97.1585943584,23.0,21.9897734097,8.81130305965,7.19665311589,5.58817313243,0.967578860689,555.148376465,653.152282715,296.912608293,342.167028596,-6.71259828956,32.0
781935467.995,781935477.995,781935473.246,781935468.02,781935477.865,8.5761413214,1.05800426445,1.76668511221e-15,2.17948878476e-16,17.7467701777,0.126303189857,0.142954225469,8.58626492019,1.05746124475,1.76877057356e-15,2.17837016418e-16,17.7454892899,0.126101464932,0.142695779063,9.22046999685,1.02286857102,1.89941681935e-15,2.1071092563e-16,17.6681173525,0.114221171181,0.127665650651,79.0,81.2580598834,18.0,17.350461625,8.81278936011,5.67833289544,5.58911575173,0.972324908263,554.119812012,655.319946289,298.230098125,342.167023878,-6.71259355392,32.0
781935477.995,781935487.995,781935483.492,781935478.105,781935487.94,9.67958949299,1.11616758922,1.99399543556e-15,2.29930523379e-16,17.6153576513,0.118490410922,0.133023995103,9.69247681221,1.11551199738,1.99665022332e-15,2.2979547146e-16,17.6139130733,0.118275289141,0.132752855539,10.3266818889,1.08275898274,2.12729646911e-15,2.23048350445e-16,17.5450980028,0.108258907809,0.120261210138,88.0,90.9615824193,18.0,17.4162114512,8.80840364777,5.69985102038,5.5863343107,0.967670911411,554.490844727,658.200256348,300.890002297,342.166840904,-6.71236065086,32.0
781935487.995,781935497.995,781935493.367,781935488.42,781935497.985,10.7567916356,1.14770745742,2.21589907694e-15,2.36427736229e-16,17.5007931095,0.110070925149,0.122501895673,10.5487184204,1.15794716257,2.1730359946e-15,2.38537115489e-16,17.5220007506,0.1130837814,0.126246094256,11.1829234971,1.1264461614,2.30368224039e-15,2.32047909249e-16,17.4586116153,0.104201150382,0.115273686774,97.0,98.5575340961,12.0,11.4754220327,8.81321723448,3.75559266525,5.58938711183,0.984333680799,556.093994141,660.182495117,303.414346682,342.166860726,-6.7124396517,32.0
781935497.995,781935507.995,781935502.421,781935498.16,781935507.9,10.3744653115,1.1574050591,2.13713985418e-15,2.38425442175e-16,17.5400856927,0.114835072376,0.128433240994,10.4545977611,1.15346951099,2.15364713879e-15,2.37614719263e-16,17.5317316798,0.113631470577,0.126929238279,11.0888028378,1.1218348344,2.28429338458e-15,2.31097975887e-16,17.4677883459,0.104634207249,0.115803993989,94.0,97.7038057737,20.0,19.2318236932,8.8110328232,6.29405139052,5.5880017471,0.962252226057,558.425292969,661.077392578,305.384967488,342.166850975,-6.71246742418,32.0
781935507.995,781935517.995,781935512.82,781935508.155,781935517.725,10.0226673846,1.11807201529,2.06466948123e-15,2.30322835151e-16,17.5775417051,0.114826743819,0.128422820859,9.88675994811,1.12494582512,2.03667254931e-15,2.31738839974e-16,17.5923650261,0.117001523025,0.131149884825,10.5209650248,1.09249962907,2.1673187951e-15,2.25054923588e-16,17.5248610578,0.107265564032,0.119036413498,89.0,92.7403130076,14.0,13.4212199992,8.81481050353,4.39239927247,5.59039757115,0.959713730777,561.515380859,660.672607422,306.655224176,342.166838712,-6.71234223624,32.0
781935517.995,781935527.995,781935522.37,781935518.08,781935527.67,6.80491904285,0.948688126378,1.40181332283e-15,1.95429754034e-16,17.9979425929,0.141702077973,0.163011924548,6.73641377285,0.952773804795,1.38770123721e-15,1.96271403788e-16,18.0089281122,0.143629251314,0.165568762118,7.37061884951,0.914251945621,1.518347483e-15,1.88335900798e-16,17.9112401163,0.126954465956,0.143789377203,63.0,64.9944271783,16.0,15.2422254733,8.81804208104,4.98836470037,5.59244705401,0.969449206384,563.875793457,659.052185059,306.534354135,342.166894665,-6.7123886975,32.0
781935527.995,781935537.995,781935533.134,781935528.145,781935537.84,10.1515518758,1.15367226975,2.09121968642e-15,2.37656487568e-16,17.5636689043,0.11686684784,0.130980650926,10.3060011543,1.1460511399,2.12303623778e-15,2.36086534819e-16,17.5472745331,0.11448283933,0.127992707565,10.9402062309,1.11421062671,2.25368248357e-15,2.29527389102e-16,17.4824362279,0.105301742557,0.116622358332,92.0,96.4087440728,22.0,21.2357599182,8.8123333361,6.94988506414,5.58882653899,0.954605267082,565.450683594,656.081787109,304.879993425,342.166840475,-6.71275464625,32.0
781935537.995,781935547.995,781935543.382,781935538.005,781935547.95,11.1488303294,1.2079327509,2.29665904785e-15,2.48834146686e-16,17.4619267347,0.111688534473,0.124509267128,11.3723309982,1.1973935875,2.34270018563e-15,2.46663079025e-16,17.440376271,0.108690676011,0.120794362927,12.0065360749,1.16696954968,2.47334643143e-15,2.40395727234e-16,17.3814556748,0.10070907779,0.111014537491,103.0,105.85622744,24.0,23.1061285879,8.81655015066,7.56200571968,5.59150086419,0.973327484402,564.992858887,653.220031738,302.230091085,342.166762512,-6.7126717677,32.0
781935547.995,781935557.995,781935552.971,781935548.01,781935557.975,8.89861811482,1.10143387396,1.83311533165e-15,2.26895378036e-16,17.7066935766,0.126699221159,0.143461932555,9.16431934068,1.08767053322,1.88784978418e-15,2.24060129844e-16,17.6747494644,0.121769885765,0.137172537861,9.79852441735,1.05409251412,2.01849602997e-15,2.17143057908e-16,17.602098302,0.110934486606,0.123572697849,84.0,86.4099791206,25.0,24.2488249731,8.81867263275,7.93597908209,5.5928469531,0.972329619712,563.340454102,651.286010742,299.707796263,342.16665508,-6.71242116199,32.0
781935557.995,781935567.995,781935563.51,781935558.06,781935567.975,10.5174423917,1.13628023126,2.16659313269e-15,2.3407372764e-16,17.5252246453,0.111386337732,0.124133746886,10.3160391218,1.14628841066,2.1251040591e-15,2.36135412596e-16,17.5462175489,0.114399584183,0.12788862839,10.9502441985,1.114469295,2.25575030489e-15,2.2958067477e-16,17.4814404891,0.105233021497,0.116538058077,93.0,96.5409111754,12.0,11.6591486281,8.81632495362,3.81572136918,5.59135804308,0.963585546369,560.545471191,650.178649902,297.261173359,342.166980513,-6.71254987851,32.0
781935567.995,781935577.995,781935573.444,781935568.055,781935577.92,11.5180813762,1.18846236388,2.37272476349e-15,2.44823246959e-16,17.4265496437,0.10661823313,0.118239597035,11.3544805706,1.19623966458,2.33902299755e-15,2.46425370904e-16,17.4420818213,0.108753443613,0.120871908609,11.9886856473,1.16580140304,2.46966924334e-15,2.40155089026e-16,17.383071068,0.100755862371,0.111071398285,101.0,105.753317048,13.0,12.6843575147,8.82109350092,4.15124427753,5.59438227999,0.955326246233,557.709594727,650.846557617,296.304424093,342.166995322,-6.71239952661,32.0
781935577.995,781935587.995,781935583.369,781935578.315,781935587.99,9.46306745092,1.11514978774,1.94939189489e-15,2.29720856275e-16,17.6399201608,0.120951364892,0.136134446924,9.58128833837,1.10912352272,1.9737453977e-15,2.2847944568e-16,17.6264402251,0.118926318185,0.133573785317,10.215493415,1.07621924887,2.1043916435e-15,2.21701165268e-16,17.5568516295,0.108751175247,0.120869106001,87.0,90.0984221661,21.0,20.2773779084,8.81978172817,6.63623277003,5.59355034705,0.965681740902,555.335571289,652.674682617,296.603497861,342.166990536,-6.71253932688,32.0
781935587.995,781935597.995,781935592.918,781935588.035,781935597.905,8.24378084466,1.0274490136,1.698218854e-15,2.11654496802e-16,17.7896839054,0.127527276703,0.144524856326,8.14258603144,1.03301795618,1.67737272248e-15,2.12801698973e-16,17.8030941104,0.129680764036,0.147297847094,8.7767911081,0.997603474274,1.80801896827e-15,2.055063157e-16,17.7216605949,0.116885262533,0.131003788178,75.0,77.4026123094,15.0,14.3630149412,8.81901042831,4.70062307168,5.59306118476,0.969110067573,553.806518555,655.510437012,298.231501642,342.166985113,-6.71244292739,32.0
781935597.995,781935607.995,781935602.8,781935598.04,781935607.84,8.81273247718,1.07035284957,1.8154228903e-15,2.20492687012e-16,17.7172235332,0.124454895516,0.140590311729,8.82317274497,1.06979961093,1.81757358546e-15,2.20378719852e-16,17.7159380446,0.124255033386,0.140335242771,9.45737782163,1.03563843382,1.94821983126e-15,2.13341517368e-16,17.6405731515,0.112824015598,0.125922353614,80.0,83.3921479699,18.0,17.3686256919,8.81768176578,5.68427749917,5.59221854024,0.959372749981,553.622741699,658.465148926,300.672878684,342.166906791,-6.71236702019,32.0
781935607.995,781935617.995,781935612.952,781935608.155,781935617.93,9.35735331698,1.09084519841,1.9276147833e-15,2.24714110872e-16,17.6521174301,0.119720969042,0.13457732842,9.29349207655,1.09415805965,1.91445936777e-15,2.25396560287e-16,17.6595526675,0.120845952094,0.136000885859,9.92769715321,1.0607993684,2.04510561356e-15,2.1852466989e-16,17.5878786989,0.110224386514,0.122692045926,85.0,87.5851616603,16.0,15.3747814936,8.822303935,5.03174667062,5.59514994343,0.970699964395,555.028381348,660.795471191,303.394259697,342.166722242,-6.71235754268,32.0
781935617.995,781935627.995,781935622.797,781935618.02,781935627.89,10.7330181347,1.16044766805,2.21100173574e-15,2.39052219618e-16,17.5031953421,0.111466412576,0.124233227864,10.6735634208,1.16334722144,2.19875406468e-15,2.39649527616e-16,17.5092264126,0.112322335385,0.12529761229,11.3077684974,1.13203474935,2.32940031047e-15,2.33199158367e-16,17.4465577284,0.103591506932,0.114527934192,96.0,99.7778865477,16.0,15.4962577162,8.82383527487,5.07150252529,5.59612112694,0.96226976883,557.50994873,661.793762207,305.52472548,342.166839736,-6.71248743153,32.0
781935627.995,781935637.995,781935632.739,781935628.21,781935637.86,8.93360136013,1.06863899625,1.84032188019e-15,2.20139633228e-16,17.7024335769,0.122676793233,0.138324801278,8.87037328916,1.07198681715,1.82729689757e-15,2.20829284333e-16,17.7101452588,0.123868981193,0.139842855921,9.50457836582,1.03791777376,1.95794314336e-15,2.13811061395e-16,17.6351678605,0.112526487098,0.125551763785,80.0,83.8570950238,16.0,15.3927338715,8.82281062834,5.03762199431,5.59547129092,0.954056587508,560.757202148,661.41418457,306.888015304,342.166813442,-6.71242138266,32.0
781935637.995,781935647.995,781935643.26,781935638.205,781935647.96,9.69716715418,1.11246735196,1.99761643376e-15,2.29168274503e-16,17.6133877955,0.11791532026,0.13229942211,9.66966348941,1.11386863855,1.99195067882e-15,2.29456939542e-16,17.6164715985,0.118374189928,0.132877495043,10.3038685661,1.08109462968,2.12259692461e-15,2.22705493714e-16,17.5474992243,0.108328301806,0.120346866764,88.0,90.8391790269,17.0,16.3432370623,8.81602656754,5.34869576584,5.59116880512,0.968871788221,563.530761719,659.455566406,306.691214363,342.166691455,-6.7124232632,32.0
781935647.995,781935657.995,781935653.235,781935648.19,781935657.88,11.0514192393,1.16233447946,2.2765923633e-15,2.3944090277e-16,17.4714548642,0.108577760483,0.120654887658,10.8502667899,1.17210278661,2.23515495871e-15,2.41453174041e-16,17.4913989578,0.111374143701,0.124118599075,11.4844718665,1.14102092356,2.3658012045e-15,2.35050310254e-16,17.4297224295,0.102843275057,0.113613922968,97.0,101.305923427,12.0,11.6722524892,8.82112165055,3.82000990555,5.59440013262,0.957632554863,564.754455566,656.563964844,304.908344729,342.166817355,-6.71256950258,32.0
781935657.995,781935667.995,781935662.815,781935658.035,781935667.735,8.67471730316,1.10029155436,1.78699176445e-15,2.26660060198e-16,17.7343616734,0.129654572381,0.147264045095,9.04729749813,1.08094406565,1.86374328461e-15,2.22674477524e-16,17.6887028219,0.122537949216,0.138148252495,9.68150257479,1.04718904777,1.99438953041e-15,2.15720943841e-16,17.6151430868,0.111509992857,0.124287376738,83.0,85.4742596484,28.0,27.1593655467,8.82861508202,8.88851963346,5.59915250491,0.971201973089,564.375488281,653.815246582,302.392924099,342.166847149,-6.7126097525,32.0
781935667.995,781935677.995,781935672.895,781935668.02,781935677.915,10.3734536157,1.1392960086,2.13693144483e-15,2.34694977772e-16,17.5401915766,0.113139226252,0.126315216542,10.2792508924,1.14397167094,2.11752568384e-15,2.35658164214e-16,17.5500963343,0.114567930292,0.128099100294,10.9134559691,1.11211425173,2.24817192963e-15,2.29095535857e-16,17.4850942485,0.105358445081,0.116691924373,94.0,96.2998894736,15.0,14.5595960223,8.82395913324,4.76495869821,5.59619967855,0.97628237295,562.628356934,651.597412109,299.581775579,342.166684985,-6.71247874227,32.0
781935677.995,781935687.995,781935682.458,781935678.015,781935687.905,9.66886842655,1.10751780417,1.99178689587e-15,2.2814866766e-16,17.616560874,0.117743744738,0.132083417158,9.6123896562,1.11040342911,1.98015226918e-15,2.28743106397e-16,17.6229215814,0.118691395461,0.133277425845,10.2465947329,1.07755678061,2.11079851497e-15,2.21976696806e-16,17.553551101,0.108565279646,0.120639473096,87.0,90.4229748742,16.0,15.5779949625,8.82468539369,5.09825289683,5.59666027662,0.962554680576,559.93182373,650.403930664,297.120037584,342.167013809,-6.71246712175,32.0
781935687.995,781935697.995,781935692.919,781935688.1,781935697.73,11.425175746,1.17605787256,2.35358620368e-15,2.42267921747e-16,17.4353427768,0.106375434781,0.117941003376,11.1858857355,1.18752139547,2.30429246151e-15,2.44629407468e-16,17.4583240533,0.109547310974,0.121853550727,11.8200908121,1.1568905135,2.4349387073e-15,2.38319445781e-16,17.398447967,0.101382166214,0.111833115169,100.0,104.389569512,11.0,10.6568825721,8.8315370136,3.48770702358,5.60100560875,0.958193836043,556.72833252,650.807861328,295.750492,342.167003134,-6.71267967649,0.0
781935697.995,781935707.995,781935702.575,781935698.025,781935707.94,11.6954379466,1.19246426261,2.40926021699e-15,2.45647638097e-16,17.4099587775,0.105414357682,0.116760529212,11.4890142231,1.20223037815,2.36673692996e-15,2.47659457898e-16,17.4292930823,0.108053618407,0.120007882338,12.1232192998,1.17196644371,2.49738317575e-15,2.41425087404e-16,17.3709550968,0.100191119583,0.110385386709,103.0,107.005368931,12.0,11.5371792912,8.82648134008,3.77580413166,5.59779927493,0.96267299244,553.967407227,652.739440918,295.944568262,342.16699028,-6.71252678033,0.0
781935707.995,781935717.995,781935713.362,781935708.1,781935717.81,9.63345001486,1.15884382106,1.98449070306e-15,2.38721827138e-16,17.6205453793,0.12332978207,0.139155805422,10.1092202905,1.13534888523,2.08249937985e-15,2.33881870357e-16,17.568205849,0.115562900395,0.12934454634,10.7434253672,1.10325222449,2.21314562564e-15,2.27269958245e-16,17.502143072,0.10613449513,0.117644842672,91.0,94.8278532259,31.0,29.936199691,8.82659393859,9.79730171705,5.59787068549,0.959738091915,552.406921387,655.975646973,297.911734461,342.16687586,-6.71249539831,32.0
781935717.995,781935727.995,781935722.837,781935718.135,781935727.99,11.1811464965,1.19201558546,2.30331617829e-15,2.45555210604e-16,17.4587841558,0.109985910783,0.122396582334,11.2253230397,1.1899137361,2.31241654617e-15,2.45122229636e-16,17.4545028803,0.109390396722,0.121659393965,11.8595281163,1.15931930782,2.44306279196e-15,2.38819777411e-16,17.3948314774,0.101262820544,0.111687890677,100.0,104.647457292,19.0,18.2904979148,8.82391409383,5.98598113577,5.59617111433,0.955806667291,552.458740234,658.897216797,300.452053311,342.166808394,-6.71250639124,32.0
781935727.995,781935737.995,781935733.455,781935727.995,781935737.805,11.1969987278,1.17223601732,2.30658173793e-15,2.41480619569e-16,17.4572459278,0.108103007096,0.120068818369,11.0245848483,1.1805440381,2.27106447876e-15,2.43192071848e-16,17.4740943893,0.11045031418,0.122972096961,11.658789925,1.1496882115,2.40171072455e-15,2.36835771568e-16,17.4133663075,0.10211013574,0.112719703926,99.0,102.836384033,13.0,12.4459816062,8.82050235869,4.07323034386,5.59400737458,0.962851598829,554.249450684,661.507324219,303.609903752,342.166746375,-6.71239098969,32.0
781935737.995,781935747.995,781935740.874,781935738.02,781935743.92,9.83779896182,1.46669131794,2.02658658614e-15,3.02138411495e-16,17.5977551415,0.150882603426,0.175287542092,9.97677138578,1.45771148778,2.05521490547e-15,3.00288566483e-16,17.5825249484,0.148066269296,0.171495872055,10.6109764624,1.41600900898,2.18586115126e-15,2.91697855851e-16,17.5156116221,0.13600358793,0.155512887063,54.0,56.1537377545,13.0,12.5023804458,5.29204243862,4.09168814588,3.35624018048,0.961717990535,556.279724121,662.402038574,305.414770467,342.167005488,-6.71231680028,32.0
971847437.995,971847447.995,971847443.85,971847440.025,971847447.895,12.0369362851,1.3955930193,2.47960887472e-15,2.87492161975e-16,17.3787100958,0.119104587521,0.133798772273,12.1992930822,1.38728211223,2.51305437493e-15,2.8578011512e-16,17.3641633371,0.116938328917,0.131070468711,12.8546862568,1.3532142919,2.6480653689e-15,2.78762144132e-16,17.3073462967,0.108671067963,0.120770140391,83.0,90.2380726386,19.0,17.5403821743,7.01985803745,5.7404887116,4.60076704434,0.91987071937,231.018112183,531.904418945,214.368034342,342.167080871,-6.71259386689,0.0
971847447.995,971847457.995,971847452.841,971847448.18,971847457.745,10.8426526928,1.17112816183,2.23358645471e-15,2.41252401337e-16,17.4921611328,0.11136039696,0.124101522898,10.7779109629,1.17427683757,2.22024965836e-15,2.4190102854e-16,17.4986635212,0.112282042257,0.125247463452,11.4333041375,1.14200135974,2.35526065232e-15,2.35252280106e-16,17.4345706092,0.103366970092,0.114253501663,93.0,100.232894185,17.0,15.8219485979,8.76674782548,5.17809226842,5.74566668818,0.927884169393,227.902328491,532.083740234,216.941750184,342.166895171,-6.71263123565,0.0
971847457.995,971847467.995,971847463.398,971847458.125,971847467.97,10.3020398416,1.15122379379,2.12222020736e-15,2.37152101521e-16,17.5476919372,0.115015081164,0.12865849996,10.309161708,1.15087116333,2.12368731184e-15,2.37079459647e-16,17.5469416201,0.114906278456,0.128522336636,10.9645548826,1.11794417616,2.25869830581e-15,2.3029650029e-16,17.4800224857,0.105414410599,0.116760594144,90.0,96.1926248624,19.0,17.7597438179,8.77305334258,5.81227979494,5.74979928104,0.935721761025,222.743515015,532.778930664,221.47258498,342.167034643,-6.71259707705,0.0
971847467.995,971847477.995,971847472.698,971847468.06,971847477.935,10.1064951818,1.14450997179,2.08193800746e-15,2.3576905419e-16,17.5684985668,0.116476875827,0.130490876065,10.1443765412,1.14262224836,2.08974156749e-15,2.35380183163e-16,17.5644365973,0.115882793488,0.129745516462,10.7997697158,1.10945397131,2.22475256146e-15,2.28547518089e-16,17.4964637623,0.106172393634,0.11769141744,89.0,94.7568057129,20.0,18.5862317888,8.77396539058,6.08276676724,5.75039703108,0.939388565173,221.081497192,533.92791748,223.491650241,342.166760586,-6.71248090167,0.0
971847477.995,971847487.995,971847483.041,971847478.12,971847487.78,13.4437901452,1.29679240129,2.76942076992e-15,2.67139234665e-16,17.2586956885,0.0999823063447,0.110131934442,13.4462241969,1.29668546671,2.76992218456e-15,2.67117206143e-16,17.2584991294,0.0999571404972,0.110101396054,14.1016173715,1.26756404784,2.90493317853e-15,2.61118193854e-16,17.2068276837,0.0934545264485,0.102262717778,116.0,123.765051696,19.0,17.6413221054,8.7766564952,5.77352359814,5.75216076268,0.937485103885,221.390808105,535.658996582,224.286885,342.166772954,-6.71273162575,0.0
971847487.995,971847497.995,971847493.416,971847488.025,971847497.98,10.3555268233,1.15328947562,2.13323852561e-15,2.37577631978e-16,17.5420695052,0.114646150198,0.128196918414,10.357243564,1.15320464208,2.13359217418e-15,2.37560156269e-16,17.5418895266,0.11462011404,0.128164357063,11.0126367386,1.12034884801,2.26860316814e-15,2.3079186269e-16,17.4752717153,0.105190919499,0.116486417346,89.0,96.62201359,19.0,17.6162301177,8.77374019355,5.76531167487,5.75024943848,0.921343487141,224.577575684,536.851196289,222.488824166,342.16734072,-6.71262388935,0.0
971847497.995,971847507.995,971847503.181,971847498.205,971847507.85,11.0546452098,1.18996442799,2.27725691322e-15,2.45132672166e-16,17.471137978,0.111000338583,0.123654431559,11.0862761205,1.18844923906,2.28377288082e-15,2.44820543247e-16,17.4680357721,0.110565231608,0.123114594166,11.7416692951,1.15660792631,2.41878387478e-15,2.38261232821e-16,17.4056753893,0.102004656675,0.112591160046,96.0,103.059340765,20.0,18.4255161621,8.77723074765,6.03016892579,5.75253712382,0.93160001584,228.806442261,537.749328613,219.7319088,342.167119405,-6.71260158642,0.0
971847507.995,971847517.995,971847513.567,971847508.0,971847517.985,11.8220821792,1.21343073623,2.43534892891e-15,2.49966731663e-16,17.3982650651,0.106085375786,0.117584483622,11.7197952223,1.2182215306,2.41427781579e-15,2.50953635305e-16,17.4076999415,0.107369214374,0.119164097885,12.3751883969,1.18719013964,2.54928880975e-15,2.44561168766e-16,17.3486204519,0.0994601061408,0.109498573003,100.0,108.658342715,16.0,14.83918272,8.78033846679,4.85645979928,5.75457390173,0.920371361259,232.360656738,538.031860352,217.153733289,342.16699105,-6.71218057547,0.0
971847517.995,971847527.995,971847522.811,971847518.0,971847527.92,13.2977171002,1.31421226777,2.73932972265e-15,2.70727727161e-16,17.2705572765,0.102326187073,0.112983085126,13.5752485262,1.30213003263,2.7965011964e-15,2.68238786722e-16,17.2481305273,0.0994465619863,0.109482154658,14.2306417008,1.27314269258,2.93151219037e-15,2.62267394672e-16,17.1969387897,0.0930330900534,0.101758249625,115.0,124.938073466,27.0,25.0268995459,8.77951086767,8.19062166956,5.75403149892,0.920558562511,234.114074707,536.896362305,215.078483867,342.167050667,-6.71256536032,0.0
971847527.995,971847537.995,971847533.197,971847528.035,971847537.835,12.0963337654,1.24162069504,2.49184475568e-15,2.55773863178e-16,17.3733655963,0.10608867196,0.117588533851,12.1624170342,1.23858690455,2.50545790905e-15,2.55148902337e-16,17.3674502731,0.105293610214,0.116612381752,12.8178102088,1.20808632822,2.64046890301e-15,2.48865783613e-16,17.3104654081,0.0977919855071,0.107479864834,103.0,112.572350589,21.0,19.3611093518,8.78249472844,6.33636306059,5.7559871009,0.91507995311,234.282196045,534.811157227,213.626867834,342.167060226,-6.71276586636,0.0
971847537.995,971847547.995,971847542.327,971847538.065,971847547.685,13.5674365586,1.30744966895,2.79489193106e-15,2.69334631804e-16,17.2487555013,0.0998896329099,0.11001948432,13.6325891589,1.30460873769,2.80831336673e-15,2.68749399964e-16,17.2435541332,0.0992269702651,0.10921602682,14.2879823335,1.27567892348,2.94332436069e-15,2.62789858237e-16,17.1925727386,0.0928521631487,0.101541808285,116.0,125.446644352,21.0,19.3303583154,8.77987118293,6.32629908505,5.75426764708,0.924768954769,233.198730469,532.517700195,213.034279829,342.166944862,-6.712634859,0.0
971847547.995,971847557.995,971847553.435,971847548.045,971847557.79,9.77620897359,1.11336863916,2.01389904856e-15,2.29353939668e-16,17.6045738091,0.117101395543,0.131275416014,9.67368713011,1.11860101941,1.9927795488e-15,2.30431809998e-16,17.6160199071,0.118803737817,0.133419129766,10.3290803047,1.0847169221,2.12779054277e-15,2.23451685953e-16,17.5448458652,0.108421247143,0.120461613201,84.0,90.6756081465,16.0,14.8300657965,8.7786720087,4.85347607885,5.75348171647,0.926526830481,230.92741394,529.667724609,213.071016711,342.167066687,-6.71260301268,0.0
971847557.995,971847567.995,971847562.983,971847558.245,971847567.895,12.0594683011,1.2081990362,2.48425047002e-15,2.48889001457e-16,17.3766795993,0.103666033862,0.114619050086,11.7827695541,1.22117109566,2.42725052814e-15,2.51561245705e-16,17.4018815403,0.107068987029,0.118794329675,12.4381627287,1.19021612584,2.56226152211e-15,2.45184521924e-16,17.343109414,0.099219908987,0.109207471084,101.0,109.20959804,11.0,10.1597652488,8.78020334856,3.32501408141,5.75448534617,0.924870653953,228.142852783,527.922668457,214.240724781,342.166894902,-6.71260782373,0.0
971847567.995,971847577.995,971847572.82,971847568.5,971847577.99,12.2962662822,1.24500064004,2.53303085414e-15,2.56470131848e-16,17.3555668513,0.104715098529,0.115903102964,12.2954592117,1.24503756602,2.53286459761e-15,2.56477738601e-16,17.3556381164,0.104724611814,0.115914759836,12.9508523863,1.21468167522,2.66787559157e-15,2.50224425094e-16,17.2992541167,0.0973364984696,0.106929838278,106.0,113.676775776,19.0,17.5561935387,8.77755165343,5.74566333995,5.75274744328,0.932667975839,225.537490845,527.082275391,215.840385052,342.166960905,-6.7127863372,0.0
971847577.995,971847587.995,971847583.526,971847578.035,971847587.835,12.4065444754,1.247218244,2.55574816194e-15,2.56926958264e-16,17.3458729081,0.104003786197,0.115032157096,12.3748671312,1.24866418446,2.54922262903e-15,2.57224821999e-16,17.3486486385,0.104372874385,0.115483918051,13.0302603058,1.21839871164,2.684233623e-15,2.50990134598e-16,17.2926172707,0.0970522546169,0.106586855614,106.0,114.37400297,18.0,16.7282758276,8.77756854321,5.47470845266,5.75275851272,0.926912945739,223.228775024,527.672363281,218.055722982,342.167050048,-6.71279874999,0.0
971847587.995,971847597.995,971847593.274,971847588.14,971847597.985,10.5573608234,1.1428463156,2.17481632963e-15,2.35426341013e-16,17.5211115878,0.111595464084,0.124393589628,10.3547072251,1.15290434814,2.13306968837e-15,2.37498295716e-16,17.5421554402,0.114618426051,0.12816224609,11.0101003997,1.12004986323,2.26808068234e-15,2.30730271825e-16,17.4755218018,0.105187253705,0.11648192123,90.0,96.6290798136,13.0,12.1410209638,8.77640314853,3.9734250427,5.751994721,0.931436246636,221.655517578,529.476501465,220.388109575,342.167057058,-6.7127008538,0.0
971847597.995,971847607.995,971847602.509,971847598.015,971847607.96,10.7030418257,1.17311962294,2.20482661609e-15,2.41662642327e-16,17.5062319435,0.112922175833,0.126044668195,10.7391800445,1.17136445894,2.21227108916e-15,2.41301078541e-16,17.5025721913,0.112401231765,0.125395818845,11.3945732191,1.13906407954,2.34728208313e-15,2.34647200385e-16,17.4382548414,0.1034476485,0.114352093592,93.0,100.069058494,20.0,18.5568319664,8.78216819273,6.07314500718,5.75577309162,0.929384725551,221.017807007,531.824707031,222.288953375,342.166926872,-6.71260020048,0.0
971847607.995,971847617.995,971847613.271,971847608.025,971847617.82,8.39387487362,1.08822659053,1.72913822397e-15,2.2417467765e-16,17.7700937726,0.132355268162,0.150759327195,8.7434924858,1.06978569379,1.80115945208e-15,2.20375852921e-16,17.7257876471,0.125322922348,0.141699350268,9.39888566039,1.034330917,1.93617044604e-15,2.13072168902e-16,17.6473090841,0.113354641035,0.126583846281,77.0,82.5721741959,29.0,26.9785286931,8.78531532135,8.82933666318,5.75783569824,0.932555145962,222.207229614,534.221313477,222.768108563,342.166998578,-6.71258310219,0.0
971847617.995,971847627.995,971847623.117,971847617.995,971847627.915,12.5350879484,1.25286581588,2.58222811738e-15,2.58090358072e-16,17.3346815365,0.103431082521,0.114331848039,12.5076718839,1.25411052225,2.57658040808e-15,2.58346767584e-16,17.3370588005,0.103745517359,0.11471624115,13.1630650585,1.22400877269,2.71159140205e-15,2.52145807174e-16,17.2816074305,0.0965386112677,0.105967570379,108.0,115.649828913,18.0,16.8586178062,8.78593461321,5.51736582748,5.7582415779,0.933926041126,224.688278198,535.724975586,221.710326324,342.167148651,-6.7125594002,0.0
971847627.995,971847637.995,971847633.059,971847628.055,971847637.945,10.9682520032,1.17874345139,2.25945991266e-15,2.42821150987e-16,17.4796564497,0.110828622155,0.123441325013,10.936770894,1.18026129864,2.25297480417e-15,2.43133827519e-16,17.4827772137,0.111267868049,0.123986596253,11.5921640686,1.14824797257,2.38798579813e-15,2.3653908235e-16,17.4195887019,0.102547386528,0.113252862769,94.0,101.919589071,18.0,16.7612619471,8.792110642,5.48550390994,5.76228930501,0.922389948471,227.864379883,536.133300781,219.460582554,342.167249372,-6.71279535673,0.0
971847637.995,971847647.995,971847642.732,971847638.055,971847647.85,9.70625970709,1.08394188556,1.99948949966e-15,2.23292028426e-16,17.6123702315,0.114944128126,0.128569700878,9.3600323408,1.10196660619,1.9281666622e-15,2.27005120874e-16,17.6518066267,0.120843306658,0.135997534394,10.0154255154,1.06758943244,2.06317765617e-15,2.19923423084e-16,17.5783264864,0.109971283793,0.122378464702,81.0,88.0096468609,9.0,8.30123130356,8.78740965381,2.71676660844,5.75920830944,0.920469887832,230.661941528,535.331726074,216.771894233,342.166960752,-6.71254788173,0.0
971847647.995,971847657.995,971847652.874,971847648.17,971847657.895,10.7574532504,1.19815659956,2.21603536959e-15,2.4682025951e-16,17.5007263315,0.11465566691,0.128208820646,11.0322835064,1.18503624901,2.27265040233e-15,2.44117467296e-16,17.4733364656,0.110776316876,0.1233764272,11.687676681,1.15314557356,2.40766139629e-15,2.37547988153e-16,17.4106795272,0.102161613292,0.112782447993,95.0,102.727827966,27.0,24.9825850937,8.78941390746,8.17611875792,5.7605218836,0.924969235803,232.342666626,533.154052734,214.100404469,342.167025669,-6.71265994802,0.0
971847657.995,971847667.995,971847662.822,971847658.07,971847667.87,10.0762800266,1.13162331722,2.07571368547e-15,2.33114403347e-16,17.5717494292,0.115560371597,0.129341377678,10.0088532246,1.13500877473,2.06182376426e-15,2.33811807595e-16,17.5790391986,0.116628511944,0.130681272216,10.6642463992,1.10166107596,2.19683475823e-15,2.26942181648e-16,17.5101745726,0.10673814472,0.118387119371,87.0,93.7053380226,17.0,15.7861721076,8.78686918092,5.16638359886,5.75885408719,0.928500692714,232.335220337,530.476074219,212.451133871,342.167153942,-6.71283456266,0.0
971847667.995,971847677.995,971847672.447,971847668.035,971847677.805,8.24187324682,1.05360195991,1.69782588885e-15,2.17042003742e-16,17.7899351721,0.130614164221,0.148503680093,8.34189144799,1.04818546046,1.71842963829e-15,2.15926204855e-16,17.7768386647,0.128511537997,0.145790703488,8.99728462258,1.01197540129,1.85344063225e-15,2.08466932665e-16,17.6947213518,0.115726280886,0.129549302418,73.0,79.0465658016,22.0,20.2789400971,8.78560244757,6.63674403177,5.75802387881,0.923586913819,231.325668335,528.034423828,211.763650912,342.166854603,-6.71260463571,0.0
971847677.995,971847687.995,971847682.931,971847678.045,971847687.915,9.78743115223,1.12835865205,2.01621081736e-15,2.32441882322e-16,17.6033281997,0.11846611034,0.132993360557,9.82710000323,1.12635461473,2.02438260067e-15,2.32029050634e-16,17.5989365611,0.117814344145,0.132172288924,10.4824931778,1.09271283881,2.15939359463e-15,2.25098844796e-16,17.5288385289,0.10766035236,0.119522889417,86.0,92.0273857727,20.0,18.6451655069,8.77915055241,6.1020541659,5.75379535075,0.934626339623,229.300491333,525.775024414,212.032259398,342.167068412,-6.71278877547,0.0
971847687.995,971847697.995,971847693.32,971847688.03,971847697.9,9.65060514273,1.11430562162,1.9880246594e-15,2.29546958053e-16,17.6186136332,0.118639718478,0.133212253806,9.62127038545,1.11580368454,1.9819816994e-15,2.29855559014e-16,17.6219189506,0.119133823411,0.133835677756,10.27666356,1.08183971866,2.11699269337e-15,2.22858982043e-16,17.5503696532,0.10867242252,0.120771813693,83.0,90.2357086367,18.0,16.796985137,8.78064248279,5.49719513574,5.75477315174,0.920053301857,226.45173645,525.101318359,213.937700363,342.167005388,-6.7126315269,0.0
971847697.995,971847707.995,971847703.133,971847697.995,971847707.91,10.9474435758,1.551007399,2.25517337661e-15,3.19507524194e-16,17.4817182113,0.14385868888,0.165873868042,11.1535805556,1.53833895837,2.29763759446e-15,3.16897825425e-16,17.4614642293,0.140282502694,0.161135268169,11.8089737302,1.49734888884,2.43264858843e-15,3.08453871101e-16,17.3994696088,0.129614731137,0.147212631012,58.0,62.1982697728,15.0,13.865221579,5.26703430744,4.53770888041,3.45197833543,0.932635227363,223.996582031,525.924865723,216.412280021,342.167004317,-6.71264739736,0.0
971847707.995,971847717.995,971847713.281,971847708.015,971847717.97,11.7648560087,1.2139015327,2.42356033779e-15,2.50063715737e-16,17.4035334596,0.106616258007,0.118237167427,11.6984017247,1.21701392283,2.40987075528e-15,2.50704868103e-16,17.4096836725,0.107454640766,0.119269353077,12.3537948993,1.18596164523,2.54488174925e-15,2.44308098917e-16,17.350499033,0.09952617166,0.109578664711,101.0,108.50743212,17.0,15.8059104589,8.78332795748,5.17284342291,5.75653319352,0.930911030193,222.164932251,527.822814941,219.006811175,342.167079617,-6.71271760895,0.0
971847717.995,971847727.995,971847721.384,971847718.1,971847727.85,9.53151111455,1.43173882542,1.9634912896e-15,2.94938198036e-16,17.6320956034,0.151943891566,0.176722372522,9.51608024417,1.43276020219,1.9603125303e-15,2.95148601652e-16,17.6338547611,0.152275078579,0.177170803624,10.1714734188,1.38871795651,2.09532352427e-15,2.86075899041e-16,17.5615403288,0.138952888158,0.159382694006,50.0,53.6462828143,11.0,10.3133639553,5.27418994335,3.37528274901,3.45666809037,0.932070837546,221.468200684,530.010192871,220.853466392,342.166963944,-6.71262527663,0.0
971847727.995,971847737.995,971847733.0,971847728.275,971847737.895,9.49622012583,1.11598914019,1.95622134592e-15,2.29893762878e-16,17.6361230671,0.120637580597,0.135736959609,9.56590881598,1.11243107028,1.97057721609e-15,2.29160800477e-16,17.6281844081,0.119443758349,0.134227057728,10.2213019906,1.07839469226,2.10558821006e-15,2.22149306605e-16,17.5562344505,0.108901415236,0.121054758515,84.0,89.8373548775,21.0,19.4727802953,8.7892281199,6.37290991482,5.7604001197,0.935079738981,222.183990479,533.151733398,222.143911348,342.167094399,-6.7127467463,0.0
971847737.995,971847747.995,971847743.588,971847738.075,971847747.94,10.7068328109,1.48546519408,2.20560755905e-15,3.0600582998e-16,17.5058474471,0.141061370095,0.162164213239,10.5176389231,1.49748952995,2.16663361816e-15,3.08482843171e-16,17.5252043571,0.144525402602,0.166761316714,11.1730320977,1.45541166874,2.30164461212e-15,2.99814803761e-16,17.459572384,0.132946970739,0.151527787303,55.0,58.9346064407,8.0,7.51382594289,5.2747191564,2.45907030858,3.45701493298,0.933290097793,224.131866455,535.241882324,221.855734952,342.166904592,-6.71262494514,0.0
971847747.995,971847757.995,971847752.94,971847748.005,971847757.94,9.90631901538,1.12969533145,2.04070171717e-15,2.32717238279e-16,17.5902192261,0.117249867095,0.1314620802,9.90828201437,1.12959651309,2.04110609496e-15,2.32696881697e-16,17.590004102,0.117218127815,0.131422171506,10.563675189,1.09610577384,2.17611708893e-15,2.25797789411e-16,17.5204624023,0.107188382209,0.118941352717,86.0,92.8806288828,19.0,17.6604204399,8.79245406748,5.77977396216,5.76251438373,0.926088734825,226.700012207,535.783447266,220.159102288,342.166908767,-6.71261052183,0.0
971847757.995,971847767.995,971847762.649,971847758.005,971847767.985,11.6606753592,1.19492908923,2.402099124e-15,2.4615539238e-16,17.4131907388,0.105921991903,0.117383757296,11.4524431276,1.20479764974,2.35920328428e-15,2.48188315846e-16,17.4327546406,0.108602244886,0.120685128475,12.1078363021,1.17345676529,2.49421427824e-15,2.4173209365e-16,17.3723336483,0.100434548399,0.110680990768,98.0,106.463047841,13.0,12.0139660971,8.79290446156,3.93184344995,5.76280956894,0.920614620089,229.162963867,535.091064453,217.795520178,342.167072255,-6.7124893821,0.0
971847767.995,971847777.995,971847773.036,971847768.005,971847777.76,10.9232070935,1.18575428459,2.25018066126e-15,2.44265382625e-16,17.4841245812,0.111891816159,0.124762003985,10.9883175627,1.18262804765,2.26359341791e-15,2.43621377815e-16,17.4776719949,0.110982798988,0.123632660798,11.6437107373,1.1506868319,2.39860441188e-15,2.37041487371e-16,17.4147714805,0.102321084819,0.112976863791,94.0,102.392590161,21.0,19.359916832,8.79381087964,6.33597278139,5.76340362916,0.918092733846,231.118499756,532.901123047,214.90386137,342.167077653,-6.71267338828,0.0
971847777.995,971847787.995,971847783.223,971847778.04,971847787.925,8.83304674432,1.07389802085,1.81960762933e-15,2.21222992295e-16,17.7147236782,0.124573032319,0.140741131086,8.83163553122,1.07397273955,1.81931691943e-15,2.21238384346e-16,17.7148971549,0.124600028086,0.140775600479,9.48702870581,1.03869377666,1.9543279134e-15,2.13970917992e-16,17.6371744633,0.112804251766,0.125897729487,77.0,83.4229167584,19.0,17.571591951,8.79336611549,5.75070282034,5.76311213377,0.923115506102,231.613052368,529.924133301,212.683907588,342.166990269,-6.71276688676,0.0
971847787.995,971847797.995,971847792.897,971847788.115,971847797.925,9.28058610627,1.07577966522,1.91180073789e-15,2.21610611036e-16,17.6610614887,0.119079940366,0.133767661056,9.07151499304,1.0867776772,1.86873208857e-15,2.23876201503e-16,17.6858004433,0.122852246065,0.138547973813,9.72690816763,1.05191658426,2.00374308253e-15,2.16694816357e-16,17.6100629608,0.111491488222,0.124264383974,79.0,85.5041171384,13.0,11.9881108484,8.79047233354,3.92338173222,5.76121556883,0.924005668769,230.765914917,527.175720215,211.69279479,342.166982369,-6.71267882189,0.0
971847797.995,971847807.995,971847802.977,971847798.38,971847807.98,9.35189270362,1.08676109006,1.92648989695e-15,2.23872784553e-16,17.6527512114,0.119362446691,0.134124354441,9.20946418126,1.09419320381,1.89714962134e-15,2.25403799986e-16,17.6694140922,0.121892615211,0.137328342883,9.86485735585,1.05956200569,2.03216061531e-15,2.18269773172e-16,17.5947729755,0.110768883682,0.123367205028,81.0,86.6819886121,15.0,13.7725919373,8.78694799988,4.50739372495,5.75890574461,0.934730482579,228.692947388,525.135192871,212.143637118,342.167035504,-6.71287840156,0.0
971847807.995,971847817.995,971847812.973,971847808.035,971847817.95,7.75655840727,1.01622865233,1.5978510319e-15,2.0934310238e-16,17.8558273323,0.133671302074,0.152469807994,7.75891102441,1.0160968766,1.59833567103e-15,2.0931595658e-16,17.855498071,0.133616861419,0.152398955567,8.414304199,0.978696021004,1.73334666499e-15,2.01611380327e-16,17.7674544779,0.11946530917,0.134254281099,68.0,73.9163941092,19.0,17.6551261917,8.7846115806,5.7780412991,5.75737447136,0.920158887957,225.827285767,524.664916992,214.190279686,342.166885408,-6.71248434056,0.0
971847817.995,971847827.995,971847823.484,971847818.265,971847827.965,8.61533688191,1.05853491758,1.77475939767e-15,2.18058193021e-16,17.7418193396,0.125820158907,0.142335557568,8.57585574883,1.06065483577,1.76662628426e-15,2.18494896169e-16,17.7468063317,0.126605838633,0.143342179265,9.23124892342,1.02489624268,1.90163727822e-15,2.11128625992e-16,17.666848845,0.114309243104,0.12777571124,75.0,81.1261977949,18.0,16.5390111259,8.78821473323,5.41276727755,5.75973595299,0.924656711112,222.929824829,525.551208496,217.064398025,342.166918519,-6.71247092963,0.0
971847827.995,971847837.995,971847833.479,971847828.05,971847837.965,7.2449219107,0.983479072876,1.4924539136e-15,2.02596689012e-16,17.929915728,0.138204346578,0.158398221587,7.21421725993,0.985254978217,1.48612875555e-15,2.02962525513e-16,17.934526957,0.138991706461,0.159433790225,7.86961043452,0.946624998753,1.62113974951e-15,1.95004749743e-16,17.8401169144,0.123324862654,0.139149540646,64.0,69.111533562,18.0,16.7629715401,8.78207811391,5.48606341312,5.75571405458,0.926190461529,221.072174072,527.477233887,219.694360534,342.167048133,-6.71288355512,0.0
971847837.995,971847847.995,971847840.587,971847838.0,971847842.945,10.8354824518,1.68686945025,2.23210938508e-15,3.47495106751e-16,17.4928793672,0.157094127501,0.183732490936,11.0090326193,1.6751120014,2.26786071957e-15,3.45073072288e-16,17.4756271037,0.153780066383,0.179212638741,11.6644257939,1.62994657366,2.40287171354e-15,3.35768994175e-16,17.4128415885,0.142011185883,0.16342131661,47.0,51.2129732812,12.0,11.1206880399,4.39052673369,3.63949790398,2.87752125412,0.917786261906,220.078399658,529.604248047,221.740937541,342.167217421,-6.71256084166,4.0
997908617.995,997908627.995,997908625.717,997908624.08,997908627.87,10.1824725626,1.76269655581,2.09758934789e-15,3.63115490498e-16,17.5603668787,0.173347635755,0.20638177626,9.89335548153,1.78588143483,2.0380312292e-15,3.67891575575e-16,17.5916409646,0.180177135407,0.216145117596,10.5505704456,1.7327291825,2.17341751179e-15,3.56942211596e-16,17.521810146,0.165097760461,0.194784162776,30.0,37.075797678,5.0,3.9524653028,3.51410360884,1.2935340991,2.30952147688,0.809245525966,523.588684082,214.542144775,222.864934204,342.166552466,-6.71232886789,4.0
997908627.995,997908637.995,997908632.898,997908628.085,997908637.365,7.23962747835,0.969149245875,1.49136326054e-15,1.9964474465e-16,17.9307094506,0.136405558551,0.156038887973,7.08807313411,0.978009465237,1.46014306563e-15,2.01469949839e-16,17.9536795252,0.140336187748,0.161206135391,7.74528809814,0.938982517837,1.59552934822e-15,1.93430398674e-16,17.8574060583,0.124239429136,0.140315332741,55.0,68.0393475221,17.0,13.5728759727,8.7846115806,4.44203213651,5.77337818396,0.808434444043,523.313659668,215.672180176,221.772414475,342.166519356,-6.71234654505,0.0
997908637.995,997908647.995,997908642.853,997908638.065,997908647.99,9.10915262629,1.05748904306,1.87648544102e-15,2.17842742871e-16,17.6813050529,0.119248844868,0.133980895174,8.80915221309,1.0735148351,1.8146853559e-15,2.2114405603e-16,17.7176647145,0.12485012452,0.141095027503,9.46636717712,1.03808428787,1.95007163849e-15,2.13845363301e-16,17.6395416358,0.112975082774,0.126110604279,67.0,83.1575060112,12.0,9.5882077578,8.78452150179,3.13795890255,5.77331898282,0.805796741067,523.453552246,217.251800537,220.539529267,342.166517717,-6.71217610606,0.0
997908647.995,997908657.995,997908653.128,997908648.33,997908657.685,10.2387994842,1.1230577499,2.10919269374e-15,2.31349896479e-16,17.5543774053,0.113000725029,0.12614256393,10.0002399627,1.13508764271,2.06004943231e-15,2.33828054399e-16,17.5799739467,0.116731443345,0.130810548315,10.6574549267,1.10162860438,2.1954357149e-15,2.26935492502e-16,17.5108662386,0.10679992708,0.118463141874,74.0,93.5915416269,14.0,11.2338862528,8.78179098769,3.67654459184,5.77152444809,0.790825722376,524.460754395,218.993637085,219.667436823,342.16670715,-6.71221616644,0.0
997908657.995,997908667.995,997908663.002,997908658.14,997908667.965,11.3431485606,1.17717518344,2.33668860348e-15,2.42498087788e-16,17.4431659499,0.107204846826,0.118961630052,11.1078793846,1.18848347262,2.28822315322e-15,2.4482759536e-16,17.4659221118,0.110363787787,0.122864826832,11.7650943486,1.15661730122,2.42360943581e-15,2.38263164051e-16,17.4035114643,0.101811577912,0.112355933045,84.0,103.469287808,14.0,11.3386901055,8.79459906928,3.71084403454,5.77994211097,0.812344939611,526.126464844,219.75062561,219.994822898,342.166831569,-6.71243120042,0.0
997908667.995,997908677.995,997908673.361,997908668.055,997908677.925,10.3840065725,1.12364125547,2.13910535394e-15,2.31470098626e-16,17.5390876141,0.111554020588,0.124342086522,10.0864401169,1.13859839346,2.07780666409e-15,2.34551269052e-16,17.5706552138,0.116124812928,0.130049052798,10.743655081,1.10529345306,2.21319294668e-15,2.27690451329e-16,17.5021198572,0.106319390041,0.117872100643,77.0,94.4819654428,12.0,9.66418666433,8.79421060439,3.16282472651,5.77968680603,0.815175391505,527.826599121,219.820739746,220.916738317,342.166654522,-6.71264018214,0.0
997908677.995,997908687.995,997908683.679,997908678.135,997908687.91,11.9760719464,1.21857231356,2.46707082097e-15,2.51025896593e-16,17.3842140091,0.105208223383,0.1165076411,11.8605359649,1.2239507616,2.44327040877e-15,2.52133856889e-16,17.3947392131,0.106630940475,0.118255228642,12.5177509289,1.19303270716,2.57865669136e-15,2.45764737675e-16,17.3361842351,0.098839928805,0.108747252812,90.0,110.090010149,18.0,14.5563930953,8.7947116678,4.76391046754,5.78001611241,0.817551618025,529.313049316,218.834640503,222.582012313,342.166792002,-6.7123012836,0.0
997908687.995,997908697.995,997908693.018,997908688.275,997908697.945,9.92763641162,1.13138840937,2.04509310079e-15,2.3306601233e-16,17.5878853419,0.11717742389,0.131370994599,9.93760222977,1.13088771195,2.04714605933e-15,2.32962868661e-16,17.5867959766,0.117016913492,0.131169227623,10.5948171938,1.09736407056,2.18253234192e-15,2.26056998536e-16,17.5172663308,0.107005179901,0.118715772465,76.0,93.2149266389,22.0,17.9360046156,8.79816281242,5.86996514693,5.7822842563,0.815413405645,529.619567871,217.272842407,224.032244324,342.166780934,-6.71246663249,0.0
997908697.995,997908707.995,997908703.779,997908698.0,997908707.94,11.0546283546,1.15087246431,2.27725344104e-15,2.37079727647e-16,17.4711396335,0.107528643924,0.119360548468,10.6989746513,1.16829593538,2.20398877816e-15,2.40668962688e-16,17.5066446036,0.112521715757,0.125545822647,11.3561896153,1.13588962246,2.33937506075e-15,2.33993262226e-16,17.4419184116,0.103505237366,0.114422479225,80.0,99.9523494752,10.0,8.11009807884,8.80157454756,2.65421391671,5.78452649968,0.800553051554,529.136657715,215.03276062,225.586249602,342.166636173,-6.71231309936,0.0
997908707.995,997908717.995,997908713.041,997908708.035,997908717.91,10.6212595144,1.13531555419,2.18797945997e-15,2.33875004164e-16,17.5145599493,0.110262002449,0.122738664102,10.3258551878,1.15000155743,2.12712616868e-15,2.3690032083e-16,17.5451849247,0.114647720351,0.128198882135,10.9830701518,1.11706513794,2.26251245127e-15,2.30115418415e-16,17.4781906061,0.105166171395,0.11645606433,77.0,96.6697328813,12.0,9.73056989476,8.80170403586,3.18455014738,5.78461160133,0.796690688664,528.187133789,213.274703979,226.491230389,342.166543919,-6.71206405916,0.0
997908717.995,997908727.995,997908722.829,997908718.245,997908727.735,11.2181371322,1.1907917171,2.31093624922e-15,2.45303093722e-16,17.4551981385,0.109533874528,0.121836922776,11.1911894931,1.19207677854,2.30538503558e-15,2.4556781638e-16,17.4578093764,0.109897405076,0.122286963634,11.8484044571,1.16033010322,2.44077131817e-15,2.39028001264e-16,17.3958503229,0.101437953194,0.111901011092,85.0,104.269339508,21.0,16.9477374971,8.80028529452,5.54653227179,5.78367918329,0.815298879229,526.634765625,212.621002197,226.157583739,342.166569992,-6.71217277987,0.0
997908727.995,997908737.995,997908733.306,997908728.04,997908737.955,7.69886577583,0.984493140372,1.58596634982e-15,2.02805586917e-16,17.8639331298,0.130652510875,0.148553269875,7.46172844302,0.99806971686,1.53711605926e-15,2.05602361673e-16,17.8979014011,0.13630140466,0.155902553658,8.11894340705,0.959971654809,1.67250234185e-15,1.97754160891e-16,17.8062512146,0.121336097211,0.136622163463,58.0,71.5290091102,14.0,11.3084331587,8.81013766497,3.70094176104,5.79015430858,0.811030964616,524.994995117,212.980636597,224.944417784,342.166881651,-6.71246122103,0.0
997908737.995,997908747.995,997908743.181,997908737.995,997908747.95,8.38913318128,1.03719465863,1.72816143534e-15,2.13662099677e-16,17.7707072773,0.126563627544,0.143288055689,8.27440892354,1.04345557764,1.70452823825e-15,2.14951848994e-16,17.7856575499,0.128948526699,0.146353551414,8.93162388757,1.00706190566,1.83991452084e-15,2.07454752566e-16,17.7026739336,0.115996335622,0.129887899929,64.0,78.6590173831,18.0,14.5982426155,8.80679911887,4.77760667416,5.78796016612,0.813797666688,523.52722168,214.134613037,223.170151604,342.166650044,-6.71257627956,0.0
997908747.995,997908757.995,997908752.837,997908748.195,997908757.18,8.94738387726,1.05699159058,1.84316107871e-15,2.17740267659e-16,17.7007598234,0.121234779858,0.136493687707,8.73548546961,1.06831407648,1.79951000674e-15,2.20072699756e-16,17.7267823859,0.125268442971,0.141629685017,9.39270043364,1.0327922816,1.93489628933e-15,2.12755210009e-16,17.6480238216,0.113265294457,0.12647241345,68.0,82.7094200226,15.0,11.9818404023,8.80571254315,3.92132958622,5.78724605231,0.822367752856,522.890808105,215.94039917,221.314453605,342.166836322,-6.71240345616,0.0
997908757.995,997908767.995,997908762.766,997908758.205,997908767.99,9.62102108574,1.10150672339,1.98193034366e-15,2.26910385019e-16,17.6219470838,0.117690037007,0.132015817669,9.4970639346,1.10787610541,1.95639517053e-15,2.28222477714e-16,17.6360265957,0.119797139179,0.134673608967,10.1542788986,1.07367511248,2.09178145312e-15,2.21177073171e-16,17.563377281,0.109128843778,0.121335902728,72.0,89.4442449836,18.0,14.3526047888,8.80852750614,4.6972161127,5.78909608811,0.805122408496,522.858215332,217.964569092,219.615662421,342.166758444,-6.71229505436,0.0
997908767.995,997908777.995,997908772.605,997908768.26,997908777.77,9.56785940942,1.08642218631,1.97097903834e-15,2.23802970379e-16,17.6279630371,0.116773464953,0.130863333058,9.32835142319,1.09885702928,1.92164039318e-15,2.26364548032e-16,17.6554877532,0.120907892439,0.136079362506,9.98556638722,1.06438800668,2.05702667577e-15,2.19263929375e-16,17.5815682416,0.109969455578,0.122376200233,69.0,88.0127238638,14.0,11.2495376422,8.81399416426,3.68166686473,5.79268885763,0.784125467261,523.85748291,219.550613403,218.866756717,342.166457484,-6.71238338463,0.0
997908777.995,997908787.995,997908783.124,997908778.22,997908787.93,11.0484587432,1.15254706413,2.2759825011e-15,2.37424695211e-16,17.4717457543,0.107734838861,0.11961471932,10.7205006741,1.16857923331,2.20842313886e-15,2.40727322061e-16,17.5044623288,0.112332943812,0.125310816235,11.3777156381,1.13622386466,2.34380942145e-15,2.34062116119e-16,17.4398623118,0.103347439504,0.114229637026,81.0,100.272614103,11.0,8.8665021646,8.8130708564,2.90176434478,5.79208204588,0.808276375461,526.07598877,220.389007568,219.443075868,342.166846387,-6.71239731815,0.0
997908787.995,997908797.995,997908792.528,997908788.0,997908797.945,9.97647575197,1.11702859258,2.05515400491e-15,2.30107890072e-16,17.5825571217,0.115229016151,0.128926322793,9.83183664273,1.12434743944,2.0253583484e-15,2.31615572526e-16,17.5984133648,0.117561666093,0.13185427361,10.4890516068,1.09069653544,2.16074463099e-15,2.246834863e-16,17.5281594446,0.107407228705,0.119210933653,75.0,92.4835681503,17.0,13.8094596034,8.81715255274,4.51945950655,5.79476459779,0.81116529935,527.821594238,220.295578003,220.526731348,342.166850959,-6.71253605513,0.0
997908797.995,997908807.995,997908802.948,997908798.015,997908807.7,9.89048337968,1.10323914995,2.03743957621e-15,2.27267264889e-16,17.5919562063,0.114818135338,0.128412050692,9.65263978489,1.11540032824,1.98844379569e-15,2.29772467616e-16,17.618384751,0.11872641283,0.133321591724,10.3098547489,1.08146318359,2.12383007828e-15,2.2278141582e-16,17.5468686332,0.108303566199,0.120316332912,74.0,90.8827824663,14.0,11.2958269423,8.81513703924,3.69681609021,5.79343997216,0.814312197232,529.487487793,219.306671143,222.299546982,342.166932415,-6.71259112851,0.0
997908807.995,997908817.995,997908812.13,997908808.005,997908817.615,8.69720754946,1.06946723062,1.79162475519e-15,2.20310249508e-16,17.7315504146,0.125917230617,0.142459836994,8.73520120439,1.06745132987,1.7994514481e-15,2.19894973953e-16,17.7268177178,0.125176740014,0.14151243827,9.39241616842,1.03195720036,1.93483773069e-15,2.12583183275e-16,17.6480566813,0.113181576474,0.126368019287,68.0,82.838320205,23.0,18.7352411863,8.8197029092,6.13153347915,5.79644073022,0.821032994347,530.15447998,217.404541016,224.234899828,342.166547572,-6.71243328118,0.0
997908817.995,997908827.995,997908822.462,997908818.005,997908827.815,8.09421500815,1.03998474209,1.66740829168e-15,2.1423685687e-16,17.8095631589,0.131239420603,0.149312761339,8.16065357287,1.03635765866,1.68109463601e-15,2.13489677684e-16,17.8006876449,0.129804436997,0.147457480163,8.8178685369,0.999769648478,1.8164809186e-15,2.05952547586e-16,17.7165909506,0.116608507522,0.130656150985,63.0,77.7906397909,24.0,19.5067353635,8.82193235989,6.38402248261,5.79790595858,0.810157199946,529.885986328,215.350311279,225.756233555,342.166894899,-6.71257169995,0.0
997908827.995,997908837.995,997908832.783,997908828.025,997908837.96,8.93643371946,1.05922225101,1.84090534621e-15,2.18199783707e-16,17.7020894035,0.121617654017,0.136979335194,8.75936581149,1.06865581245,1.80442935717e-15,2.20143097365e-16,17.7238183403,0.124983598724,0.141265571407,9.41658077552,1.03320833252,1.93981563976e-15,2.12840916499e-16,17.6452669097,0.113035724256,0.126186188533,66.0,83.063585216,16.0,12.9414187778,8.82099216225,4.2353734182,5.79728804662,0.794704404432,528.735046387,213.443374634,226.662936177,342.166917124,-6.7121811223,0.0
997908837.995,997908847.995,997908842.793,997908838.0,997908847.965,8.15971633199,1.03007116584,1.68090156439e-15,2.12194660164e-16,17.8008123475,0.12907601996,0.146517862333,8.10378292835,1.03314357942,1.66937928324e-15,2.1282757736e-16,17.8082805018,0.130280831029,0.148072783707,8.76099789238,0.996444738366,1.80476556583e-15,2.05267616103e-16,17.7236160604,0.116956076633,0.131092771235,63.0,77.3037772663,20.0,16.2112016958,8.82362696761,5.30548419135,5.79901968013,0.815162957719,526.686035156,212.331100464,226.426516461,342.166774939,-6.71246665023,0.0
997908847.995,997908857.995,997908852.99,997908848.085,997908857.985,9.61997164797,1.11027549939,1.98171415948e-15,2.28716752874e-16,17.6220655198,0.118589832508,0.133149347142,9.59091441765,1.11175762338,1.97572837004e-15,2.29022070416e-16,17.6253499608,0.119080504966,0.133768373713,10.2481293817,1.07773682956,2.11111465263e-15,2.2201378689e-16,17.5533885008,0.108567068608,0.120641682544,73.0,90.4198434625,21.0,16.934721022,8.82305834508,5.54227233446,5.7986459729,0.80767017938,524.326171875,212.44102478,225.023034818,342.166543304,-6.71224358017,0.0
997908857.995,997908867.995,997908863.423,997908858.295,997908867.99,9.15041886307,1.05712859366,1.88498628579e-15,2.17768490294e-16,17.6763975638,0.118701083091,0.133289644107,8.85125140633,1.07303577174,1.8233577897e-15,2.21045368979e-16,17.712488309,0.124236616297,0.140311743807,9.50846637036,1.03777019102,1.95874407229e-15,2.13780659351e-16,17.634723813,0.112467584749,0.125478424365,69.0,83.9495873941,12.0,9.65915043716,8.82893035787,3.16117650671,5.80250514757,0.822058109914,522.454467773,214.016479492,222.676820927,342.16675892,-6.71250965293,0.0
997908867.995,997908877.995,997908872.855,997908868.09,997908877.865,10.7505724586,1.13991519389,2.21461792647e-15,2.34822529941e-16,17.5014210233,0.109420188982,0.121696252384,10.4491138307,1.15480807946,2.15251744913e-15,2.3789046437e-16,17.5323013492,0.113813342956,0.127156262822,11.1063287948,1.12208560436,2.28790373172e-15,2.31149634498e-16,17.4660736843,0.104499053674,0.115638438845,79.0,97.9690893612,12.0,9.58873625281,8.82101468195,3.13813186456,5.79730284691,0.806733045772,521.789978027,215.84513855,220.784536922,342.166702006,-6.7122493017,0.0
997908877.995,997908887.995,997908882.986,997908878.235,997908887.475,8.95382665899,1.09033025764,1.84448829175e-15,2.24608033074e-16,17.6999782939,0.124762016258,0.140982475153,9.06562165836,1.08450573869,1.86751806162e-15,2.23408182171e-16,17.686506024,0.122684757085,0.138334929366,9.72283662239,1.0496115295,2.00290434421e-15,2.16219975077e-16,17.6105175296,0.11130356086,0.124030926336,69.0,85.8081998551,26.0,20.737574249,8.82542854392,6.7868424815,5.80020370304,0.80435344178,522.195739746,218.227508545,219.027481065,342.166826645,-6.71235393519,0.0
997908887.995,997908897.995,997908892.7,997908888.035,997908897.885,9.52540548808,1.09239625376,1.96223353054e-15,2.25033628275e-16,17.6327913193,0.117877848891,0.13225224096,9.3741319378,1.10020954445,1.93107117919e-15,2.26643166157e-16,17.6501723456,0.120489166986,0.135549046845,10.0313469018,1.06584829599,2.06645746178e-15,2.19564748974e-16,17.5766018766,0.109634939806,0.12196200498,70.0,88.5783749034,17.0,13.6508241868,8.83015768174,4.46754246113,5.80331176318,0.790767889048,523.295166016,219.827590942,218.320395173,342.166341736,-6.71216106419,0.0
997908897.995,997908907.995,997908903.013,997908898.095,997908907.935,9.30123226553,1.06827013734,1.9160538467e-15,2.20063648293e-16,17.6586487763,0.118043567723,0.132460929586,9.03148917093,1.08247470037,1.86048676921e-15,2.22989788275e-16,17.6906015862,0.122905081002,0.138615194863,9.68870413496,1.04752901898,1.9958730518e-15,2.15790977909e-16,17.614335765,0.111465600739,0.124232219195,68.0,85.5459123608,13.0,10.4535531318,8.82944831106,3.42116284313,5.80284555416,0.795293687859,525.404296875,220.992218018,218.563546103,342.166818135,-6.71222666717,0.0
997908907.995,997908917.995,997908912.676,997908908.01,997908917.715,11.2679248037,1.16514226259,2.32119250956e-15,2.40019306093e-16,17.4503901498,0.106835840636,0.118507337538,10.9698205526,1.17954224938,2.25978303383e-15,2.42985703373e-16,17.4795011917,0.110884944383,0.123511214693,11.6270355166,1.14755542168,2.39516931642e-15,2.36396416867e-16,17.4163275023,0.102195007938,0.112823155011,83.0,102.657494353,12.0,9.68813554425,8.82920622425,3.17066254175,5.80268645108,0.808743447342,527.394042969,220.755523682,219.904125642,342.166612355,-6.7124837078,0.0
997908917.995,997908927.995,997908922.775,997908918.06,997908927.96,8.51959208519,1.05587158229,1.75503596955e-15,2.17509545952e-16,17.7539529965,0.126852528362,0.143658583943,8.5270848829,1.05546986987,1.75657948588e-15,2.17426793192e-16,17.7529985345,0.126701808032,0.143465250283,9.18429984693,1.01961893493,1.89196576847e-15,2.10041500596e-16,17.6723848649,0.114302347875,0.127767093774,66.0,81.1365101954,22.0,17.9428408277,8.83426189777,5.87220245269,5.80600911537,0.813553084609,529.508178711,219.587722778,222.083223422,342.166822959,-6.71233519909,0.0
997908927.995,997908937.995,997908933.092,997908927.995,997908937.95,9.11805943093,1.09990737048,1.87832024277e-15,2.26580918318e-16,17.6802439536,0.123655171823,0.139570325993,9.24521399569,1.09334428449,1.90451408311e-15,2.25228922605e-16,17.6652075798,0.121357530531,0.13664934553,9.90242895972,1.05877376081,2.0399003657e-15,2.18107394727e-16,17.5906456614,0.110291185947,0.122774834283,72.0,87.4736263616,26.0,21.1712399349,8.8335525271,6.92876943325,5.80554290635,0.823321194982,530.320739746,217.503601074,224.250821245,342.166723588,-6.7124505801,0.0
997908937.995,997908947.995,997908942.699,997908938.055,997908947.935,9.3851890714,1.08267856365,1.93334894871e-15,2.23031784112e-16,17.6488924344,0.118537990448,0.133083980755,9.21159773224,1.0917180924,1.89758913284e-15,2.24893927035e-16,17.6691625895,0.121605120356,0.136963431022,9.86881269627,1.05708694035,2.03297541543e-15,2.17759909712e-16,17.5943377339,0.110480751059,0.123009835296,71.0,87.1582291852,16.0,13.0509216919,8.83168339168,4.27121073553,5.80431448258,0.81493283845,530.134216309,215.075195312,226.12407577,342.166656744,-6.71215652261,0.0
997908947.995,997908957.995,997908953.151,997908948.06,997908957.84,10.627715073,1.16879626224,2.18930930504e-15,2.40772030022e-16,17.5139002436,0.113284217021,0.126496011905,10.6916174506,1.16569815574,2.20247319483e-15,2.40133820082e-16,17.5073914721,0.11235742118,0.125341283482,11.3488324147,1.13334380332,2.33785947742e-15,2.33468823485e-16,17.4426220426,0.103347816319,0.114230097451,80.0,100.271847547,24.0,19.4681174769,8.83543292237,6.37138390153,5.80677873027,0.798033125741,528.528991699,212.954589844,226.94864434,342.166625065,-6.71236370277,0.0
997908957.995,997908967.995,997908963.008,997908958.325,997908967.75,10.1801710647,1.11998112231,2.09711523933e-15,2.30716111196e-16,17.5606123104,0.113323041614,0.126544433206,9.97051740044,1.1305319631,2.05392658449e-15,2.32889584398e-16,17.5832057606,0.116615845245,0.130665365458,10.6277323645,1.09711810472,2.18931286708e-15,2.26006329573e-16,17.5138984771,0.106666758945,0.118299291989,76.0,93.8370734092,15.0,12.0747057504,8.82945394099,3.95172188193,5.80284925423,0.810202352332,526.496154785,211.920776367,226.660696941,342.166731024,-6.71226048581,0.0
997908967.995,997908977.995,997908972.958,997908968.025,997908977.975,9.66544065265,1.09363559964,1.99108077445e-15,2.25288933527e-16,17.6169458537,0.116383317361,0.130373432833,9.45788874363,1.10432595164,1.94832508119e-15,2.27491146038e-16,17.6405144976,0.119901975182,0.134806148741,10.1151037077,1.07010859408,2.08371136378e-15,2.2044237038e-16,17.5675741504,0.109184729563,0.121405008172,72.0,89.3480288723,15.0,12.1364599527,8.83313028265,3.97193234815,5.80526540098,0.806170626726,524.025268555,212.301574707,224.973256405,342.166708389,-6.71234820507,0.0
997908977.995,997908987.995,997908983.187,997908977.995,997908987.78,10.5647023617,1.13893462532,2.17632868651e-15,2.34620532817e-16,17.5203568344,0.111158941353,0.123851330679,10.3547946616,1.14931858882,2.13308770029e-15,2.36759629296e-16,17.5421462722,0.114279143165,0.127738094076,11.0120096256,1.1164845634,2.26847398288e-15,2.29995820061e-16,17.4753335442,0.104850755306,0.11606934818,79.0,97.2809311591,15.0,12.0741695979,8.83407611022,3.95154641386,5.80588701301,0.81227517254,521.762512207,213.788619995,222.487724206,342.166542184,-6.7122815932,0.0
997908987.995,997908997.995,997908992.784,997908988.045,997908997.95,12.2940516164,1.22123606974,2.53257463298e-15,2.51574630366e-16,17.3557624196,0.102825655872,0.113592416907,12.0813128915,1.23105038966,2.48875045565e-15,2.53596380269e-16,17.3747146696,0.105352570986,0.116684717307,12.7385278555,1.20047204146,2.62413673824e-15,2.4729724054e-16,17.3172018973,0.097780934465,0.10746651404,89.0,112.598960785,15.0,12.00477086,8.83924438226,3.92883409964,5.80928367874,0.790519913271,520.785583496,215.730072021,220.328308525,342.166329025,-6.71209177764,0.0
997908997.995,997909007.995,997909002.891,997908998.02,997909007.885,10.1072510878,1.11864129073,2.08209372409e-15,2.30440105891e-16,17.5684173632,0.1139695491,0.127351317426,9.92523323081,1.12781058507,2.04459804555e-15,2.32328980525e-16,17.5881481976,0.116852926725,0.130963160243,10.5824481948,1.09434080671,2.17998432814e-15,2.25434206182e-16,17.5185346222,0.106843203768,0.118516399101,74.0,93.5119502328,16.0,12.8305400249,8.83651386816,4.19908582632,5.80748914401,0.791412199901,521.261535645,218.241165161,218.496302186,342.166659771,-6.71232438651,0.0
997909007.995,997909017.995,997909015.182,997909012.015,997909017.935,11.8487748747,1.52605418311,2.44084762418e-15,3.14367161721e-16,17.39581638,0.131536980121,0.149698178735,11.4407429021,1.55106474324,2.35679303784e-15,3.19519337107e-16,17.4338644345,0.138038389151,0.158180169163,12.0979578661,1.51057671588,2.49217932043e-15,3.11178803472e-16,17.3732198309,0.127748234047,0.144808798743,50.0,64.1414189048,5.0,4.03677993964,5.30183850982,1.32112798025,3.48444760552,0.779953100965,523.110473633,220.659515381,217.529763806,342.166296241,-6.71203465038,0.0
997909017.995,997909027.995,997909023.213,997909018.045,997909027.93,9.7374172181,1.10918678439,2.00590794693e-15,2.28492477584e-16,17.6088905536,0.11712501565,0.131305108273,9.64615663958,1.11383350488,1.98710826775e-15,2.29449702005e-16,17.6191142251,0.118643908966,0.133217538347,10.3033716036,1.07992367216,2.12249455034e-15,2.22464276465e-16,17.5475515913,0.108221594663,0.120215157636,72.0,91.0274977756,19.0,15.277941938,8.83472918163,5.00005372517,5.80631622132,0.791182397294,524.936950684,221.612930298,217.787025057,342.166699768,-6.71238273225,0.0
997909027.995,997909037.995,997909032.431,997909028.02,997909037.83,10.4531783479,1.13621107375,2.15335473966e-15,2.34059481193e-16,17.5318790995,0.112030489673,0.12493447546,10.2755292091,1.14502030973,2.11675901708e-15,2.35874183804e-16,17.5504895047,0.114707007775,0.128273034995,10.9327441732,1.11208204893,2.25214529967e-15,2.29088902079e-16,17.4831770357,0.105178382114,0.11647104032,78.0,96.6461838943,16.0,12.9537030195,8.84006635145,4.23939371547,5.80982388919,0.807263350662,527.337341309,221.379989624,219.362500438,342.16678711,-6.71234886354,0.0
997909037.995,997909047.995,997909042.855,997909038.13,997909047.915,9.61637143942,1.10001364779,1.98097251652e-15,2.26602811445e-16,17.6224719252,0.117592703539,0.131893327686,9.49855337524,1.10605593444,1.9567019953e-15,2.27847522494e-16,17.6358563312,0.119593013905,0.134415625034,10.1557683393,1.07191590979,2.09208827789e-15,2.20814677417e-16,17.5632180357,0.108943512356,0.121106788497,73.0,89.7644010852,18.0,14.5676662238,8.83876020863,4.76759985505,5.80896547258,0.813336509726,529.545837402,219.95640564,221.805815655,342.166762255,-6.71242190022,0.0
997909047.995,997909057.995,997909052.833,997909048.01,997909057.89,8.44993810638,1.05123121698,1.74068724992e-15,2.16553630698e-16,17.7628661803,0.127308824986,0.144244263538,8.45419495828,1.05100224547,1.74156416141e-15,2.16506462567e-16,17.7623193533,0.127222182259,0.144133010015,9.11140992231,1.01503196792,1.876950444e-15,2.09096585392e-16,17.681036035,0.114678222257,0.128237030801,66.0,80.5771182481,22.0,17.874243669,8.84354001578,5.84975247349,5.81210683337,0.819328564271,530.64239502,217.70451355,224.274563329,342.166874932,-6.7121891169,0.0
997909057.995,997909067.995,997909062.782,997909058.045,997909067.57,11.161560949,1.1706414999,2.2992815555e-15,2.4115214898e-16,17.4606876622,0.108289276245,0.120298693976,10.9823017471,1.17926862304,2.2623541599e-15,2.42929336345e-16,17.4782665697,0.110740712467,0.123332255011,11.6395167111,1.14732212658,2.39774044249e-15,2.36348358075e-16,17.4151626296,0.102070608218,0.112671529784,84.0,102.919853165,16.0,12.9134443659,8.84227891236,4.2262181561,5.81127801733,0.816455380859,530.20703125,215.255981445,226.018192583,342.166769539,-6.71258744284,0.0
997909067.995,997909077.995,997909073.222,997909068.26,997909077.975,10.6824734288,1.13275113627,2.20058952633e-15,2.33346734071e-16,17.5083204469,0.109425397965,0.121702697071,10.3555930056,1.1489567133,2.13325215916e-15,2.3668508294e-16,17.5420625662,0.114236629528,0.127684966986,11.0128079697,1.11613530452,2.26863844175e-15,2.2992387273e-16,17.4752548338,0.104812246027,0.116022150974,78.0,97.3559372091,11.0,8.9229518025,8.84024650908,2.92023877173,5.80994229148,0.801417622557,528.587463379,212.919921875,227.010333178,342.166635424,-6.71225262389,0.0
997909077.995,997909087.995,997909082.647,997909078.075,997909087.9,8.07314497879,1.01315869183,1.66306786563e-15,2.08710690517e-16,17.8123931208,0.128361238663,0.145597235463,7.92048174692,1.02163828351,1.63161923987e-15,2.10457486404e-16,17.8331210064,0.131722244167,0.149938266638,8.57769671095,0.984614277266,1.76700552246e-15,2.02830541117e-16,17.7465732839,0.117980443476,0.132381429155,62.0,75.894292207,17.0,13.6406264062,8.84786379893,4.46420500566,5.81494848835,0.817097327632,526.463317871,212.028503418,226.552983415,342.16672393,-6.71228958693,0.0
997909087.995,997909097.995,997909092.856,997909088.155,997909097.895,11.6523175127,1.17386445142,2.40037740762e-15,2.41816076993e-16,17.4139692246,0.104212716927,0.115287844669,11.2633796011,1.19244595967,2.32025619784e-15,2.45643867693e-16,17.4508281974,0.109259491033,0.121497466741,11.9205945652,1.16087419713,2.45564248043e-15,2.3914008461e-16,17.3892552067,0.100896477922,0.111242331541,85.0,105.444885177,9.0,7.25105687154,8.84560619861,2.37307315796,5.81346475964,0.806429954993,523.687744141,212.244354248,224.835140853,342.166700044,-6.7124696808,0.0
997909097.995,997909107.995,997909103.642,997909098.075,997909107.85,9.4999171102,1.08409960207,1.9569829247e-15,2.23324518026e-16,17.6357004601,0.117326752469,0.131558766117,9.28999893197,1.09499163522,1.91373977999e-15,2.25568276856e-16,17.6599608398,0.12097610583,0.136165798667,9.947213896,1.06051761981,2.04912606258e-15,2.1846662968e-16,17.5857463582,0.109990929084,0.122402798348,71.0,87.9765924319,15.0,12.087921797,8.84434509519,3.95604713355,5.8126359436,0.807197562765,521.335327148,213.56829834,222.438847772,342.166721929,-6.71223067889,0.0
997909717.995,997909727.995,997909723.164,997909718.025,997909727.69,8.81689496478,1.0419705852,1.81628036275e-15,2.14645940552e-16,17.7167108323,0.121278192199,0.13654873352,8.54535262426,1.05662206269,1.7603426406e-15,2.17664144915e-16,17.7506750285,0.126576420326,0.143304458243,9.20256758829,1.02079965368,1.89572892319e-15,2.10284728657e-16,17.6702274605,0.114212364789,0.127654646696,66.0,81.2712619829,13.0,10.4072738929,8.83136811582,3.40601691041,5.80410727857,0.81228884789,518.515380859,219.185577393,216.193780954,342.166756084,-6.71241215707,0.0
997909727.995,997909737.995,997909732.943,997909728.405,997909737.895,8.95627632475,1.04571114082,1.8449929229e-15,2.15416495009e-16,17.6996812894,0.119897054282,0.134799926805,8.65144041415,1.06208074725,1.78219672531e-15,2.18788633934e-16,17.7372789476,0.125720674184,0.142208215085,9.30865537818,1.02646322871,1.9175830079e-15,2.11451425114e-16,17.6577826192,0.113571281747,0.126854125623,66.0,82.2407594873,12.0,9.51262614804,8.83486992978,3.11322310299,5.80640872311,0.802626964353,520.317138672,222.164779663,214.712783621,342.167045666,-6.71254359795,0.0
997909737.995,997909747.995,997909742.415,997909738.195,997909747.825,7.87451679393,0.995581098372,1.62215045955e-15,2.05089706265e-16,17.8394402161,0.129261248185,0.146756659693,7.65936964698,1.00773462132,1.57783014728e-15,2.07593331992e-16,17.8695174265,0.134202479749,0.153161544726,8.31658461101,0.970131266211,1.71321642987e-15,1.9984704084e-16,17.7801374743,0.119792871055,0.134668213569,59.0,73.4901302902,15.0,11.9361176403,8.83657579735,3.90636577318,5.8075298448,0.802996822488,523.293212891,223.4637146,215.328299134,342.166816051,-6.71237708588,0.0
997909747.995,997909757.995,997909753.077,997909748.22,997909757.935,11.2360423913,1.15127771119,2.31462473261e-15,2.37163208505e-16,17.4534665774,0.105909978418,0.117369000708,10.8182295471,1.1716281493,2.2285552867e-15,2.41355398756e-16,17.4946095192,0.111644590832,0.124454646657,11.4754445111,1.13945335586,2.36394156929e-15,2.34727391307e-16,17.4305762067,0.102785553553,0.113543470715,82.0,101.425213603,8.0,6.46538795343,8.83845619262,2.1159451484,5.80876566871,0.808711420752,527.06237793,222.985610962,217.896631024,342.166699625,-6.71236079024,0.0
997909757.995,997909767.995,997909763.232,997909758.005,997909767.815,12.7127834922,1.26556340049,2.61883339939e-15,2.60706060502e-16,17.3193983732,0.103037908009,0.113851544449,12.7784720003,1.26262420892,2.63236523206e-15,2.60100587037e-16,17.3138026858,0.102305223601,0.112957524139,13.4356869643,1.2328318209,2.76775151465e-15,2.53963355105e-16,17.2593503082,0.0953159615637,0.10449605205,96.0,118.771456539,24.0,19.5264233412,8.83999879234,6.39046582075,5.80977948833,0.808352749164,529.970031738,221.07649231,221.146627273,342.166638488,-6.7124611634,0.0
997909767.995,997909777.995,997909772.414,997909768.115,997909777.655,11.3214797901,1.16489019011,2.33222483677e-15,2.39967379163e-16,17.4452420109,0.106332509018,0.117888228713,10.9977753461,1.18051218171,2.2655417213e-15,2.43185509432e-16,17.47673789,0.110703448665,0.123286027591,11.6549903102,1.14857274767,2.40092800389e-15,2.3660598602e-16,17.413720208,0.102047319847,0.112643148919,84.0,102.969076705,11.0,9.00315285711,8.83476296118,2.9464863896,5.80633842175,0.815893721798,531.381774902,218.540298462,224.028556347,342.166692298,-6.71262672884,0.0
997909777.995,997909787.995,997909782.825,997909778.015,997909787.87,10.8286803672,1.16674936688,2.23070815565e-15,2.40350369577e-16,17.4935611632,0.111100690941,0.123779007585,10.7714520236,1.1695215767,2.21891911686e-15,2.409214448e-16,17.4993143714,0.111913716896,0.124789239154,11.4286669876,1.13727856484,2.35430539945e-15,2.34279384356e-16,17.4350110543,0.102998988326,0.113804021019,83.0,100.985134695,20.0,16.1992020002,8.83612540327,5.30155701826,5.80723383907,0.82200245547,531.33190918,215.046478271,226.838875788,342.166563902,-6.71234178894,0.0
997909787.995,997909797.995,997909792.493,997909788.175,997909797.78,9.33230411506,1.09152690959,1.9224546477e-15,2.24854543376e-16,17.6550277929,0.120096199448,0.135051774952,9.27391100407,1.09454921958,1.91042566684e-15,2.25477139234e-16,17.6618426902,0.121128355017,0.136358764664,9.9311259681,1.06003592189,2.04581194943e-15,2.18367399909e-16,17.5875037735,0.110112785231,0.122553757516,71.0,87.7719639187,20.0,16.1713080651,8.83806772773,5.29242809404,5.80851036377,0.809233060577,529.696166992,212.166320801,228.259910571,342.16677399,-6.71239384368,0.0
997909797.995,997909807.995,997909803.017,997909798.1,997909807.615,10.5518001752,1.14091171558,2.1736708361e-15,2.35027813409e-16,17.5216836046,0.111471726516,0.124239830219,10.3703344535,1.14987550268,2.13628889743e-15,2.36874353552e-16,17.5405180924,0.114169077874,0.127600560808,11.0275494176,1.11706989648,2.27167518002e-15,2.30116398675e-16,17.4738024684,0.104762233207,0.11596086052,79.0,97.4534747389,16.0,12.8465527853,8.83727390817,4.20432636611,5.80798865368,0.811049474139,526.528991699,210.305435181,228.021081618,342.166556687,-6.71232930594,0.0
997909807.995,997909817.995,997909812.682,997909808.015,997909817.895,9.20394849229,1.07163119748,1.89601338941e-15,2.2075602668e-16,17.6700645511,0.119580380216,0.134399661542,9.02087734271,1.08125017247,1.8583007326e-15,2.22737535529e-16,17.6918780557,0.122910171003,0.138621671183,9.67809230674,1.04630758417,1.99368701519e-15,2.1553936234e-16,17.6155256001,0.111458099005,0.124222898734,68.0,85.5580294159,16.0,12.807704146,8.84038162731,4.19161226598,5.8100310932,0.794983140879,523.272521973,210.489898682,226.075635961,342.166430299,-6.71231807931,0.0
997909817.995,997909827.995,997909823.318,997909818.345,997909827.9,10.0292843383,1.1241121529,2.0660325737e-15,2.31567103498e-16,17.5768251398,0.115342992723,0.129069057328,9.93966417992,1.1286149062,2.04757082106e-15,2.32494670677e-16,17.5865707209,0.116770974219,0.130860204237,10.5968791439,1.09516486247,2.18295710365e-15,2.2560396167e-16,17.5170550468,0.10678114998,0.118440035841,76.0,93.6261057542,19.0,15.3231331474,8.83525276474,5.01484357553,5.80666032798,0.811881843944,520.13873291,212.565383911,222.632096638,342.16680744,-6.71246686041,0.0
997909827.995,997909837.995,997909833.044,997909828.13,997909837.825,9.69242904059,1.09462333323,1.99664038236e-15,2.25492406646e-16,17.6139184246,0.116175392939,0.13011250859,9.48169124889,1.10546572199,1.95322839727e-15,2.2772593873e-16,17.6377854767,0.119733857185,0.13459361821,10.1389062129,1.07128977126,2.08861467986e-15,2.2068569288e-16,17.5650222356,0.109055248835,0.121244911202,72.0,89.5711798742,15.0,12.0522083996,8.83440264592,3.9443591126,5.80610161716,0.803929804309,518.627929688,215.230163574,219.573400381,342.166344904,-6.71195349395,0.0
997909837.995,997909847.995,997909842.996,997909838.03,997909847.72,9.68021647133,1.08707522348,1.99412459309e-15,2.23937496038e-16,17.615287327,0.115553523483,0.129332796862,9.40561149316,1.10127183865,1.93755596759e-15,2.26861998762e-16,17.6465324103,0.120217185034,0.13520482999,10.0628264572,1.06698003591,2.07294225018e-15,2.19797887398e-16,17.5732000426,0.109419076639,0.121694876173,72.0,88.9461959483,13.0,10.3336531658,8.83908674433,3.38192285428,5.80918007673,0.809622259135,518.903259277,218.741424561,216.777896099,342.16659941,-6.71210331395,0.0
997909847.995,997909857.995,997909853.105,997909848.085,997909857.955,9.67194864369,1.09625673449,1.9924214206e-15,2.25828887305e-16,17.6162150454,0.116573370678,0.130612029232,9.48975839599,1.10561834955,1.95489022957e-15,2.27757380007e-16,17.6368621108,0.119653120237,0.134491579077,10.14697336,1.07146360868,2.09027651216e-15,2.20721503388e-16,17.5641586996,0.108989580021,0.121163731048,72.0,89.6846649377,16.0,12.8288598728,8.83856316122,4.19853595837,5.80883597007,0.802925297157,520.816772461,222.000213623,215.129301719,342.166724361,-6.71242565856,0.0
997909857.995,997909867.995,997909862.351,997909858.035,997909867.73,10.7903450547,1.15779491142,2.22281108126e-15,2.38505751752e-16,17.497411668,0.110662421688,0.123235135896,10.6610580858,1.16409573276,2.19617796568e-15,2.3980372095e-16,17.5104992261,0.112516222668,0.125538982881,11.3182730499,1.131702227,2.33156424827e-15,2.33130658763e-16,17.4455495826,0.103470805162,0.114380394876,80.0,100.02210562,18.0,14.2554425068,8.83722323883,4.66541754768,5.80795535303,0.799957831895,523.700805664,223.447662354,215.575084948,342.166396144,-6.71233978801,0.0
997909867.995,997909877.995,997909872.681,997909868.105,997909877.66,9.68659444309,1.08169368468,1.99543845528e-15,2.22828899044e-16,17.6145722071,0.114938875851,0.128563128075,9.35790697936,1.09874562999,1.92772883775e-15,2.26341599778e-16,17.6520531904,0.120534890722,0.135606933402,10.0151219434,1.06437709032,2.06311512034e-15,2.19261680607e-16,17.578359396,0.109659705869,0.121992660369,72.0,88.5363159513,11.0,8.87415722238,8.84026339886,2.90426963642,5.8099533917,0.813431465549,527.657531738,223.331756592,217.963560345,342.166676468,-6.71236465554,0.0
997909877.995,997909887.995,997909883.148,997909878.06,997909887.91,9.90931570243,1.14276680526,2.0413190347e-15,2.35409961883e-16,17.5898908378,0.118501133827,0.133037513434,10.0684069855,1.1348636596,2.07409183901e-15,2.33781913877e-16,17.5725980943,0.115960163378,0.129842535772,10.7256219495,1.10161457971,2.2094781216e-15,2.2693260342e-16,17.5039437872,0.106151992702,0.117666345586,77.0,94.7950412853,27.0,22.0448140267,8.83818595618,7.21466640875,5.80858806528,0.812378322792,530.788330078,221.460067749,221.31898855,342.166658173,-6.71257213146,0.0
997909887.995,997909897.995,997909892.772,997909888.15,997909897.675,10.9551016619,1.17297991535,2.25675094235e-15,2.41633862562e-16,17.4809589697,0.110439243466,0.1229583711,10.898739081,1.17569591333,2.24514025068e-15,2.42193358147e-16,17.4865593611,0.111226405372,0.123935104161,11.555954045,1.14362523054,2.38052653327e-15,2.35586797492e-16,17.4229854847,0.102458818372,0.113144829285,84.0,102.104329067,20.0,16.2216983865,8.83564685956,5.30891947195,5.80691933299,0.822843562404,532.464172363,218.544921875,224.66130583,342.16689585,-6.71256576177,0.0
997909897.995,997909907.995,997909902.784,997909898.47,997909907.99,9.89655079747,1.1051194789,2.03868946428e-15,2.27654612654e-16,17.5912903546,0.114936916731,0.128560676411,9.68782689324,1.11575364133,1.99569234001e-15,2.29845250113e-16,17.6144340749,0.118353359196,0.132851241024,10.3450418573,1.08191601589,2.1310786226e-15,2.22874699274e-16,17.5431693695,0.107995935232,0.119936720364,75.0,91.4276179406,15.0,12.1112544146,8.83782001099,3.96368326296,5.80834756062,0.82042836582,532.278991699,214.890167236,227.515673813,342.166782033,-6.71243870744,0.0
997909907.995,997909917.995,997909913.434,997909908.045,997909917.98,9.03287057107,1.05702779339,1.86077133764e-15,2.17747725439e-16,17.6904355315,0.12015251048,0.135123007452,8.79474773332,1.06970133862,1.81171803306e-15,2.20358475756e-16,17.7194415331,0.12462362055,0.140805725981,9.45196269735,1.03434548788,1.94710431565e-15,2.13075170503e-16,17.6411950025,0.112751545441,0.125832066618,67.0,83.5050517413,14.0,11.3133295082,8.83467851229,3.70254420268,5.80628292067,0.802578381565,530.09576416,211.466308594,229.063005847,342.166576053,-6.7123189972,0.0
997909917.995,997909927.995,997909922.97,997909917.995,997909927.99,10.9223372755,1.15043205532,2.25000147875e-15,2.36989003395e-16,17.4842110421,0.10872829916,0.120840842912,10.652976345,1.16360168505,2.19451312707e-15,2.3970194712e-16,17.5113225933,0.112551911207,0.125583422148,11.310191309,1.13119974762,2.32989940966e-15,2.33027148009e-16,17.4463251226,0.103497475082,0.114412991607,81.0,99.968068894,13.0,10.4748991054,8.83876020863,3.42814879812,5.80896547258,0.810726385238,526.893310547,210.027633667,228.454398583,342.166471803,-6.71226774223,0.0
997909927.995,997909937.995,997909933.581,997909928.285,997909937.895,10.7501855707,1.15936286525,2.21453822756e-15,2.38828750241e-16,17.5014600971,0.111198334697,0.123900245967,10.6552045226,1.16399029205,2.19497213166e-15,2.39782000161e-16,17.5110955244,0.112565252235,0.125600035199,11.3124194867,1.13158365348,2.33035841425e-15,2.33106232617e-16,17.4461112469,0.103511526966,0.114430166933,80.0,99.9396150303,19.0,15.1771209673,8.83450398459,4.9670577711,5.80616821845,0.800703725599,522.958618164,210.430175781,225.954730057,342.166372099,-6.71244041814,0.0
997909937.995,997909947.995,997909942.909,997909938.385,997909947.945,9.10858648175,1.07431833167,1.87636881524e-15,2.21309576323e-16,17.6813725347,0.121051745084,0.13626165886,8.9937598073,1.08035240181,1.8527145203e-15,2.22552594773e-16,17.6951467879,0.123163747545,0.138944399499,9.65097477133,1.0453454424,1.98810080289e-15,2.15341161134e-16,17.6185720492,0.111658038774,0.124471361471,69.0,85.2359292953,18.0,14.6369978439,8.83184665953,4.79029020347,5.80442178466,0.809712897171,520.29699707,212.194442749,223.029807063,342.166495618,-6.7121551904,0.0
997909947.995,997909957.995,997909953.544,997909948.68,997909957.88,10.408111976,1.14662566831,2.14407106705e-15,2.36204887673e-16,17.5365701101,0.113470332799,0.126728167384,10.3504019919,1.14947261447,2.13218281032e-15,2.36791358581e-16,17.5426069566,0.114339718739,0.127813800317,11.0076169559,1.11662164082,2.26756909291e-15,2.30024058009e-16,17.4757667287,0.10490291466,0.116133280942,78.0,97.1794722191,20.0,16.1720176616,8.82838425505,5.29266032561,5.80214624063,0.802710646559,518.543640137,215.513015747,219.289858351,342.166464671,-6.71219045056,0.0
997909957.995,997909967.995,997909963.068,997909958.23,997909967.82,10.1923943407,1.1202171831,2.09963323418e-15,2.30764739718e-16,17.5593094549,0.113216639063,0.126411739229,9.97957476287,1.13092318341,2.05579240115e-15,2.32970175783e-16,17.5822199098,0.116553718401,0.130587353039,10.6367897269,1.09752497596,2.19117868374e-15,2.26090145048e-16,17.512973565,0.106617893508,0.118239179265,76.0,93.9274049643,15.0,11.9906154665,8.83042791818,3.92420142539,5.80348936662,0.809271639944,518.829589844,218.999633789,216.521601673,342.166534023,-6.7123591603,0.0
997909967.995,997909977.995,997909972.795,997909968.03,997909977.895,9.22389822271,1.06353056386,1.90012303388e-15,2.19087296155e-16,17.6677137443,0.118480849029,0.133011940711,8.94835982434,1.07810162613,1.84336212381e-15,2.22088934982e-16,17.7006414018,0.123510622763,0.139386147158,9.60557478837,1.04301046046,1.9787484064e-15,2.14860154855e-16,17.6236916056,0.111921385782,0.124798776267,68.0,84.8143596324,13.0,10.2974978472,8.82970165773,3.37009020453,5.80301205738,0.801867173933,520.824645996,221.903091431,215.214088577,342.166622519,-6.71226404244,0.0
997909977.995,997909987.995,997909983.807,997909978.135,997909987.94,10.3651207042,1.12265534765,2.13521486507e-15,2.31267001616e-16,17.5410640902,0.111653991801,0.124466331329,10.0905401812,1.13641862334,2.07865127733e-15,2.34102236408e-16,17.5702139597,0.115869282365,0.129728575554,10.7477551452,1.10318957312,2.21403755992e-15,2.27257052063e-16,17.5017055905,0.106088021134,0.117587734136,76.0,94.9150827618,13.0,10.3250392135,8.83115417863,3.37910374259,5.80396667585,0.800914617877,524.524780273,223.823196411,215.742177205,342.166758477,-6.71233421512,0.0
997909987.995,997909997.995,997909993.0,997909988.1,997909997.98,10.672198486,1.15942788238,2.19847288812e-15,2.38842143771e-16,17.5093652654,0.111976381893,0.124867174474,10.6134674753,1.16229288321,2.18637429991e-15,2.39432333941e-16,17.5153567666,0.112829164135,0.125928768436,11.2706824393,1.12981864591,2.3217605825e-15,2.32742641057e-16,17.4501244666,0.103722553342,0.114688159517,81.0,99.5137176689,20.0,16.1463897901,8.82943142129,5.28427302223,5.80283445394,0.814089523096,527.875244141,223.687835693,217.802794625,342.166722179,-6.71260521046,0.0
997909997.995,997910007.995,997910002.879,997909998.005,997910007.845,11.0081845967,1.14983479789,2.26768602692e-15,2.36865968365e-16,17.4757107409,0.107867820462,0.11977869928,10.6848487737,1.16564696489,2.20107884738e-15,2.40123274768e-16,17.5080790504,0.112420346561,0.125419614467,11.3420637377,1.13327552268,2.33646512997e-15,2.33454757671e-16,17.4432697912,0.103400703393,0.114294722995,81.0,100.164343686,11.0,9.00949685565,8.83122736767,2.9485626073,5.80401477678,0.80886375949,531.027648926,221.601654053,221.346367984,342.166894372,-6.71247903662,0.0
997910007.995,997910017.995,997910013.164,997910008.1,997910017.975,8.65803558797,1.03447268194,1.78355533112e-15,2.13101372479e-16,17.7364515835,0.122542034068,0.138153445906,8.39553654148,1.04874569235,1.72948052754e-15,2.16041612624e-16,17.7698788594,0.127801252174,0.144876949617,9.05275150551,1.01263194692,1.86486681013e-15,2.08602181065e-16,17.6880485017,0.115124312926,0.12879523114,66.0,79.9204553277,13.0,10.6476109682,8.82830543609,3.48467268049,5.80209443962,0.825907458874,532.636901855,217.956176758,225.238765124,342.166560842,-6.71229720263,0.0
997910017.995,997910027.995,997910023.386,997910018.22,997910027.885,10.6804200247,1.13041100664,2.20016652508e-15,2.32864667367e-16,17.5085291691,0.109230310182,0.121461376675,10.3238225531,1.14813738209,2.12670744594e-15,2.3651630071e-16,17.5453986719,0.11449272588,0.128005068162,10.9810375172,1.11524852544,2.26209372853e-15,2.29741196241e-16,17.4783915617,0.105021681926,0.116278881858,79.0,96.9490226457,10.0,8.10969446355,8.82876709002,2.65408182443,5.8023978455,0.814962644644,532.465454102,214.363311768,228.052793336,342.16665983,-6.71231073443,0.0
997910027.995,997910037.995,997910033.246,997910028.16,997910037.865,8.61443756633,1.03164002887,1.77457413866e-15,2.12517845948e-16,17.7419326806,0.122809558474,0.138493668498,8.34657316158,1.04624628323,1.71939407129e-15,2.15526734345e-16,17.7762294887,0.128219423962,0.145414745164,9.00378812561,1.01003273881,1.85478035388e-15,2.08066744194e-16,17.6939368331,0.115436378367,0.1291860307,64.0,79.4656850014,13.0,10.4999045691,8.82580574896,3.43633240443,5.80045160784,0.805603166525,530.494140625,211.422851562,229.325231168,342.166549942,-6.71215481839,0.0
997910037.995,997910047.995,997910042.847,997910038.27,997910047.785,11.0510455457,1.15490988137,2.27651538241e-15,2.37911435562e-16,17.471491578,0.107921027204,0.119844321216,10.7535272292,1.16941497115,2.21522660921e-15,2.40899484057e-16,17.5011226522,0.112081248683,0.124997617979,11.4107421932,1.13712633161,2.3506128918e-15,2.34248024312e-16,17.4367152667,0.103140165608,0.113976425575,82.0,100.695567547,12.0,9.69891236291,8.82462909443,3.17418950059,5.79967829287,0.814759261598,527.301086426,209.904678345,228.783299042,342.166532576,-6.71230443823,0.0
997910047.995,997910057.995,997910053.626,997910048.19,997910057.91,10.5041848629,1.14332641717,2.16386208176e-15,2.35525241937e-16,17.5265941093,0.112176958568,0.125116695916,10.3603859883,1.15043332077,2.13423951359e-15,2.36989264078e-16,17.5415601604,0.11432575195,0.127796344038,11.0176009523,1.11758342093,2.26962579618e-15,2.30222184712e-16,17.4747824036,0.10489835128,0.116127687243,78.0,97.1883426371,17.0,13.8384292076,8.82118920966,4.52894046795,5.79741754913,0.802775934177,523.260253906,210.050094604,226.437754698,342.166601166,-6.71250885776,0.0
997910057.995,997910067.995,997910063.007,997910058.185,997910067.905,11.4258176759,1.17913502644,2.35371844123e-15,2.42901815447e-16,17.4352817759,0.106634826887,0.118260009492,11.1853207151,1.19064474365,2.30417606732e-15,2.45272817192e-16,17.4583788973,0.109826618762,0.122199305674,11.8425356792,1.15892111414,2.43956234991e-15,2.38737749514e-16,17.3963882454,0.101368288052,0.111816225859,84.0,104.419510545,14.0,11.2271467475,8.81732708044,3.67433893553,5.79487930001,0.804632097907,520.529174805,211.883880615,223.416553441,342.166670922,-6.71226755985,0.0
997910067.995,997910077.995,997910073.027,997910068.015,997910077.965,10.7608187544,1.17015979636,2.2167286634e-15,2.41052918051e-16,17.5003867085,0.11207687088,0.124992171877,10.7626069211,1.17007317708,2.21709702575e-15,2.41035074479e-16,17.5002063025,0.112051297124,0.124960358435,11.4198218851,1.13779099717,2.35248330834e-15,2.34384945416e-16,17.4358516743,0.103119401283,0.113951065225,81.0,100.738081201,22.0,17.7628237405,8.82133558773,5.81328776962,5.79751375099,0.80418383426,518.803222656,215.020187378,219.844801602,342.166505883,-6.71207664816,0.0
997910077.995,997910087.995,997910082.719,997910078.03,997910087.925,14.1171075517,1.3068573081,2.90812415564e-15,2.69212605468e-16,17.2056356915,0.0961257592462,0.105470274503,13.9323712718,1.31484718855,2.87006848198e-15,2.70858520841e-16,17.2199374023,0.0979139594547,0.107627241827,14.5895862358,1.28619672952,3.00545476457e-15,2.64956526281e-16,17.1698925616,0.0917304443763,0.100201671287,104.0,128.668177307,16.0,12.7321157427,8.81917932609,4.16687424306,5.79609662357,0.808415827103,518.997314453,218.615310669,216.934935801,342.166697931,-6.71221388902,0.0
997910087.995,997910097.995,997910093.283,997910088.35,997910097.755,12.8914335904,1.24721364211,2.65563531961e-15,2.56926010274e-16,17.3042469607,0.100266607517,0.110477038629,12.6466997216,1.25829111106,2.60522014265e-15,2.59207968879e-16,17.3250569826,0.102983749796,0.113785414826,13.3039146856,1.22831731561,2.74060642524e-15,2.53033367016e-16,17.270051372,0.0958821784358,0.105177067644,94.0,117.310734538,14.0,11.1135430502,8.81776058474,3.6371595437,5.79516420552,0.80142938496,521.019165039,221.997634888,215.245163226,342.166516807,-6.71238098684,0.0
997910097.995,997910107.995,997910103.197,997910098.005,997910107.96,9.87616604709,1.10214873307,2.0344902057e-15,2.27042639012e-16,17.5935290423,0.114868240081,0.128474739999,9.6375147897,1.1143569514,1.98532804668e-15,2.29557531989e-16,17.6200873562,0.118797543806,0.133411316037,10.2947297537,1.08040399231,2.12071432927e-15,2.22563222415e-16,17.5484626238,0.108353903049,0.1203784708,73.0,90.7940816572,14.0,11.2796167163,8.81947208224,3.69151092532,5.79628902729,0.804190800844,524.407104492,223.782516479,215.707508322,342.166587401,-6.71237965382,0.0
997910107.995,997910117.995,997910112.65,997910108.03,997910117.76,11.5599465761,1.17411836964,2.38134899467e-15,2.41868384145e-16,17.4226104325,0.10502808373,0.116286731059,11.2017048072,1.19129094253,2.30755119028e-15,2.45405934161e-16,17.4567896906,0.109730442522,0.122080226692,11.8589197712,1.15959221353,2.44293747287e-15,2.38875995987e-16,17.3948871726,0.101290540696,0.111721618489,85.0,104.587475667,10.0,8.05669619095,8.81930881438,2.63673693522,5.79618172521,0.812892431066,528.094238281,224.055038452,217.634471936,342.166886185,-6.71250471529,0.0
997910117.995,997910127.995,997910122.538,997910118.1,997910127.975,10.3097356651,1.14019955295,2.12380554702e-15,2.34881107907e-16,17.546881174,0.113888747783,0.127250412947,10.2295788926,1.14417882234,2.10729325188e-15,2.35700837403e-16,17.5553556098,0.115115541413,0.12878425023,10.8867938567,1.11113180741,2.24267953447e-15,2.28893152326e-16,17.4877500011,0.105515418203,0.116884550575,78.0,95.9994708536,19.0,15.5481468715,8.81797452193,5.08848443066,5.79530480824,0.812730402285,531.10168457,221.99949646,221.069742293,342.166573885,-6.71267246024,0.0
997910127.995,997910137.995,997910132.655,997910128.14,997910137.92,12.8548091172,1.2546717635,2.64809067813e-15,2.5846238328e-16,17.3073359197,0.101113508139,0.111506251307,12.7098523233,1.26120669151,2.61822957859e-15,2.5980857845e-16,17.3196487388,0.102722056662,0.113465978894,13.3670672873,1.2313003744,2.75361586118e-15,2.53647877126e-16,17.2649096645,0.0956704074966,0.104922269214,97.0,117.853977796,17.0,13.8002574792,8.81674156814,4.51644790229,5.79449449256,0.823208179791,533.014709473,218.326797485,225.162309119,342.166676745,-6.71246874916,0.0
997910137.995,997910147.995,997910142.928,997910138.03,997910147.98,11.7428242958,1.18082090635,2.41902180492e-15,2.43249106708e-16,17.4055685932,0.104031159841,0.115065650491,11.3560381055,1.19926755049,2.33934384973e-15,2.470491154e-16,17.4419328971,0.10900112208,0.121177998611,12.0132530695,1.16775051367,2.47473013232e-15,2.40556605817e-16,17.3808484351,0.100719630336,0.111027362313,86.0,105.833002649,9.0,7.27953394077,8.80968727089,2.38239292607,5.78985830285,0.812648941471,533.000427246,214.468154907,228.27873136,342.166858281,-6.71230090172,0.0
997910147.995,997910157.995,997910152.731,997910148.14,997910157.855,10.0179162228,1.14047489843,2.0636907419e-15,2.34937829077e-16,17.5780565113,0.117060461621,0.131223962433,10.0799243131,1.13738427419,2.07646440849e-15,2.34301160483e-16,17.5713568221,0.116078490753,0.129990944574,10.7371392771,1.10409553602,2.21185069108e-15,2.27443680421e-16,17.5027785335,0.106271016759,0.117812635758,76.0,94.5722812802,24.0,19.3565994421,8.80795888362,6.33488709013,5.78872238087,0.803747437232,530.93536377,211.339065552,229.645417268,342.16699265,-6.71257045592,0.0
997910157.995,997910167.995,997910163.133,997910158.095,997910167.95,8.55078075094,1.04915971059,1.76146083469e-15,2.16126900382e-16,17.7499855727,0.125656921653,0.142126624523,8.463046162,1.05389875216,1.74338750937e-15,2.17103142944e-16,17.7611832256,0.127427114462,0.144396185788,9.12026112603,1.0178625728,1.87877379196e-15,2.09679689998e-16,17.6799818176,0.114875782315,0.128484177143,66.0,80.2853407536,19.0,15.3178541065,8.80296513928,5.01311588939,5.78544041737,0.822408166415,527.411376953,209.567611694,229.124755304,342.166807037,-6.71237297038,0.0
997910167.995,997910177.995,997910172.734,997910168.14,997910177.72,9.88028674384,1.10364294142,2.03533906923e-15,2.27350445933e-16,17.593076128,0.114970488184,0.128602689468,9.64403914078,1.11573523012,1.986672063e-15,2.29841457406e-16,17.6193525892,0.118860500234,0.133490740099,10.3012541048,1.08176083416,2.12205834559e-15,2.22842731837e-16,17.5477747495,0.108418014026,0.120457621361,73.0,90.681290799,14.0,11.3231224128,8.80293698965,3.70574915328,5.78542191701,0.80523694323,523.619873047,209.849395752,226.801951729,342.166678881,-6.71265052487,0.0
997910177.995,997910187.995,997910182.929,997910178.01,997910187.93,11.0675645078,1.18101602986,2.2799182886e-15,2.43289302151e-16,17.4698698451,0.110084250439,0.122518404331,11.0147175538,1.18355531582,2.26903181608e-15,2.43812395058e-16,17.475066587,0.110812447279,0.123421255276,11.6719325178,1.15157816199,2.40441809867e-15,2.3722510137e-16,17.41214308,0.102160424613,0.112780999082,83.0,102.730332776,20.0,16.2535256083,8.80148446875,5.31933565364,5.78446729854,0.808160068282,520.395141602,211.792373657,223.42135246,342.166628861,-6.71224887,0.0
997910187.995,997910197.995,997910192.914,997910188.1,997910197.9,10.7371626439,1.14698154513,2.21185550465e-15,2.36278198297e-16,17.5027761706,0.110195951665,0.122656808451,10.5017471469,1.15858090168,2.16335991227e-15,2.38667665747e-16,17.5268461063,0.113623028642,0.126918702601,11.158962111,1.12589987625,2.29874619486e-15,2.31935374508e-16,17.4609404925,0.104366197076,0.115475742044,79.0,98.2308864432,14.0,11.3454172162,8.80286943054,3.71304563438,5.78537751615,0.804334249535,518.606201172,215.022277832,219.736634758,342.166665965,-6.7121858194,0.0
997910197.995,997910207.995,997910203.561,997910198.525,997910207.865,10.1238315268,1.14253581661,2.08550929452e-15,2.35362378222e-16,17.5666377266,0.116097495232,0.130014783809,10.1506377035,1.14120248757,2.09103136692e-15,2.35087712439e-16,17.563766682,0.115678489763,0.129489401162,10.8078526675,1.10801108955,2.22641764951e-15,2.28250284448e-16,17.4956514606,0.105965283003,0.117436936302,77.0,95.1460180555,23.0,18.3997071358,8.80341553336,6.02172233536,5.7857364231,0.809455603276,518.844299316,219.169998169,216.387284844,342.16658131,-6.71238028402,0.0
997910207.995,997910217.995,997910213.1,997910208.265,997910217.99,10.0776330813,1.11357348855,2.07599241475e-15,2.2939613864e-16,17.571603645,0.113795925334,0.127134517349,9.83490868775,1.12589647572,2.02599118968e-15,2.31934673998e-16,17.5980741698,0.117680314608,0.132003581333,10.4921236518,1.09220863818,2.16137747227e-15,2.24994979466e-16,17.5278414995,0.107519015813,0.119348682792,74.0,92.2816999871,14.0,11.1392775596,8.79533095966,3.64558174678,5.78042312028,0.801975112637,520.961914062,222.238540649,215.013769522,342.16660467,-6.71227855566,0.0
997910217.995,997910227.995,997910222.184,997910218.03,997910227.67,11.2725481485,1.16467722712,2.32214491859e-15,2.39923508786e-16,17.4499447525,0.106753513214,0.11840602923,10.9448740006,1.18056147023,2.25464404412e-15,2.43195662867e-16,17.4819730844,0.111216446195,0.123922736613,11.6020889646,1.14848094697,2.39003032671e-15,2.36587075076e-16,17.4186595217,0.102483513839,0.113174950305,82.0,102.052769043,11.0,8.85702762155,8.79606847996,2.89866358523,5.78090782966,0.803658808705,524.07043457,223.836013794,215.469772289,342.166501241,-6.71221927023,0.0
997910227.995,997910237.995,997910233.497,997910228.06,997910237.985,9.02926097982,1.06542890071,1.86002776184e-15,2.19478353546e-16,17.6908694851,0.121101938858,0.136325279492,8.85087142326,1.07490230723,1.82327951319e-15,2.2142987529e-16,17.7125349205,0.124445847342,0.140578761916,9.50808638729,1.0395740394,1.95866579578e-15,2.14152252117e-16,17.6347672027,0.112657551655,0.125714984554,68.0,83.6518185261,16.0,12.872106935,8.79796576501,4.21268954235,5.78215475379,0.813065741149,528.329284668,223.930374146,217.873629547,342.166596369,-6.71272545584,0.0
997910237.995,997910247.995,997910242.908,997910238.19,997910247.89,9.17635929603,1.07364970837,1.89033001498e-15,2.21171839924e-16,17.6733239754,0.120134592719,0.135100340881,9.00108533393,1.08288896615,1.85422357879e-15,2.23075127027e-16,17.6942628025,0.123342127898,0.139171527866,9.65830029796,1.04782514911,1.98960986138e-15,2.15851980716e-16,17.6177482389,0.111829058478,0.12468396704,69.0,84.9618133848,16.0,12.9540965415,8.79676659078,4.2395225045,5.78136663854,0.812278324286,531.369384766,221.629547119,221.526372504,342.166664793,-6.71242945417,0.0
997910247.995,997910257.995,997910252.798,997910248.14,997910257.715,11.9390261133,1.21743799614,2.45943937933e-15,2.50792227204e-16,17.3875777448,0.105425708055,0.116774457095,11.8268332093,1.2226684202,2.43632764112e-15,2.51869694561e-16,17.3978288197,0.106813634592,0.118480010121,12.4840481734,1.19170251877,2.57171392371e-15,2.45490718867e-16,17.3391114104,0.0989893479828,0.108928181437,90.0,109.742577754,18.0,14.639423908,8.79062434154,4.79108418807,5.77732986043,0.820306353761,533.051452637,218.652359009,224.921443935,342.166653932,-6.71265629653,0.0
997910257.995,997910267.995,997910263.187,997910258.24,997910267.87,10.7455523876,1.15155947336,2.21358379185e-15,2.37221251513e-16,17.5019281355,0.110531997964,0.123073381093,10.5427860141,1.16153380411,2.1718139189e-15,2.39275963647e-16,17.5226115206,0.113476971288,0.126736449697,11.2000009781,1.12888452392,2.30720020149e-15,2.32550211928e-16,17.4569548485,0.104264396809,0.115351106934,80.0,98.4321752495,15.0,12.2037686843,8.78858630834,3.99396066031,5.77599043451,0.812828894462,533.04107666,214.61479187,228.183267292,342.166769963,-6.71245534361,0.0
997910267.995,997910277.995,997910272.476,997910267.995,997910276.985,10.1168157626,1.21086729072,2.0840640471e-15,2.49438661889e-16,17.5673903972,0.122743119756,0.138409157673,10.1992909885,1.20655360218,2.10105394362e-15,2.48550042049e-16,17.5585750438,0.121393668375,0.136695178856,10.8565059525,1.17161199362,2.23644022622e-15,2.41352070686e-16,17.490774813,0.11126900816,0.123988012207,69.0,85.864279878,22.0,17.8756770731,7.90901605486,5.85022158755,5.19792370201,0.803711016583,531.129882812,211.334915161,229.759788483,342.166706199,-6.71241552427,0.0
997910277.995,997910287.995,997910282.112,997910281.05,997910283.695,9.05588793729,1.89216183716,1.86551291508e-15,3.89785338455e-16,17.6876724008,0.206014308895,0.254480167776,8.59338820314,1.93793403829,1.77023796985e-15,3.99214411887e-16,17.7445889217,0.220796175878,0.277466836173,9.25060316717,1.87255681436,1.90562425244e-15,3.85746703758e-16,17.6645748726,0.200145331605,0.245571679003,20.0,24.4045101768,2.0,1.56960419402,2.63815339776,0.513688645316,1.73383389041,0.819803478525,527.831054688,209.150421143,229.704898277,342.166335454,-6.71203083945,4.0
997910287.995,997910297.995,997910292.742,997910288.255,997910297.965,10.6605129471,1.14753784948,2.1960656671e-15,2.36392796994e-16,17.5105547451,0.11100027703,0.123654355155,10.4538275424,1.15774963921,2.15348847373e-15,2.38496425677e-16,17.5318116719,0.114039705065,0.127438941715,11.1110425064,1.12495714421,2.28887475632e-15,2.31741171706e-16,17.4656129774,0.104711617193,0.115898837251,79.0,97.5523333818,15.0,12.0863823127,8.77976421434,3.95554330233,5.77019242232,0.809969605452,523.395751953,209.556152344,226.925914585,342.166489464,-6.71243346342,0.0
997910297.995,997910307.995,997910302.274,997910298.095,997910307.22,10.334868088,1.15549342646,2.12898282613e-15,2.3803164585e-16,17.5442376556,0.115071887738,0.128729603892,10.3709401667,1.15371407344,2.13641367433e-15,2.37665099129e-16,17.5404546783,0.11452443994,0.128044720175,11.0281551307,1.12080068517,2.27179995692e-15,2.30884941146e-16,17.4737428335,0.105090214973,0.116362915035,78.0,96.8164061907,23.0,18.5972769626,8.77902106411,6.08638155139,5.76970401287,0.805839380349,520.258789062,211.59664917,223.512860817,342.166892436,-6.71259753032,0.0
997910307.995,997910317.995,997910309.986,997910308.03,997910311.805,11.4089147737,1.82671806252,2.35023644338e-15,3.7630392088e-16,17.4368891603,0.161250937968,0.189448134331,10.9040813253,1.86566658234,2.24624075302e-15,3.84327315962e-16,17.4860272952,0.171483104664,0.203742040307,11.5612962894,1.81479741351,2.38162703561e-15,3.73848267183e-16,17.4224836718,0.158306927879,0.185394735649,33.0,40.5841784887,2.0,1.63445399666,3.51034844821,0.53491221709,2.30705352912,0.813273269574,518.761352539,213.817855835,220.834892313,342.166773327,-6.71212486446,4.0
1001061338.0,1001061348.0,1001061343.82,1001061340.02,1001061347.89,10.6232599474,1.26454906515,2.18839154916e-15,2.6049710742e-16,17.5143554784,0.122110026335,0.137604444434,10.2669484098,1.28447811931,2.11499137242e-15,2.64602492578e-16,17.5513965506,0.127985601125,0.145113975746,10.9196570888,1.24772861399,2.24944936028e-15,2.57032094482e-16,17.484477499,0.117470687255,0.131739810465,69.0,76.5909984601,7.0,6.35232816433,7.01404795385,2.07894376287,4.57812997407,0.900950190846,419.024627686,633.90246582,234.674881433,342.166860054,-6.71235154789,0.0
1001061348.0,1001061358.0,1001061353.5,1001061348.59,1001061357.85,11.6467880305,1.21122346591,2.39923833428e-15,2.49512033977e-16,17.4144845714,0.107419095677,0.119225555171,11.60260267,1.21330186899,2.39013615003e-15,2.49940185012e-16,17.4186114497,0.107984609311,0.119922748911,12.255311349,1.18222795873,2.52459413789e-15,2.43538959497e-16,17.3591891273,0.0999884964702,0.11013944631,97.0,107.459854072,18.0,16.3038175536,8.76843117335,5.33579483571,5.72323112765,0.90277263887,420.034942627,632.790039062,233.650596431,342.167068643,-6.71233686967,0.0
1001061358.0,1001061368.0,1001061363.05,1001061358.0,1001061367.79,11.0729504244,1.2053789394,2.28102778744e-15,2.48308061517e-16,17.4693416112,0.112189808902,0.125132685517,11.254456953,1.19676256892,2.31841813232e-15,2.46533089198e-16,17.451688639,0.109718364149,0.122065273728,11.907165632,1.16525117106,2.45287612018e-15,2.40041741238e-16,17.3904790129,0.101368729246,0.111816762771,95.0,104.418558512,25.0,22.3530909791,8.76938826077,7.31555704771,5.72385582692,0.909919310586,418.686706543,629.579040527,230.338292194,342.166893757,-6.71259573173,0.0
1001061368.0,1001061378.0,1001061372.68,1001061368.23,1001061377.78,8.60388135195,1.05423114787,1.7723995585e-15,2.17171616461e-16,17.743263968,0.125494617606,0.141918956909,8.52106907154,1.05870166735,1.75534022874e-15,2.18092543474e-16,17.7537647858,0.127152575143,0.144043645743,9.17377775049,1.02293626377,1.8897982166e-15,2.10724870337e-16,17.6736294639,0.114780061096,0.128364417882,73.0,80.4265202916,17.0,15.2664184261,8.76700117215,4.996282394,5.72229775346,0.907729426689,415.363555908,626.390930176,226.911639446,342.167051895,-6.71241261413,65.0
1001061378.0,1001061388.0,1001061382.05,1001061378.33,1001061385.7,6.44875274399,1.01386336986,1.32844306526e-15,2.08855854191e-16,18.0563106858,0.15853843969,0.185712542811,6.17578516079,1.03288191138,1.27221174312e-15,2.12773673744e-16,18.1032695509,0.167906971822,0.198709563448,6.82849383974,0.986796106038,1.40666973099e-15,2.03279997844e-16,17.9941876951,0.146550432367,0.169464600953,43.0,47.8845036166,9.0,8.13669152363,7.01245468479,2.66291722591,4.57709003353,0.898204974014,411.646453857,623.596618652,223.899727021,342.166880641,-6.71236239079,65.0
1001061388.0,1001061398.0,1001061393.45,1001061390.07,1001061397.98,9.18268956707,1.21982558725,1.89163405082e-15,2.51284070973e-16,17.6725752433,0.135421136189,0.154751513541,9.15969986697,1.22116765121,1.88689817259e-15,2.5156053615e-16,17.6752968912,0.135881012633,0.155352579885,9.81240854592,1.18247251137,2.02135616046e-15,2.43589337341e-16,17.6005609449,0.123537283702,0.139420113304,62.0,68.8603359051,15.0,13.503006657,7.0176792561,4.41916581502,4.58050015657,0.900523327286,408.91809082,621.829833984,222.009025919,342.167012074,-6.71224829785,65.0
1001061398.0,1001061408.0,1001061402.59,1001061398.01,1001061407.96,9.31152557238,1.10863933633,1.91817426791e-15,2.28379703283e-16,17.6574478992,0.122134379535,0.13763537963,9.39607067076,1.1042858165,1.93559055818e-15,2.27482878198e-16,17.6476343135,0.120644422607,0.135745623973,10.0487793497,1.0700795493,2.07004854604e-15,2.20436387155e-16,17.5747167247,0.109867272094,0.122249647008,79.0,88.1849538405,22.0,19.7691671094,8.77568814793,6.46990923579,5.72796781795,0.895974601696,407.101867676,621.577758789,221.69154182,342.166956741,-6.71213642061,65.0
1001061408.0,1001061418.0,1001061413.28,1001061408.22,1001061417.78,10.9212054303,1.15255208135,2.24976831864e-15,2.37425728757e-16,17.4843235591,0.108929682283,0.121089694705,10.6366133311,1.16653583,2.1911423462e-15,2.40306380981e-16,17.5129915706,0.112986309328,0.126124596473,11.28932201,1.13420856245,2.32560033407e-15,2.33646963865e-16,17.4483303481,0.103942930702,0.114957703253,89.0,99.0717600359,11.0,9.87091882097,8.77570503771,3.23048252323,5.72797884205,0.898431097469,406.166137695,622.811401367,222.896706645,342.166934949,-6.71205367127,65.0
1001061418.0,1001061428.0,1001061422.65,1001061418.12,1001061427.95,9.98507965174,1.11899460643,2.05692640826e-15,2.30512888925e-16,17.5816211659,0.115327059578,0.129049101989,9.83616263368,1.12654858922,2.02624950254e-15,2.32069009379e-16,17.5979357478,0.117730683285,0.132066976603,10.4888713126,1.09305223164,2.1607074904e-15,2.25168759717e-16,17.5281781072,0.107629841474,0.11948527845,83.0,92.0821993471,15.0,13.5141297862,8.77903795389,4.42280611185,5.73015426536,0.901611473902,406.118774414,624.403015137,224.48641964,342.166788759,-6.71224477596,65.0
1001061428.0,1001061438.0,1001061433.29,1001061428.03,1001061437.91,9.28202619693,1.09690142785,1.91209739657e-15,2.25961694137e-16,17.6608930255,0.121274234241,0.136543714716,9.26653097327,1.0977061726,1.90890538049e-15,2.26127471555e-16,17.6627070457,0.121550399726,0.136893999981,9.91923965222,1.06328033522,2.04336336836e-15,2.19035749056e-16,17.5888040423,0.110559048082,0.123106925757,79.0,87.028440714,19.0,17.0827561432,8.77370078406,5.59072019234,5.7266706483,0.907916680633,407.190887451,626.129150391,226.2434563,342.166898378,-6.71212820327,65.0
1001061438.0,1001061448.0,1001061441.23,1001061438.29,1001061447.27,3.92626325471,0.794186744542,8.08810230471e-16,1.63602469376e-16,18.5950514611,0.200009965595,0.245367632785,4.0792504347,0.783139527735,8.40325589548e-16,1.61326742713e-16,18.5535490788,0.19067354431,0.231446380378,4.73195911365,0.734142183667,9.74783577412e-16,1.51233289835e-16,18.3923975413,0.156591730688,0.183045201637,38.0,41.5452721651,24.0,21.6143381114,8.77971917493,7.0737833819,5.73059890425,0.914826586221,408.505615234,627.075195312,227.234438008,342.167290064,-6.71219017299,65.0
1001061448.0,1001061458.0,1001061455.26,1001061449.32,1001061457.91,6.17996877115,0.938456889166,1.27307356686e-15,1.93322119168e-16,18.1025342987,0.153494183598,0.178824264663,6.30484400695,0.930850891749,1.29879786543e-15,1.917552837e-16,18.0808141354,0.149514750572,0.17344310029,6.9575526859,0.890038073096,1.4332558533e-15,1.83347843058e-16,17.9738587407,0.130699608507,0.148614181893,54.0,61.1076859157,23.0,20.8678058056,8.78292823274,6.82946371821,5.73269348413,0.883834236026,412.686950684,627.276916504,227.630743735,342.166247744,-6.71224974474,65.0
1001061458.0,1001061468.0,1001061463.13,1001061458.53,1001061467.92,10.896333987,1.16431416423,2.24464480132e-15,2.39848717832e-16,17.4867989838,0.110225603445,0.122693554035,10.7475983062,1.17156523224,2.21400525108e-15,2.41342437842e-16,17.5017214345,0.112335880988,0.12531447209,11.4003069852,1.13940176401,2.34846323895e-15,2.34716763387e-16,17.4377086348,0.103427258693,0.114327174974,90.0,100.110427789,15.0,13.5226006921,8.78138000309,4.42557840834,5.73168294121,0.899207532841,414.004547119,626.104492188,226.537786533,342.16667061,-6.71250777179,65.0
1001061468.0,1001061478.0,1001061473.0,1001061468.04,1001061477.88,8.20092486649,1.04596229041,1.6893905225e-15,2.15468231825e-16,17.7953429173,0.130331811806,0.148138666389,8.25312393776,1.04311794152,1.70014353118e-15,2.14882295953e-16,17.7884540825,0.129222620321,0.146706852718,8.90583261671,1.00687340339,1.83460151904e-15,2.07415921099e-16,17.705813679,0.116294245388,0.130261642668,71.0,78.2346814531,21.0,18.9211382997,8.78465662001,6.19237253445,5.73382161751,0.907632751884,414.954589844,623.895141602,224.394015495,342.166612047,-6.71242722285,65.0
1001061478.0,1001061488.0,1001061482.91,1001061478.21,1001061487.91,6.49538035341,0.940445906158,1.3380483528e-15,1.93731856668e-16,18.0484885316,0.146811616065,0.169814122714,6.48150836808,0.941284703685,1.33519072382e-15,1.93904648959e-16,18.0508097848,0.147228169112,0.170371970212,7.13421704703,0.90097168817,1.46964871169e-15,1.85600167763e-16,17.9466342052,0.129124410675,0.146580238939,57.0,62.7004052323,19.0,17.1555271486,8.78868764701,5.61453615771,5.73645270381,0.909150405464,414.460601807,621.188842773,221.661032146,342.167165368,-6.71242020292,0.0
1001061488.0,1001061498.0,1001061492.59,1001061488.28,1001061497.83,9.78532423774,1.10810132775,2.01577679298e-15,2.28268873516e-16,17.6035619484,0.116473124008,0.130486165997,9.63488836619,1.11579934296,1.98478700344e-15,2.29854664649e-16,17.6203832822,0.118973898387,0.133633826308,10.2875970451,1.08200270037,2.1192449913e-15,2.22892556276e-16,17.5492151374,0.108578077636,0.120655279365,82.0,90.4005766497,15.0,13.4861226981,8.78733646477,4.41364015575,5.73557077544,0.907186536123,413.372131348,618.707763672,219.116178743,342.166792661,-6.71237009866,0.0
1001061498.0,1001061508.0,1001061502.65,1001061498.0,1001061507.85,11.0098965335,1.16240722788,2.2680386859e-15,2.39455888944e-16,17.4755419058,0.108973860065,0.12114429958,10.7894855679,1.1731457629,2.22263402698e-15,2.41668027157e-16,17.4974981539,0.112064950594,0.124977342976,11.4421942468,1.14105201169,2.35709201484e-15,2.35056714409e-16,17.4337267094,0.103208449372,0.114059831024,90.0,100.555944711,13.0,11.6083784139,8.78816969382,3.79910566273,5.73611463127,0.895137507204,411.216583252,616.881774902,217.171628038,342.16675776,-6.71220452539,0.0
1001061508.0,1001061518.0,1001061512.63,1001061508.04,1001061517.88,8.44542308361,1.04397627079,1.73975715522e-15,2.15059111783e-16,17.7634464726,0.126543282572,0.143261970829,8.3586575764,1.04869455314,1.72188346074e-15,2.16031077947e-16,17.7746586646,0.128327166003,0.145553385034,9.01136625536,1.01266124259,1.8563414486e-15,2.08608215974e-16,17.6930233965,0.115629019896,0.129427402031,71.0,79.186820493,17.0,15.1958596229,8.78743780344,4.97319042202,5.73563692007,0.896695729184,408.435577393,616.159667969,216.324203506,342.166964448,-6.71220898931,0.0
1001061518.0,1001061528.0,1001061522.69,1001061518.03,1001061527.98,9.91174211595,1.14068151382,2.04181887589e-15,2.34980391846e-16,17.5896250149,0.118268821666,0.132744705811,10.0208964616,1.13522441799,2.06430467109e-15,2.33856230106e-16,17.5777335627,0.116516591005,0.130540737128,10.6736051406,1.10202892838,2.19876265896e-15,2.27017959246e-16,17.5092221688,0.10668292228,0.118319176943,84.0,93.8072220143,23.0,20.4593684472,8.78871016671,6.69579331001,5.73646740262,0.895493793287,406.144958496,616.676635742,216.763753869,342.166845375,-6.71213614331,0.0
1001061528.0,1001061538.0,1001061532.81,1001061528.07,1001061537.91,11.4044819699,1.19722524925,2.34932328579e-15,2.46628401345e-16,17.4373110927,0.108384555772,0.120416312943,11.3475765293,1.19992655837,2.33760076505e-15,2.47184871025e-16,17.4427421991,0.109135477175,0.121344104825,12.0002852083,1.16856749211,2.47205875291e-15,2.40724903375e-16,17.3820210801,0.10089092989,0.111235586385,94.0,105.457029627,18.0,15.9984169227,8.78787693767,5.23584553834,5.73592354679,0.89142368133,404.527648926,618.023925781,218.070932996,342.166774275,-6.71213957482,0.0
1001061538.0,1001061548.0,1001061542.95,1001061538.12,1001061547.99,9.42189841326,1.12624354144,1.94091107313e-15,2.32006169537e-16,17.6446539566,0.122593871083,0.138219354452,9.63408705987,1.11547729208,1.98462193433e-15,2.29788322169e-16,17.6204735836,0.118950743436,0.133604606558,10.2867957388,1.08168789065,2.1190799222e-15,2.22827705473e-16,17.5492997093,0.108556061123,0.120628087936,80.0,90.4391135396,26.0,23.2343709661,8.79176721652,7.60397595253,5.73846276556,0.884686093316,404.075866699,620.132446289,220.170176451,342.167005851,-6.71212902153,0.0
1001061548.0,1001061558.0,1001061553.25,1001061548.19,1001061557.75,8.94876650296,1.07444326341,1.84344589961e-15,2.21335312263e-16,17.7005920592,0.12310910765,0.138874844513,8.89973804382,1.07703356556,1.83334603703e-15,2.21868914505e-16,17.7065569406,0.124032016534,0.140050749309,9.55244672277,1.04202164213,1.96780402489e-15,2.14656458279e-16,17.6297134396,0.112411360863,0.125408428236,75.0,84.0380119919,18.0,16.2277488009,8.79753789064,5.31089960757,5.74222933464,0.892564414172,405.173736572,622.661987305,222.722087231,342.167054338,-6.71210491968,65.0
1001061558.0,1001061568.0,1001061563.03,1001061558.01,1001061567.95,8.77136603506,1.05428261933,1.80690140322e-15,2.17182219581e-16,17.722331913,0.123234989453,0.139035100314,8.61891648145,1.06247463695,1.77549679518e-15,2.18869775212e-16,17.7413683191,0.12621273295,0.142838320133,9.2716251604,1.02694177705,1.90995478304e-15,2.11550006073e-16,17.6621103366,0.114052326902,0.127454707649,74.0,81.5117255908,15.0,13.4384576082,8.7915251297,4.39804067178,5.73830475339,0.907910112093,407.361999512,623.922912598,224.043901553,342.166807386,-6.71236365361,65.0
1001061568.0,1001061578.0,1001061573.14,1001061568.02,1001061577.97,7.82588333117,1.00632283433,1.61213196622e-15,2.07302503872e-16,17.8461665772,0.131339572223,0.149442456813,7.71428433914,1.01260672391,1.58914257386e-15,2.08596985124e-16,17.861760894,0.13390978088,0.152780275406,8.36699301809,0.975280234847,1.72360056173e-15,2.00907728378e-16,17.7735764835,0.119707898171,0.13456080812,67.0,73.6003648971,16.0,14.5440732785,8.79651324411,4.7598785275,5.74156053896,0.910453951955,409.948059082,624.306884766,224.527375687,342.167059283,-6.71271567541,65.0
1001061578.0,1001061588.0,1001061583.46,1001061578.2,1001061587.78,11.2347678891,1.18276400821,2.31436218516e-15,2.43649385692e-16,17.4535897392,0.108677949885,0.120778641768,11.1195437632,1.18828668985,2.29062601522e-15,2.4478705811e-16,17.4647825789,0.110236341359,0.122706861411,11.7722524422,1.15665408652,2.42508400309e-15,2.38270741823e-16,17.4028510838,0.101755573025,0.112287719897,92.0,103.588642022,16.0,14.4513608386,8.79939013629,4.72953627444,5.74343831145,0.888278641986,412.800140381,623.655944824,224.021930286,342.166893234,-6.7124405,65.0
1001061588.0,1001061598.0,1001061592.87,1001061588.31,1001061597.96,8.96285784614,1.09624318398,1.8463487163e-15,2.25826095901e-16,17.6988837289,0.125281654122,0.141646577983,9.11510270742,1.08832176623,1.87771115773e-15,2.24194283844e-16,17.6805960836,0.122460968951,0.138050389408,9.76781138637,1.05368609869,2.01216914559e-15,2.1705933633e-16,17.6055068377,0.111225244834,0.123933662964,78.0,85.9353853909,24.0,21.6389290639,8.79781375701,7.08183133,5.74240939502,0.907774625628,414.171936035,621.66003418,222.112616759,342.166909666,-6.71246880958,65.0
1001061598.0,1001061608.0,1001061603.0,1001061598.04,1001061607.88,8.39438488944,1.03733872651,1.72924328722e-15,2.13691777662e-16,17.7700278048,0.12650546941,0.143213492479,8.27702004353,1.04375029978,1.70506612897e-15,2.15012561754e-16,17.7853149828,0.128944501346,0.146348364335,8.92972872248,1.00757585232,1.83952411683e-15,2.07560625578e-16,17.702904336,0.116075838498,0.129987617658,71.0,78.5454496025,16.0,14.3881763756,8.79595025152,4.70885772291,5.74119306881,0.904053198246,414.479034424,619.159240723,219.637007883,342.166896006,-6.71227635495,0.0
1001061608.0,1001061618.0,1001061612.96,1001061608.52,1001061617.93,9.51812329309,1.097323181,1.96073339838e-15,2.26048575285e-16,17.6336216847,0.118467346754,0.132994919205,9.40448534261,1.10319152311,1.93732398058e-15,2.2725745376e-16,17.6466624152,0.120429187229,0.135473120445,10.0571940216,1.06904643035,2.07178196844e-15,2.20223564651e-16,17.5738079287,0.109679032028,0.122016583342,79.0,88.503515453,16.0,14.4950469979,8.80002068799,4.74383356293,5.74384987802,0.892758542533,413.590240479,616.667297363,217.09309612,342.166809186,-6.71219081466,0.0
1001061618.0,1001061628.0,1001061622.86,1001061618.01,1001061627.94,10.2307124579,1.13242570843,2.10752676633e-15,2.33279695936e-16,17.5552353034,0.113981021789,0.127365645861,10.1070631337,1.1386106858,2.08205500554e-15,2.34553801276e-16,17.5684375537,0.115901260321,0.129768671851,10.7597718126,1.10557131446,2.21651299341e-15,2.27747690778e-16,17.5004923471,0.106193101754,0.117716867888,85.0,94.7180173268,16.0,14.2306297637,8.80297639913,4.65729701358,5.74577909634,0.897619964672,411.384155273,614.636230469,214.93792225,342.166879831,-6.71255960911,0.0
1001061628.0,1001061638.0,1001061633.42,1001061628.25,1001061637.92,11.4015611468,1.19634197255,2.34872159624e-15,2.46446446345e-16,17.4375891982,0.108334858705,0.120354960919,11.3458391161,1.19898533155,2.33724285791e-15,2.469909783e-16,17.4429084476,0.109069917984,0.121263046785,11.998547795,1.16764650251,2.47170084577e-15,2.40535179517e-16,17.3821782855,0.100828935007,0.111160219775,94.0,105.592872897,18.0,16.0531669647,8.80047108207,5.25376373392,5.74414385415,0.890270787459,408.392456055,614.079101562,214.24354143,342.166800425,-6.71238803766,0.0
1001061638.0,1001061648.0,1001061643.16,1001061638.11,1001061647.92,10.0999581429,1.15245643832,2.08059137744e-15,2.37406026294e-16,17.5692010651,0.117315377204,0.131544460369,10.2443963431,1.14531720762,2.11034564667e-15,2.35935344769e-16,17.5537840689,0.115066073365,0.128722325744,10.897105022,1.11248423276,2.24480363454e-15,2.29171751948e-16,17.4867221588,0.10554254421,0.11691784396,86.0,95.947694592,24.0,21.4462785359,8.80487931411,7.01878206629,5.74702114546,0.896348185308,405.98538208,614.608398438,214.691847723,342.166837483,-6.71251761947,0.0
1001061648.0,1001061658.0,1001061652.98,1001061648.24,1001061657.94,10.0619290749,1.13741298832,2.07275738942e-15,2.34307075595e-16,17.5732968707,0.116278144627,0.130241437546,10.0720752591,1.13690616801,2.07484750337e-15,2.34202670609e-16,17.5722025945,0.116117968425,0.130040466452,10.724783938,1.1038132864,2.20930549124e-15,2.27385536998e-16,17.5040286209,0.106361730634,0.11792415444,85.0,94.4030158426,20.0,17.82813641,8.80232332772,5.8346628251,5.74535283096,0.900489994532,404.480895996,616.653198242,216.699531004,342.1666681,-6.7122042822,0.0
1001061658.0,1001061668.0,1001061663.14,1001061658.06,1001061667.99,10.38602418,1.1601920367,2.13952098108e-15,2.38999559561e-16,17.5388766766,0.114975891421,0.128609451633,10.4656156242,1.15628941834,2.15591681858e-15,2.38195620179e-16,17.5305880496,0.113781356347,0.127116328928,11.1183243031,1.12377387539,2.29037480645e-15,2.3149741833e-16,17.4649016562,0.104541301424,0.115690184916,87.0,97.8860517676,22.0,19.6997523057,8.80402919529,6.44719166367,5.74646626553,0.888947189563,403.995880127,619.423706055,219.460087116,342.166938499,-6.71216242925,0.0
1001061668.0,1001061678.0,1001061673.06,1001061668.03,1001061677.82,9.0457701968,1.07168554654,1.86342866054e-15,2.20767222587e-16,17.6888861237,0.121564407049,0.136911772102,8.92664830756,1.07797884118,1.83888955136e-15,2.22063641283e-16,17.7032789381,0.123781208197,0.139730962198,9.57935698651,1.04302989503,1.97334753922e-15,2.14864158377e-16,17.6266591048,0.112214392198,0.125163275563,75.0,84.348857348,16.0,14.3561536885,8.80527340893,4.69837757079,5.74727837457,0.889300697664,405.099334717,621.868225098,221.926817944,342.166976597,-6.71227917444,0.0
1001061678.0,1001061688.0,1001061682.95,1001061678.01,1001061687.85,9.38445786757,1.08871799336,1.93319832072e-15,2.24275906631e-16,17.6489770279,0.119173018073,0.133885158071,9.25945721118,1.09521642043,1.9074481855e-15,2.25614582608e-16,17.6635361772,0.121377214573,0.136674310207,9.91216589014,1.06084529544,2.04190617337e-15,2.1853413086e-16,17.5895785955,0.110393150301,0.122901226535,79.0,87.3037732223,16.0,14.2019615773,8.80773931651,4.64791469802,5.74888789384,0.904945148366,407.482513428,623.606323242,223.731481471,342.166742312,-6.71235585371,65.0
1001061688.0,1001061698.0,1001061692.56,1001061688.0,1001061697.85,10.7106065095,1.14325863851,2.20638494096e-15,2.35511279532e-16,17.5054648392,0.110114794967,0.122556247558,10.4592515557,1.155670886,2.15460582047e-15,2.38068202516e-16,17.5312484791,0.11378926452,0.127126201693,11.1119602346,1.12315490228,2.28906380833e-15,2.31369909869e-16,17.4655233036,0.104543455038,0.115692822835,89.0,97.8818215998,12.0,10.802613725,8.808690774,3.53540085545,5.7495089184,0.909405718016,410.434204102,623.980651855,224.223560361,342.166757774,-6.71270540972,65.0
1001061698.0,1001061708.0,1001061702.9,1001061698.07,1001061707.87,12.1797249177,1.23935744698,2.50902333305e-15,2.55307634077e-16,17.3659063006,0.105213346986,0.116513925505,12.1998070062,1.23843701935,2.51316024329e-15,2.55118025986e-16,17.3641175989,0.104973906873,0.116220308499,12.8525156852,1.20813953108,2.64761823115e-15,2.48876743403e-16,17.3075296436,0.0975435410238,0.107179790816,101.0,113.172808949,20.0,18.1018999495,8.80549860597,5.92425816528,5.74742536263,0.892608503188,413.205444336,623.00793457,223.398573499,342.166951124,-6.71253900255,65.0
1001061708.0,1001061718.0,1001061713.1,1001061708.05,1001061717.95,9.02349846476,1.0740734755,1.85884068374e-15,2.21259135953e-16,17.691562628,0.122105018022,0.137598082707,8.94024048792,1.07846430703,1.84168954051e-15,2.22163647249e-16,17.7016269969,0.12365594721,0.139571314112,9.59294916688,1.04354678288,1.97614752838e-15,2.14970637274e-16,17.6251196421,0.112116089777,0.125040962975,77.0,84.5046172849,17.0,15.327616058,8.80903419948,5.01631070989,5.7497330752,0.911239804435,414.760070801,620.823669434,221.316408502,342.166999717,-6.71256093075,64.0
1001061718.0,1001061728.0,1001061723.15,1001061718.24,1001061727.89,9.32691003584,1.09733141336,1.92134346738e-15,2.26050271153e-16,17.6556555307,0.120766685859,0.135900472607,9.31236814637,1.0980836268,1.91834783815e-15,2.26205227121e-16,17.6573496584,0.12102359995,0.136225987808,9.96507682532,1.06379701591,2.05280582602e-15,2.19142185277e-16,17.5837983719,0.110126294132,0.122570495096,79.0,87.749321481,19.0,17.1706802014,8.80568439353,5.61949533864,5.74754662778,0.900461479884,415.04019165,618.44543457,218.962588698,342.166920571,-6.71240518339,0.0
1001061728.0,1001061738.0,1001061733.63,1001061728.61,1001061737.91,9.42712961439,1.11897791519,1.94198870056e-15,2.30509450528e-16,17.6440513043,0.121781792178,0.137187651301,9.57693790624,1.11135451724,1.97284920869e-15,2.28939030551e-16,17.626933321,0.119204139133,0.133924448949,10.2296465852,1.07751043367,2.10730719655e-15,2.21967149337e-16,17.5553484252,0.108731982988,0.120845394141,81.0,90.1318512909,24.0,21.6053880572,8.81084703564,7.07085427327,5.7509163291,0.898884589578,414.043121338,615.866821289,216.323123568,342.166690967,-6.712192626,0.0
1001061738.0,1001061748.0,1001061742.57,1001061738.0,1001061747.66,10.0792500641,1.1178766182,2.0763255132e-15,2.3028258335e-16,17.5714294498,0.114195929188,0.127634110264,9.8936793525,1.12725502326,2.03809794662e-15,2.32214534791e-16,17.5916054223,0.11715146331,0.131338356712,10.5463880315,1.09391242413,2.17255593448e-15,2.25345959371e-16,17.5222406345,0.10715111028,0.118895452247,83.0,92.9484993911,14.0,12.5798072712,8.81330168337,4.11702783421,5.75251849897,0.893143527252,411.805541992,614.153930664,214.479082525,342.166976483,-6.71218776957,0.0
1001061748.0,1001061758.0,1001061753.07,1001061748.03,1001061757.89,11.5253851394,1.19829127827,2.37422933871e-15,2.46848003324e-16,17.4258613826,0.107392922133,0.119193306732,11.4350693023,1.202561268,2.35562427627e-15,2.47727621208e-16,17.4344029975,0.108567136749,0.120641766702,12.0877779812,1.17135204634,2.49008226413e-15,2.41298521545e-16,17.3741338134,0.100421387442,0.110665005208,95.0,106.492265946,17.0,15.1391524455,8.80991246793,4.95463170943,5.75030632864,0.892234443406,408.596496582,613.221313477,213.394536655,342.167142171,-6.71246405493,0.0
1001061758.0,1001061768.0,1001061762.88,1001061758.05,1001061767.98,10.1521514103,1.148014924,2.09134319051e-15,2.36491074343e-16,17.5636047844,0.116316874838,0.130290041898,10.229799412,1.14417045605,2.10733867886e-15,2.35699113946e-16,17.5553322049,0.115112388308,0.128780302959,10.8825080909,1.11132823599,2.24179666673e-15,2.28933616614e-16,17.4881775032,0.105572798132,0.116954978608,86.0,95.8899958539,22.0,19.6638925169,8.81138750854,6.4354557328,5.75126910045,0.896896324102,406.136077881,614.057800293,214.145729161,342.166656108,-6.71218012016,0.0
1001061768.0,1001061778.0,1001061773.13,1001061768.08,1001061777.91,9.66760787152,1.09669780576,1.99152722153e-15,2.25919747986e-16,17.6167024334,0.116667488535,0.130730221388,9.47866509124,1.10643328255,1.9526050088e-15,2.27925256205e-16,17.6381320534,0.119869299712,0.134764835403,10.1313737702,1.07242715041,2.08706299666e-15,2.20919992984e-16,17.5658291555,0.109242613707,0.121476593069,81.0,89.2485306515,14.0,12.4830793923,8.8091242783,4.08537143748,5.74979187042,0.907644605713,404.281890869,616.038513184,216.08094263,342.166648314,-6.71224704059,0.0
1001061778.0,1001061788.0,1001061783.0,1001061778.22,1001061787.87,11.3277231193,1.22660473882,2.33351096257e-15,2.52680576196e-16,17.4446434372,0.111627102507,0.124432910635,11.640902235,1.21203244993,2.39802586041e-15,2.49678684686e-16,17.4150333953,0.107539146784,0.119373492451,12.293610914,1.18108408487,2.53248384827e-15,2.43303321484e-16,17.3558013404,0.099598699619,0.109666603298,97.0,108.342110854,29.0,26.009660985,8.81287943892,8.51225268601,5.75224289635,0.895503633751,403.923278809,618.767456055,218.8026324,342.166808755,-6.71208651352,0.0
1001061788.0,1001061798.0,1001061794.6,1001061788.02,1001061797.84,9.09455100803,1.37380254088,1.87347750766e-15,2.83003323422e-16,17.6830468423,0.15274279649,0.177804648032,8.88498467517,1.38815039539,1.83030684309e-15,2.8595898145e-16,17.7083582923,0.157615787897,0.184446930885,9.53769335412,1.34295833723,1.96476483095e-15,2.76649417469e-16,17.6313916116,0.143028881637,0.164771101145,45.0,50.4384383016,8.0,7.16063790192,5.28832668748,2.34348149517,3.45173672606,0.892274402972,405.222930908,622.242431641,222.303795354,342.167144361,-6.71227753191,0.0
1001061798.0,1001061808.0,1001061802.61,1001061798.0,1001061807.71,12.6433175539,1.25595623876,2.60452341611e-15,2.58726985185e-16,17.3253473851,0.102827659811,0.113594862886,12.6236816713,1.25684243801,2.60047842429e-15,2.58909542231e-16,17.3270349138,0.103049575733,0.113865792227,13.2763903502,1.22704172217,2.73493641215e-15,2.52770594766e-16,17.2722999676,0.0959769306804,0.105291107054,106.0,117.068853734,19.0,17.0570997556,8.81782251393,5.58232355638,5.75546928431,0.905510332389,407.1434021,623.561462402,223.675558935,342.16696717,-6.7125459192,65.0
1001061808.0,1001061818.0,1001061812.67,1001061808.33,1001061817.81,13.2070945727,1.25138399541,2.72066148198e-15,2.57785103055e-16,17.2779817807,0.09828826961,0.108079736478,12.8548405326,1.26724541325,2.64809714971e-15,2.6105255513e-16,17.3073332663,0.102080391907,0.112683453286,13.5075492115,1.23769439942,2.78255513758e-15,2.5496504628e-16,17.2535586038,0.0951884840114,0.104342836663,108.0,119.103977592,9.0,8.09503638193,8.81758605704,2.64928463408,5.75531494685,0.906929780487,410.136901855,623.888183594,224.11754847,342.166982759,-6.71270745093,65.0
1001061818.0,1001061828.0,1001061823.04,1001061818.21,1001061827.97,12.1135820858,1.21735717023,2.49539790967e-15,2.50775577068e-16,17.3718185335,0.103970407328,0.114991318468,11.9336715552,1.22571398259,2.45833634038e-15,2.52497080413e-16,17.388064798,0.106153825211,0.117668597617,12.5863802342,1.19511724965,2.59279432824e-15,2.46194153429e-16,17.3302478809,0.0984889062738,0.108322423284,99.0,110.912543703,14.0,12.7305090363,8.81210813906,4.16634841188,5.75173946224,0.892805163958,413.147216797,623.013427734,223.400622782,342.166955273,-6.71263713884,65.0
1001061828.0,1001061838.0,1001061832.88,1001061828.01,1001061837.89,10.4831905338,1.14140996864,2.15953724997e-15,2.35130453539e-16,17.5287663019,0.11221139341,0.125159543961,10.3308324745,1.14895662653,2.12815148974e-15,2.36685065065e-16,17.5446617024,0.114496476291,0.128009757156,10.9835411534,1.11626756689,2.2626094776e-15,2.29951118779e-16,17.478144046,0.105090308093,0.116363029224,88.0,96.8162261755,15.0,13.4762914505,8.81466412545,4.41042265653,5.75340777674,0.908982402437,414.896118164,621.210388184,221.711366819,342.167032968,-6.7125268401,65.0
1001061838.0,1001061848.0,1001061842.86,1001061838.09,1001061847.96,11.1891766716,1.15299716487,2.30497039435e-15,2.37517415963e-16,17.458004672,0.106483819633,0.11807427678,10.8015852811,1.17190838249,2.22512656791e-15,2.41413126792e-16,17.4962812529,0.111833474641,0.12468945805,11.4542939601,1.13988097303,2.35958455577e-15,2.34815480444e-16,17.4325791886,0.103003492039,0.113809520149,91.0,100.975878484,8.0,7.14130446455,8.81554802383,2.3371541884,5.75398470489,0.90136550081,415.288238525,618.557189941,219.091249283,342.166953374,-6.71223851839,0.0
1001061848.0,1001061858.0,1001061853.32,1001061848.01,1001061857.84,10.3877200606,1.11937744107,2.13987033248e-15,2.30591752861e-16,17.5386994068,0.111113889202,0.123795393645,10.0643966444,1.13564100919,2.07326570874e-15,2.33942047893e-16,17.5730306393,0.116079346172,0.129992017592,10.7171053233,1.1025622943,2.20772369661e-15,2.27127832626e-16,17.504806253,0.106319412662,0.117872128452,85.0,94.4819232387,10.0,8.87289975251,8.81599278798,2.90385810082,5.75427500631,0.899812438926,414.219940186,615.707702637,216.175899849,342.166730157,-6.71209969763,0.0
1001061858.0,1001061868.0,1001061863.04,1001061858.32,1001061867.99,9.0062202601,1.08619267029,1.85528137358e-15,2.23755690079e-16,17.6936435899,0.12363111821,0.139539673939,9.05158418038,1.08382168095,1.86462634116e-15,2.23267266276e-16,17.6881885132,0.122791373722,0.138470536113,9.70429285933,1.04911419013,1.99908432902e-15,2.16117523166e-16,17.6125902642,0.11145547789,0.124219642188,76.0,85.5622637169,21.0,18.8065506346,8.8169498754,6.15487111679,5.75489970557,0.888389242586,411.767669678,613.533996582,213.858003699,342.167022371,-6.71247481972,0.0
1001061868.0,1001061878.0,1001061872.66,1001061868.03,1001061877.98,10.0372208387,1.12558143939,2.06766749278e-15,2.31869776514e-16,17.575966301,0.115399381865,0.12913968676,9.94843621894,1.13004788904,2.0493778611e-15,2.32789865142e-16,17.5856129501,0.116813797712,0.130914000719,10.6011448979,1.09678778108,2.18383584897e-15,2.25938282903e-16,17.5166180736,0.106890867862,0.118575061044,83.0,93.4244036042,17.0,15.1851250123,8.81267113166,4.96967727676,5.7521069324,0.888610305458,408.840606689,612.78112793,212.964703014,342.166949651,-6.71237281185,0.0
1001061878.0,1001061888.0,1001061883.14,1001061878.14,1001061887.89,11.6490743864,1.20708819014,2.3997093236e-15,2.48660167169e-16,17.4142714537,0.107049843215,0.118770759367,11.5915005379,1.20979155948,2.3878491108e-15,2.49217061253e-16,17.4196508507,0.107785369087,0.119677022991,12.2442092168,1.17878052886,2.52230709866e-15,2.42828788946e-16,17.3601731456,0.0997962915878,0.109906245254,97.0,107.89357326,18.0,16.0239797431,8.81180412306,5.24421155228,5.75154102836,0.89908143674,405.976959229,613.720458984,213.804019209,342.166593715,-6.71229256209,0.0
1001061888.0,1001061898.0,1001061893.3,1001061888.5,1001061897.92,9.02997946855,1.08709852459,1.86017577052e-15,2.23942296066e-16,17.6907830929,0.123420837871,0.139271774782,9.07155386224,1.08492736553,1.86874009562e-15,2.23495037299e-16,17.6857957912,0.122653966539,0.138295772197,9.7242625412,1.05025243088,2.00319808349e-15,2.16352000761e-16,17.6103583108,0.111352633293,0.124091879097,78.0,85.7286452035,21.0,18.7023442222,8.8159533785,6.12076719998,5.7542492834,0.9099057431,403.906463623,615.911010742,215.946347544,342.166826789,-6.71238968947,0.0
1001061898.0,1001061908.0,1001061903.25,1001061898.21,1001061907.84,10.2003537488,1.15001948389,2.10127287225e-15,2.36904013681e-16,17.5584619166,0.115987273071,0.129876534127,10.27664902,1.14625029776,2.11698969812e-15,2.36127561338e-16,17.5503711894,0.114812061639,0.128404451933,10.929357699,1.11348342505,2.25144768599e-15,2.29377585559e-16,17.4835134002,0.105335792577,0.116664131958,86.0,96.3433551468,22.0,19.6357363681,8.81509762975,6.42624099319,5.75369072876,0.892801679246,403.606140137,619.26940918,219.299060757,342.166745508,-6.711999147,0.0
1001061908.0,1001061910.0,1001061909.2,1001061908.12,1001061909.92,10.9165937636,2.63535845388,2.24881831531e-15,5.42883841499e-16,17.4847821267,0.234786781006,0.299980060262,10.9269921483,2.63423905004,2.25096038256e-15,5.42653244309e-16,17.4837484225,0.234496222698,0.299504739422,11.5797008273,2.56299552099,2.38541837042e-15,5.27977077323e-16,17.4207566522,0.217087194511,0.271623658237,18.0,20.4126309488,4.0,3.57170418988,1.76279432891,1.16892137123,1.15059115769,0.881881025613,403.85534668,620.879821777,220.913465788,342.167149431,-6.71232099316,0.0


==> wd_2254+126_10sec_fuv.csv <==
t0,t1,t_mean,t0_data,t1_data,cps_bgsub,cps_bgsub_err,flux_bgsub,flux_bgsub_err,mag_bgsub,mag_bgsub_err_1,mag_bgsub_err_2,cps_mcatbgsub,cps_mcatbgsub_err,flux_mcatbgsub,flux_mcatbgsub_err,mag_mcatbgsub,mag_mcatbgsub_err_1,mag_mcatbgsub_err_2,cps,cps_err,flux,flux_err,mag,mag_err_1,mag_err_2,counts,flat_counts,bg_counts,bg_flat_counts,exptime,bg,mcat_bg,responses,detxs,detys,detrad,racent,deccent,flags
776242560.995,776242570.995,776242565.381,776242561.278,776242570.397,3.55975289321,0.62043008798,4.9836540505e-15,8.68602123172e-16,17.4414503708,0.174438602765,0.207931418644,3.57803326887,0.618933303779,5.00924657642e-15,8.66506625291e-16,17.4358890641,0.173227839663,0.20621184375,3.67650798578,0.610807169167,5.14711118009e-15,8.55130036834e-16,17.4064112159,0.166874738652,0.197264360223,34.0,36.2295363082,3.0,2.8176578838,9.85433363625,1.15054363589,0.970402715139,0.93870809029,487.014984131,472.004150391,112.943371372,344.192629511,12.8808076282,0.0
776242570.995,776242580.995,776242576.183,776242571.414,776242580.775,3.49572826954,0.595608138836,4.89401957736e-15,8.3385139437e-16,17.4611558334,0.170818810028,0.202804196815,3.39725355263,0.603939021061,4.75615497369e-15,8.45514629485e-16,17.4921800963,0.177653731505,0.212520301952,3.49572826954,0.595608138836,4.89401957736e-15,8.3385139437e-16,17.4611558334,0.170818810028,0.202804196815,32.0,34.447212644,0.0,0.0,9.85408761434,0.0,0.970378488202,0.929126577482,488.561157227,471.860961914,114.048570427,344.192456342,12.8808058475,0.0
776242580.995,776242590.995,776242585.217,776242581.176,776242590.836,4.1148441579,0.682010432002,5.76078182106e-15,9.54814604803e-16,17.2841165206,0.166507904651,0.196751558715,4.25105580403,0.671801678309,5.95147812564e-15,9.40522349633e-16,17.2487579849,0.159301142539,0.186760679497,4.34953052093,0.664323523279,6.08934272931e-15,9.3005293259e-16,17.2238940433,0.154323261538,0.179951238777,40.0,42.8672381516,6.0,5.66442905468,9.85560118392,2.31297519733,0.970527536537,0.93317435879,489.273742676,471.377929688,114.300524836,344.19249092,12.8806143259,0.0
776242590.995,776242600.995,776242596.461,776242591.239,776242600.099,2.77597998593,0.53827439537,3.8863719803e-15,7.53584153518e-16,17.7114591734,0.192423771063,0.234033459393,2.71726732326,0.543780029247,3.80417425256e-15,7.61292040946e-16,17.7346690846,0.19806184729,0.242438151197,2.81574204017,0.534513601207,3.94203885623e-15,7.48319041689e-16,17.6960178373,0.188712705197,0.228560219986,26.0,27.7503336232,1.0,0.959686361727,9.85542468994,0.391871931039,0.970510156342,0.937229090357,489.275817871,470.80291748,113.943954558,344.192411569,12.8807501135,0.0
776242600.995,776242610.995,776242606.109,776242601.37,776242610.988,3.73813088322,0.634462022312,5.23338323651e-15,8.88246831237e-16,17.3883637418,0.170211356353,0.201947810748,3.75404825854,0.633187843139,5.25566756196e-15,8.86462980395e-16,17.383750372,0.1692278891,0.200563766249,3.85252297545,0.625247262213,5.39353216563e-15,8.75346167099e-16,17.3556369065,0.16329141994,0.19227291925,36.0,37.9653036133,3.0,2.76072284615,9.8546598827,1.12729516218,0.970434842166,0.949005016158,489.152984619,469.889221191,113.281763339,344.192305459,12.8806478452,0.0
776242610.995,776242620.995,776242615.819,776242611.13,776242620.922,4.24015376772,0.655947082488,5.93621527481e-15,9.18325915484e-16,17.251545984,0.156171871094,0.182471402196,4.14167905082,0.663520328692,5.79835067114e-15,9.28928460168e-16,17.2770588968,0.161337427595,0.189567611479,4.24015376772,0.655947082488,5.93621527481e-15,9.18325915484e-16,17.251545984,0.156171871094,0.182471402196,39.0,41.7855000075,0.0,0.0,9.85471336572,0.0,0.970440108891,0.934452620818,488.553131104,469.119049072,112.334767427,344.192231555,12.8807459139,0.0
776242620.995,776242630.995,776242625.983,776242621.174,776242630.787,3.7583688868,0.623864450781,5.26171644153e-15,8.73410231094e-16,17.3825014895,0.166740235518,0.19707628849,3.69837704257,0.628724725022,5.1777278596e-15,8.80214615031e-16,17.3999720385,0.170464811886,0.202304991107,3.79685175948,0.620726703295,5.31559246327e-15,8.69017384613e-16,17.3714408967,0.164401576643,0.193815118454,34.0,37.4150581778,1.0,0.928699974027,9.85423201851,0.379219156061,0.970392708361,0.909603725126,486.951965332,468.574554443,110.738944334,344.1924579,12.8805515026,0.0
776242630.995,776242640.995,776242636.139,776242631.109,776242640.869,3.09368547532,0.588554706509,4.33115966545e-15,8.23976589113e-16,17.5938096042,0.189089886306,0.229114392998,3.15551945385,0.583200911015,4.41772723539e-15,8.16481275421e-16,17.5723228451,0.18413030411,0.221865283885,3.25399417075,0.574571659727,4.55559183906e-15,8.04400323618e-16,17.5389580735,0.176548370983,0.21093892212,30.0,32.0734102439,4.0,3.86964045389,9.85662805798,1.58010318534,0.970628657669,0.935491836133,486.015350342,468.657653809,110.05686676,344.192734678,12.8805446397,0.0
776242640.995,776242650.995,776242645.255,776242641.428,776242649.478,3.21926148788,0.630664454682,4.50696608303e-15,8.82930236555e-16,17.5506093646,0.194240303322,0.236729512627,3.25282028163,0.627619154724,4.55394839428e-15,8.78666816613e-16,17.5393498271,0.191552101102,0.232743717889,3.35129499854,0.618596511003,4.69181299795e-15,8.66035115404e-16,17.506968354,0.183914949987,0.221552354917,28.0,29.3501540073,3.0,2.83182924836,8.75785450703,1.15633027641,0.862427243295,0.954486911382,485.376556396,469.366149902,110.003723275,344.192693409,12.8806795083,0.0
776248470.995,776248480.995,776248479.712,776248477.438,776248480.831,2.63910241779,0.818145350115,3.69474338491e-15,1.14540349016e-15,17.7663593886,0.293185650848,0.402891344801,2.53814831185,0.833646833836,3.55340763658e-15,1.16710556737e-15,17.8087075108,0.308360463521,0.432299033792,2.63910241779,0.818145350115,3.69474338491e-15,1.14540349016e-15,17.7663593886,0.293185650848,0.402891344801,10.0,10.4052269293,0.0,0.0,3.94271433316,0.0,0.398033200496,0.961136803577,481.77734375,472.357849121,109.193371045,344.192798704,12.8809979752,4.0
776248480.995,776248490.995,776248485.059,776248481.027,776248490.369,4.52938270349,0.689004794062,6.34113578488e-15,9.64606711687e-16,17.1799024567,0.153743269276,0.179162636047,4.50352423564,0.690905828572,6.3049339299e-15,9.6726816e-16,17.1861187394,0.154963498094,0.180822909871,4.60447834159,0.683454019858,6.44626967822e-15,9.56835627801e-16,17.1620489138,0.150263642283,0.174452245735,42.0,45.3881273263,2.0,1.81284931979,9.85738751692,0.740246805581,0.995143743711,0.926876277884,483.758331299,472.515686035,110.7880083,344.192606866,12.8807222344,0.0
776248490.995,776248500.995,776248496.567,776248491.483,776248500.948,3.70856380675,0.638116474621,5.19198932945e-15,8.9336306447e-16,17.3969856111,0.172379853559,0.205010258239,3.75993110634,0.634019515881,5.26390354887e-15,8.87627322234e-16,17.3820502816,0.169188211953,0.20050799145,3.86088521228,0.62588946601,5.40523929719e-15,8.76245252414e-16,17.3532827754,0.163118425936,0.192032939723,36.0,38.0520882397,4.0,3.67652657754,9.8557937228,1.5012483525,0.994982843652,0.946186778179,485.879058838,472.360412598,112.299786546,344.192749291,12.8807419995,0.0
776248500.995,776248510.995,776248505.644,776248501.36,776248510.492,3.06802416279,0.565150810264,4.29523382791e-15,7.9121113437e-16,17.6028530609,0.183568845635,0.221049752886,3.00713984914,0.570589543447,4.2099957888e-15,7.98825360826e-16,17.6246159357,0.188634657904,0.228445608411,3.10809395508,0.561542675888,4.35133153712e-15,7.86159746243e-16,17.5887646533,0.180322309161,0.216354282048,29.0,30.6353427075,1.0,0.967232457051,9.85663340628,0.394953253296,0.995067613146,0.94672453862,486.200775146,472.132781982,112.399785909,344.192559684,12.8807303298,0.0
776248510.995,776248520.995,776248516.044,776248511.187,776248520.901,4.28307555182,0.671131553546,5.99630577255e-15,9.39584174964e-16,17.2406106619,0.158046056489,0.185036817798,4.2601070335,0.672865598016,5.9641498469e-15,9.42011837223e-16,17.2464487232,0.159220488139,0.186649758317,4.36106113944,0.665210180584,6.10548559522e-15,9.31294252817e-16,17.2210195618,0.154134382518,0.179694314964,41.0,42.9800163309,2.0,1.88223530784,9.85540329673,0.768579417367,0.994943428536,0.954063591015,487.034240723,471.466522217,112.616263727,344.192547452,12.880798696,0.0
776248520.995,776248530.995,776248525.924,776248521.168,776248530.853,3.9982573623,0.661103739565,5.59756030721e-15,9.25545235391e-16,17.315323136,0.166139060216,0.196236365409,4.05225829786,0.656947355313,5.67316161701e-15,9.19726297438e-16,17.3007571994,0.163126341135,0.192043917798,4.15321240381,0.649105662364,5.81449736533e-15,9.0874792731e-16,17.274039644,0.157666945975,0.184517038236,39.0,40.9390244495,4.0,3.74062544577,9.85719497803,1.52742205702,0.99512430612,0.95273404258,486.830322266,470.567352295,111.889481519,344.192561454,12.8807537203,0.0
776248530.995,776248540.995,776248535.676,776248531.108,776248540.429,3.50034523805,0.634928277099,4.90048333327e-15,8.88899587939e-16,17.459722798,0.180983397823,0.217307633925,3.63587693582,0.624005473065,5.09022771015e-15,8.73607662292e-16,17.4184770621,0.171971089283,0.2044318539,3.73683104177,0.615743450305,5.23156345847e-15,8.62040830427e-16,17.3887413451,0.165606876527,0.195493762292,35.0,36.8304751811,6.0,5.70813323082,9.85607183453,2.33082106925,0.995010920172,0.950538387483,485.773590088,469.677062988,110.507926699,344.192631698,12.8808713799,0.0
776248540.995,776248550.995,776248544.795,776248541.037,776248550.704,4.45980571947,0.684534933319,6.24372800726e-15,9.58348906647e-16,17.1967101496,0.155034448105,0.180919581837,4.43844955943,0.686115597262,6.2138293832e-15,9.60561836167e-16,17.2019217782,0.156064326628,0.182324511432,4.53940366537,0.678611103225,6.35516513152e-15,9.50055544516e-16,17.17750299,0.151266249905,0.175805840247,42.0,44.7461511851,2.0,1.92151557132,9.85727520257,0.784618858289,0.995132405116,0.939665954996,484.145690918,469.192840576,108.941022976,344.192749837,12.8808309548,0.0
776248550.995,776248560.995,776248557.003,776248551.452,776248560.958,4.41809635364,0.687500830384,6.1853348951e-15,9.62501162538e-16,17.2069120422,0.157028410525,0.183642545924,4.43760935393,0.686059620713,6.2126530955e-15,9.60483468999e-16,17.2021273292,0.156079987911,0.182345900423,4.53856345988,0.678554372478,6.35398884383e-15,9.49976121469e-16,17.1777039693,0.151280583489,0.175825212957,41.0,44.7370680192,3.0,2.90805589534,9.85709870859,1.18745615727,0.995114587324,0.917085342945,482.794006348,469.003723145,107.779224783,344.192789287,12.8803929723,0.0
776248560.995,776248570.995,776248565.993,776248561.096,776248570.5,4.12025061686,0.663729918963,5.7683508636e-15,9.29221886548e-16,17.2826909173,0.162164427332,0.190711178153,4.09971946331,0.665319563312,5.73960724863e-15,9.31447388636e-16,17.2881146507,0.163280805572,0.192258192232,4.20067356925,0.657466080744,5.88094299695e-15,9.20452513042e-16,17.2617026645,0.157877651236,0.184805872613,37.0,40.8217072795,2.0,1.91398005755,9.71789561995,0.781541856835,0.981061463966,0.906506668809,482.430541992,469.770385742,107.99398585,344.1926296,12.8809160721,0.0
777621120.995,777621130.995,777621128.286,777621126.26,777621130.925,6.00526952936,1.13242134113,8.4073773411e-15,1.58538987758e-15,16.8736687394,0.187563076815,0.226874057334,6.07626454043,1.12604730429,8.50677035661e-15,1.57646622601e-15,16.8609083166,0.184588120301,0.22253103836,6.16480533059,1.11804706309,8.63072746283e-15,1.56526588833e-15,16.845201582,0.180955351797,0.21726716012,30.0,30.4031487354,2.0,1.92682610142,4.93172892006,0.786787324748,0.436659175434,0.986948493808,482.87512207,461.331512451,103.101116763,344.192669232,12.8806196155,4.0
777621130.995,777621140.995,777621136.427,777621131.45,777621140.95,3.46385320964,0.599188582451,4.84939449349e-15,8.38864015431e-16,17.4711013017,0.173229525397,0.206214234675,3.41437139807,0.603359438491,4.7801199573e-15,8.44703213888e-16,17.4867231007,0.1766751965,0.211120165926,3.50291218823,0.595875656962,4.90407706352e-15,8.34225919747e-16,17.4589268738,0.170565472967,0.202446902749,34.0,34.5578896431,1.0,0.943678392638,9.86547415012,0.385335343661,0.873496876548,0.983987895721,481.959564209,462.357330322,102.984497912,344.192519809,12.8806669793,0.0
777621140.995,777621150.995,777621145.437,777621141.34,777621150.635,3.11099583862,0.582920874724,4.35539417406e-15,8.16089224614e-16,17.5877514245,0.186469172514,0.225273706091,3.14294974555,0.580135778432,4.40012964377e-15,8.12190089804e-16,17.5766564078,0.18391393935,0.22155088673,3.23149053571,0.572347781466,4.52408674999e-15,8.01286894052e-16,17.5464927792,0.177047901453,0.211653088888,31.0,31.8776111811,3.0,2.91095827961,9.86467725307,1.18864129751,0.873426318653,0.972520156214,481.427032471,463.824584961,103.459843719,344.192543959,12.8808120062,0.0
777621150.995,777621160.995,777621155.822,777621151.165,777621160.985,3.61007934553,0.631074152724,5.05411108374e-15,8.83503813814e-16,17.4262081317,0.174918109146,0.208613717678,3.68155807666,0.62530901245,5.15418130733e-15,8.7543261743e-16,17.4049208603,0.17032453418,0.202107280951,3.77009886682,0.618093172028,5.27813841355e-15,8.6533044084e-16,17.3791181518,0.164832214813,0.194414364494,36.0,37.2046811099,4.0,3.86725651767,9.86835688511,1.57912974471,0.873752116181,0.967767472648,481.725738525,465.414703369,104.681324764,344.192390573,12.8807765277,0.0
777621160.995,777621170.995,777621165.728,777621161.09,777621170.705,4.08064318309,0.685271373762,5.71290045632e-15,9.59379923267e-16,17.2931784471,0.168544077306,0.199603206536,4.26825522397,0.671252897371,5.97555731355e-15,9.39754056319e-16,17.2443740487,0.158583308198,0.185774154529,4.35679601413,0.664534374999,6.09951441978e-15,9.30348124999e-16,17.2220819333,0.154128927422,0.179686896204,41.0,42.9832798439,7.0,6.67216826934,9.86580039657,2.72446870998,0.873525762666,0.954261826154,482.711425781,466.60055542,106.19234406,344.192759379,12.8806964391,0.0
777621170.995,777621180.995,777621175.75,777621171.05,777621180.79,3.9839924624,0.654654373076,5.57758944736e-15,9.16516122306e-16,17.3192037298,0.16518200145,0.194901521814,4.01781448932,0.652031097104,5.62494028505e-15,9.12843535946e-16,17.3100252985,0.163281599413,0.192259293642,4.10635527948,0.645113257379,5.74889739128e-15,9.03158560331e-16,17.2863586961,0.15842834061,0.18556138457,38.0,40.5173571154,3.0,2.95678142079,9.8669877197,1.20735241349,0.873630889194,0.938433097606,484.605529785,467.021331787,107.934955342,344.192583038,12.8808343951,0.0
777621180.995,777621190.995,777621185.243,777621181.01,777621190.575,3.70171166317,0.631883392605,5.18239632844e-15,8.84636749647e-16,17.3989935317,0.171114349465,0.203221265099,3.73234346848,0.629422324554,5.22528085587e-15,8.81191254376e-16,17.390045993,0.169201848547,0.200527160076,3.82088425863,0.622253915513,5.34923796209e-15,8.71155481718e-16,17.3645902942,0.16381484236,0.192999573918,36.0,37.704439449,3.0,2.87998463113,9.86798785224,1.17599372438,0.87371944172,0.955533665452,486.216247559,466.532836914,108.902983113,344.192892365,12.8807189627,0.0
777621190.995,777621200.995,777621195.412,777621191.71,777621200.345,3.53480572676,0.618411856054,4.94872801746e-15,8.65776598475e-16,17.4490861252,0.175047835059,0.20879843276,3.56554392265,0.615887883174,4.99176149172e-15,8.62243036443e-16,17.4396855232,0.172998069046,0.205886037624,3.65408471281,0.608559125768,5.11571859794e-15,8.51982776075e-16,17.4130534715,0.167251089178,0.197790897038,33.0,36.0538513737,3.0,2.88218701612,9.86672565288,1.17689303158,0.873607685591,0.91575075208,487.821777344,465.222473145,109.39211845,344.192403537,12.8808159927,0.0
777621200.995,777621210.995,777621206.379,777621201.155,777621210.89,3.80252713882,0.627180230001,5.32353799435e-15,8.78052322002e-16,17.3698191942,0.165756787246,0.19570285782,3.75363198773,0.631117831565,5.25508478283e-15,8.83564964191e-16,17.3838707714,0.1687328186,0.199868188665,3.84217277789,0.623969263889,5.37904188905e-15,8.73556969444e-16,17.3585577733,0.163389101623,0.192408464878,36.0,37.9164253649,1.0,0.958144663267,9.86848524436,0.391242404167,0.873763481211,0.949847929099,488.025665283,463.184143066,108.354758472,344.192829517,12.8804655964,0.0
777621210.995,777621220.995,777621215.797,777621211.16,777621220.5,2.92314273638,0.571925982925,4.09239983094e-15,8.00696376095e-16,17.6553749441,0.194014241996,0.236393386896,2.98708451173,0.566233349181,4.18191831642e-15,7.92726688853e-16,17.631881225,0.188466372246,0.228198551991,3.07562530189,0.558254870303,4.30587542264e-15,7.81556818424e-16,17.6001664375,0.181092943171,0.217465745579,29.0,30.3530130613,4.0,3.68530757736,9.86889171534,1.50483392742,0.873799470473,0.955539731258,487.793701172,461.56060791,107.226127468,344.192576432,12.8807029458,0.0
777621220.995,777621230.995,777621226.488,777621221.48,777621230.985,3.08692562364,0.573460874536,4.3216958731e-15,8.0284522435e-16,17.5961845857,0.18500194752,0.223133417541,3.07772392303,0.57427321652,4.30881349224e-15,8.03982503127e-16,17.5994258492,0.185751920988,0.224226539593,3.16626471319,0.566408355552,4.43277059846e-15,7.92971697772e-16,17.5686319477,0.178681831022,0.213994667739,31.0,31.2489291303,2.0,1.91761004776,9.86933562444,0.783024102836,0.873838774536,0.994128988105,486.389343262,460.053253174,105.211747661,344.192387306,12.8806656388,0.0
777621230.995,777621240.995,777621236.073,777621231.89,777621239.885,2.1729462513,0.494236100304,3.04212475182e-15,6.91930540425e-16,17.97737754,0.222509312048,0.280183168579,2.20337125106,0.491107597379,3.08471975148e-15,6.8755063633e-16,17.9622808035,0.218467750408,0.273792601509,2.29191204122,0.481887693786,3.20867685771e-15,6.74642771301e-16,17.9195051342,0.207192890071,0.256283823772,21.0,22.6206052679,3.0,2.87550107074,9.86975279203,1.17416293722,0.873875710883,0.929297439584,484.369567871,459.739349365,103.378014323,344.192805962,12.8809720017,0.0
777621240.995,777621250.995,777621245.533,777621241.105,777621250.5,3.8667840094,0.651522885946,5.41349761317e-15,9.12132040324e-16,17.3516252151,0.169064530152,0.200334161431,3.93961436143,0.64583505045,5.515460106e-15,9.0416907063e-16,17.3313657201,0.164820486456,0.1943980366,4.02815515159,0.638852076013,5.63941721222e-15,8.94392906418e-16,17.3072345254,0.159830709071,0.1874894603,39.0,39.7568309227,4.0,3.90046700058,9.86973674712,1.59269069191,0.873874290254,0.98149723343,482.49029541,459.901306152,101.945158373,344.192649807,12.8805317639,0.0
777621250.995,777621260.995,777621256.661,777621251.645,777621260.97,3.10261616369,0.589441773602,4.34366262916e-15,8.25218483042e-16,17.5906798732,0.188851142077,0.228763563034,3.17738954546,0.582980078097,4.44834536364e-15,8.16172109336e-16,17.5648238444,0.182900183801,0.22007985446,3.26593033562,0.575234789079,4.57230246987e-15,8.05328704711e-16,17.5349827082,0.176140150938,0.210355892002,31.0,32.2346936046,4.0,3.94753208906,9.86998811733,1.61190893637,0.873896546772,0.961869727956,480.761688232,461.593780518,101.568912983,344.192737028,12.8806739764,0.0
777621260.995,777621270.995,777621266.888,777621261.58,777621270.975,3.15556103806,0.586307129345,4.41778545329e-15,8.20829981083e-16,17.5723085371,0.185029743298,0.223173898113,3.18544397895,0.583719095526,4.45962157053e-15,8.17206733736e-16,17.5620750707,0.182687390157,0.219771502695,3.27398476911,0.575982689128,4.58357867675e-15,8.06375764779e-16,17.5323083632,0.175951009897,0.210085936382,31.0,32.3098132023,3.0,2.86207953486,9.86865104174,1.16868247673,0.873778161042,0.959650269915,480.356048584,463.658752441,102.516005123,344.192416703,12.8808253405,0.0
777621270.995,777621280.995,777621275.406,777621271.255,777621280.575,3.03738631023,0.583099621471,4.25234083432e-15,8.1633947006e-16,17.613749922,0.190667082624,0.231436848234,3.10794583251,0.576936494067,4.35112416551e-15,8.07711091694e-16,17.5888163975,0.184875456522,0.222949233656,3.19648662267,0.569108350069,4.47508127173e-15,7.96751690096e-16,17.5583177719,0.177901785618,0.212875717758,30.0,31.5468402868,4.0,3.84537921339,9.86922331009,1.57019651214,0.873828830134,0.95109551726,480.648406982,465.39239502,103.828372207,344.192751472,12.880866689,0.0
777621280.995,777621290.995,777621285.75,777621281.055,777621290.47,2.15484388332,0.500750096842,3.01678143665e-15,7.01050135579e-16,17.9864604716,0.226864660347,0.28713920278,2.22650582585,0.493448149232,3.11710815618e-15,6.90827408925e-16,17.9509404104,0.217344298672,0.272027048623,2.31504661601,0.484274314138,3.24106526241e-15,6.77984039794e-16,17.9086006489,0.206232377207,0.254813517911,22.0,22.8526522728,4.0,3.87286141706,9.87135728274,1.58141841196,0.874017773759,0.963006992446,482.08505249,466.791290283,105.825480391,344.192785595,12.8806959322,0.0
777621290.995,777621300.995,777621295.976,777621291.085,777621300.855,3.85109859161,0.637108118353,5.39153802826e-15,8.91951365695e-16,17.3560384073,0.166220533966,0.196350129952,3.84029595116,0.637966434645,5.37641433163e-15,8.93153008503e-16,17.3590882639,0.166862103274,0.197246690171,3.92883674132,0.63089705172,5.50037143785e-15,8.83255872408e-16,17.3343400437,0.161688764581,0.190053183067,36.0,38.7802825781,2.0,1.8791712193,9.87067804834,0.767328247882,0.873957633808,0.928557726567,484.10534668,467.319061279,107.729129541,344.192604162,12.880679078,0.0
777621300.995,777621310.995,777621305.619,777621301.6,777621309.72,3.48447750854,0.638953096957,4.87826851196e-15,8.9453433574e-16,17.464655836,0.18280256121,0.219938374631,3.44367613858,0.642583909452,4.82114659402e-15,8.99617473233e-16,17.4774442466,0.185759250367,0.224237231671,3.53221692874,0.634678516089,4.94510370024e-15,8.88549922525e-16,17.4498815809,0.179413089266,0.215045413791,30.0,30.9732758164,1.0,1.02518461123,8.76879207625,0.418617049586,0.776395779174,0.968692201288,486.051300049,466.815490723,108.945564575,344.192679482,12.8806256912,0.0
777621310.995,777621320.995,777621318.011,777621316.005,777621320.585,3.53238308397,0.846007066698,4.94533631756e-15,1.18440989338e-15,17.4498305092,0.233116654614,0.297252486751,3.44384229381,0.856544221851,4.82137921134e-15,1.19916191059e-15,17.4773918618,0.241160590284,0.310491976048,3.53238308397,0.846007066698,4.94533631756e-15,1.18440989338e-15,17.4498305092,0.233116654614,0.297252486751,16.0,17.4336214362,0.0,0.0,4.93537111398,0.0,0.436981658162,0.918185929571,488.105957031,465.274353027,109.651269156,344.192574867,12.8810886467,4.0
777621320.995,777621330.995,777621326.426,777621321.64,777621330.74,3.84582152753,0.64360626981,5.38415013854e-15,9.01048777734e-16,17.3575271847,0.168004662854,0.198846509096,3.87883701323,0.641002652321,5.43037181852e-15,8.9740371325e-16,17.3482461721,0.166053744996,0.196117258818,3.96737780339,0.633967495211,5.55432892474e-15,8.87554493296e-16,17.323741102,0.160953165054,0.189036962807,37.0,39.162745992,3.0,2.93854353123,9.87119148537,1.19990527525,0.874003093928,0.944851202517,488.329925537,463.337524414,108.691387627,344.192759903,12.880883546,0.0
777621330.995,777621340.995,777621336.511,777621331.225,777621340.715,4.29077695333,0.665200470289,6.00708773466e-15,9.31280658404e-16,17.2386601518,0.156483450153,0.182897170217,4.24085381607,0.668991043961,5.93719534249e-15,9.36587461546e-16,17.251366744,0.159036168014,0.18639634274,4.32939460623,0.662253419116,6.06115244872e-15,9.27154786763e-16,17.2289320706,0.154541956816,0.180248852167,41.0,42.7371862153,1.0,0.933576248461,9.87140006916,0.381210301455,0.874021562102,0.959561036479,487.75881958,461.17388916,106.975955846,344.192794834,12.8807268349,0.0
777621340.995,777621350.995,777621346.535,777621341.405,777621350.495,3.94166023734,0.631931982007,5.51832433228e-15,8.8470477481e-16,17.3308020342,0.16144563519,0.189717121844,3.85311944718,0.638990052132,5.39436722605e-15,8.94586072985e-16,17.355468819,0.166594654106,0.196872789283,3.94166023734,0.631931982007,5.51832433228e-15,8.8470477481e-16,17.3308020342,0.16144563519,0.189717121844,39.0,38.9061002559,0.0,0.0,9.87048550946,0.0,0.873940586263,1.00365879904,486.598815918,459.663604736,105.16225867,344.192082681,12.8808740761,0.0
777621350.995,777621360.995,777621356.142,777621351.24,777621360.825,4.1295013474,0.665354930639,5.78130188637e-15,9.31496902895e-16,17.2802559696,0.162194954801,0.190753430964,4.1615003039,0.662914777126,5.82610042547e-15,9.28080687976e-16,17.2718751733,0.160486839261,0.188393588748,4.25004109406,0.65611560248,5.95005753169e-15,9.18561843472e-16,17.2490171767,0.155870714028,0.182060150328,39.0,41.959038505,3.0,2.9143911459,9.87261948211,1.19004305124,0.874129529888,0.930304090477,484.025939941,459.286895752,102.836251346,344.192808724,12.8807311699,0.0
777621360.995,777621370.995,777621366.804,777621361.235,777621370.97,4.45695889063,0.689240400245,6.23974244688e-15,9.64936560343e-16,17.1974034292,0.156119930718,0.182400454578,4.48504445451,0.687173673504,6.27906223632e-15,9.62043142905e-16,17.19058312,0.154775200233,0.180566419544,4.57358524467,0.68061716364,6.40301934254e-15,9.52864029096e-16,17.1693580548,0.150625052673,0.174939837977,44.0,45.1551992021,3.0,2.81989442829,9.873041998,1.15145689155,0.874166939778,0.975051220409,481.811431885,459.90713501,101.40007501,344.192575279,12.8807047039,0.0
777621370.995,777621380.995,777621376.176,777621371.23,777621380.715,3.33211966332,0.587839896223,4.66496752865e-15,8.22975854713e-16,17.5131985264,0.176402492984,0.210730514375,3.2832097548,0.592038909868,4.59649365672e-15,8.28854473815e-16,17.5292534264,0.180002364628,0.215893400667,3.37175054496,0.584415378853,4.72045076294e-15,8.18181530395e-16,17.5003614091,0.173547653729,0.206665605776,32.0,33.2864592688,1.0,0.958144618113,9.8721595281,0.39124238573,0.874088805197,0.961668974201,480.340332031,461.252685547,101.027028253,344.192404128,12.8805815896,0.0
777621380.995,777621390.995,777621386.078,777621381.205,777621390.265,3.33609852606,0.588069186295,4.67053793648e-15,8.23296860813e-16,17.5119028292,0.176271729528,0.210543757718,3.28654579452,0.592321503558,4.60116411233e-15,8.29250104982e-16,17.5281507798,0.179913084731,0.21576485175,3.37508658468,0.584701727739,4.72512121856e-15,8.18582418834e-16,17.4992877032,0.17346762683,0.206552030822,32.0,33.3197000519,1.0,0.942611949314,9.87225044924,0.384899879303,0.874096855426,0.961078412589,479.630889893,463.659484863,101.949049226,344.19258978,12.880891655,0.0
777621390.995,777621400.995,777621396.135,777621391.085,777621400.595,4.5034861899,0.704434254622,6.30488066586e-15,9.86207956471e-16,17.1861279117,0.157788765214,0.184684011614,4.61238122895,0.696560132921,6.45733372053e-15,9.7518418609e-16,17.16018701,0.15270683124,0.177755885628,4.70092201911,0.690091590644,6.58129082675e-15,9.66128226901e-16,17.1395423825,0.148718453077,0.172371864743,44.0,46.4037014084,5.0,4.77288214583,9.87119148537,1.94892687621,0.874003093928,0.948326510836,480.291137695,465.717285156,103.756582252,344.192557865,12.8807421447,0.0
777621400.995,777621410.995,777621405.74,777621401.03,777621410.535,5.00081972063,0.722560544609,7.00114760889e-15,1.01158476245e-15,17.0723970037,0.146528507888,0.169435270077,4.9889751913,0.723390300734,6.98456526783e-15,1.01274642103e-15,17.0749716392,0.147011606559,0.170081887339,5.07751598146,0.717164434039,7.10852237405e-15,1.00403020765e-15,17.0558717525,0.143445475025,0.16532448484,48.0,50.1262378681,2.0,1.85427084115,9.87219696622,0.757160593468,0.874092119997,0.95789513331,481.80355835,467.335723877,105.95245098,344.192615009,12.8807890748,0.0
777621410.995,777621420.995,777621415.78,777621411.47,777621420.53,5.2090696406,0.726364268245,7.29269749684e-15,1.01690997554e-15,17.028099591,0.141730774681,0.163049919947,5.12052885044,0.732511419324,7.16874039062e-15,1.02551598705e-15,17.0467129565,0.145166736797,0.167616183254,5.2090696406,0.726364268245,7.29269749684e-15,1.01690997554e-15,17.028099591,0.141730774681,0.163049919947,47.0,51.4293911918,0.0,0.0,9.8730473463,0.0,0.874167413321,0.914712932591,483.931274414,468.005096436,108.023849061,344.192636888,12.8807557738,0.0
777621420.995,777621430.995,777621425.531,777621421.095,777621430.94,5.08258987902,0.728224350615,7.11562583063e-15,1.01951409086e-15,17.0547873317,0.145379810137,0.167900460273,5.07074618517,0.729047500031,7.09904465923e-15,1.02066650004e-15,17.0573203185,0.145851680439,0.168530481423,5.15928697533,0.722871131633,7.22300176546e-15,1.01201958429e-15,17.0385257867,0.14236752107,0.163893594303,49.0,50.9398437138,2.0,1.85452209132,9.87342707577,0.757263187287,0.874201034869,0.962384527686,486.256744385,467.334106445,109.426266694,344.192425827,12.8805752878,0.0
777621430.995,777621440.995,777621435.739,777621431.055,777621440.94,4.09420280862,0.668455876233,5.73188393207e-15,9.35838226726e-16,17.2895766203,0.164200267764,0.19353518593,4.16436596234,0.663118942162,5.83011234728e-15,9.28366519027e-16,17.2711277798,0.160430090819,0.188315339691,4.2529067525,0.656322186058,5.9540694535e-15,9.18851060482e-16,17.2482853484,0.155818562364,0.181988960844,39.0,41.9891952185,4.0,3.83728959072,9.8730580429,1.56689324954,0.874168360407,0.929388408972,488.140686035,465.868652344,110.033903395,344.192309683,12.880941163,0.0
777621440.995,777621450.995,777621446.473,777621442.395,777621450.825,3.65621182025,0.640477196338,5.11869654835e-15,8.96668074873e-16,17.4124216291,0.175256433335,0.209095565403,3.76446754062,0.631858883398,5.27025455687e-15,8.84602436757e-16,17.3807411081,0.168465935593,0.199493532386,3.85300833078,0.624721709253,5.39421166309e-15,8.74610392954e-16,17.3555001299,0.163144896562,0.192069654205,36.0,38.0387905419,5.0,4.7580533956,9.87249112285,1.9428718032,0.874118164858,0.946592029889,489.001342773,463.503295898,109.333927056,344.192326691,12.8809524394,0.0
777621450.995,777621460.995,777621456.255,777621451.225,777621460.81,4.07838449666,0.667082813486,5.70973829532e-15,9.3391593888e-16,17.2937795819,0.164477047039,0.19392009672,4.14758399534,0.66180898363,5.80661759347e-15,9.26532577082e-16,17.2755120251,0.160737687705,0.18873959421,4.2361247855,0.654999194478,5.93057469969e-15,9.16998872269e-16,17.2525781379,0.156099816495,0.182372981843,40.0,41.8269269517,4.0,3.81430143047,9.87386563656,1.55750641744,0.874239865388,0.956392996326,488.194580078,461.24041748,107.37165682,344.19271745,12.8807311075,0.0
777621460.995,777621470.995,777621465.662,777621461.18,777621470.945,3.20918989956,0.597905900768,4.49286585939e-15,8.37068261076e-16,17.5540114584,0.185495971797,0.223853272845,3.28106971373,0.591787200931,4.59349759922e-15,8.28502081304e-16,17.5299613549,0.180039984816,0.215947575506,3.36961050389,0.584162164593,4.71745470544e-15,8.1782703043e-16,17.5010507417,0.173579978995,0.206711487852,33.0,33.2730457278,4.0,3.87934288665,9.87444860152,1.58406501205,0.874291481566,0.993237842356,486.643737793,459.772003174,105.260769815,344.192577749,12.8808547701,0.0
777621470.995,777621480.995,777621475.741,777621471.05,777621480.715,3.59329673037,0.603330828807,5.03061542252e-15,8.44663160329e-16,17.4312672944,0.168518365192,0.199567116747,3.50475594021,0.610718795129,4.9066583163e-15,8.5500631318e-16,17.4583555487,0.174405398554,0.207884198741,3.59329673037,0.603330828807,5.03061542252e-15,8.44663160329e-16,17.4312672944,0.168518365192,0.199567116747,33.0,35.4711386452,0.0,0.0,9.8714749454,0.0,0.874028191703,0.930941625299,484.136016846,459.118865967,102.829517376,344.192672372,12.8808220652,0.0
777621480.995,777621490.995,777621486.073,777621481.215,777621490.565,2.94892226939,0.575668091135,4.12849117714e-15,8.05935327589e-16,17.6458416872,0.193613309973,0.23579767748,3.02198548558,0.569204777212,4.23077967981e-15,7.96886688096e-16,17.6192690647,0.187365101814,0.226584131025,3.11052627574,0.56127254781,4.35473678603e-15,7.85781566934e-16,17.5879153142,0.180112510041,0.216052028165,30.0,30.7128519615,4.0,3.90772111298,9.87384424335,1.5956527878,0.874237971216,0.977178960036,481.683227539,459.680755615,101.162949008,344.192493275,12.8806629263,0.0
777621490.995,777621500.995,777621495.921,777621491.2,777621500.78,3.06960200082,0.606668703133,4.29744280114e-15,8.49336184387e-16,17.6022948268,0.195813535257,0.239073547599,3.26332148967,0.590277826667,4.56865008554e-15,8.26388957333e-16,17.5358503478,0.180516738423,0.216634520159,3.35186227983,0.582632745419,4.69260719177e-15,8.15685843586e-16,17.5067845845,0.174007085863,0.207318028441,32.0,33.0965369275,7.0,6.82545047629,9.87407422036,2.78705894448,0.874258333562,0.967487302658,479.817199707,461.649230957,100.853423574,344.192860473,12.8809783294,0.0
777621500.995,777621510.995,777621505.554,777621501.19,777621510.635,3.97126393623,0.658783718331,5.55976951073e-15,9.22297205664e-16,17.3226781203,0.16664177276,0.196938646359,4.03979537865,0.653494916284,5.65571353011e-15,9.14892882797e-16,17.3041015799,0.162795123751,0.191584695321,4.12833616881,0.646597879547,5.77967063633e-15,9.05237031365e-16,17.2805623638,0.157980807432,0.1849473274,39.0,40.7644471598,4.0,3.79831593162,9.87430419736,1.55097900541,0.874278695907,0.957834721079,479.241699219,463.788970947,101.726494629,344.192572091,12.8807912288,0.0
777621510.995,777621520.995,777621516.528,777621511.065,777621520.74,3.34635164147,0.595491774074,4.68489229806e-15,8.33688483703e-16,17.5085710611,0.177819482357,0.21275777046,3.33548706642,0.596414860997,4.66968189299e-15,8.34980805396e-16,17.5121018475,0.17860853949,0.213889450065,3.42402785658,0.588850015358,4.79363899922e-15,8.24390021501e-16,17.4836567768,0.172296633322,0.204892458374,32.0,33.8115590951,2.0,1.87845644474,9.87479089287,0.767036381601,0.874321788313,0.946643062946,479.739440918,466.446899414,103.795803767,344.192787524,12.8808592019,0.0
777621520.995,777621530.995,777621525.438,777621521.065,777621530.025,2.57498537091,0.534026218108,3.60497951928e-15,7.47636705351e-16,17.7930630849,0.204618937118,0.25235113276,2.60693953594,0.530987653117,3.64971535031e-15,7.43382714363e-16,17.7796726038,0.201279759336,0.247284188548,2.6954803261,0.522475876674,3.77367245654e-15,7.31466227344e-16,17.7434095842,0.192359906537,0.23393887687,25.0,26.615819703,3.0,2.91378638793,9.87424001773,1.1897961084,0.874273013392,0.939549581412,481.295166016,467.921356201,105.934954787,344.192842076,12.8807077199,0.0
777621530.995,777621540.995,777621536.16,777621531.02,777621540.775,3.79061266317,0.644386746699,5.30685772844e-15,9.02141445379e-16,17.3732264772,0.170460393185,0.202298762365,3.8567337367,0.639169503634,5.39942723138e-15,8.94837305087e-16,17.3544508579,0.16649324762,0.196731078111,3.94527452686,0.632115812433,5.5233843376e-15,8.84962137406e-16,17.3298069289,0.161351800673,0.189587468708,35.0,38.9548151702,4.0,3.73983399332,9.87379076033,1.52709888061,0.874233235787,0.899289649028,484.079681396,468.690002441,108.571217453,344.192643126,12.8808490454,0.0
777621540.995,777621550.995,777621546.417,777621541.3,777621550.815,4.09178406013,0.666927241548,5.72849768419e-15,9.33698138167e-16,17.2902182345,0.163941629821,0.19317571581,4.1532841713,0.662241226078,5.81459783983e-15,9.2713771651e-16,17.2740208827,0.160630076918,0.188591138977,4.24182496146,0.655436005626,5.93855494605e-15,9.17610407877e-16,17.2511181414,0.156001260142,0.182238387404,39.0,41.8836861411,4.0,3.62816461585,9.87397795091,1.48150055147,0.874249809789,0.931856636935,486.575531006,467.914215088,110.034827123,344.192644326,12.8806927425,0.0
777621550.995,777621560.995,777621556.571,777621551.7,777621560.95,4.1813012627,0.650680489729,5.85382176778e-15,9.1095268562e-16,17.266721351,0.157034564876,0.183650968667,4.09276047254,0.65753361509,5.72986466156e-15,9.20547061126e-16,17.2899591789,0.16176042225,0.190152264802,4.1813012627,0.650680489729,5.85382176778e-15,9.1095268562e-16,17.266721351,0.157034564876,0.183650968667,39.0,41.2940376535,0.0,0.0,9.87588194656,0.0,0.874418391069,0.945645773366,488.679626465,466.085845947,110.5957286,344.192282309,12.8808812422,0.0
777621560.995,777621570.995,777621565.844,777621561.08,777621570.865,3.35542811583,0.596335910497,4.69759936216e-15,8.34870274696e-16,17.5056301519,0.177607660479,0.212454312414,3.34481481332,0.597236481292,4.68274073864e-15,8.36131073809e-16,17.5090698052,0.178375482915,0.213554987858,3.43335560347,0.589681405964,4.80669784486e-15,8.25553968349e-16,17.4807030325,0.172088102058,0.204597374085,32.0,33.9002348345,2.0,1.88434214074,9.87379076033,0.769439707467,0.874233235787,0.944356180847,489.113037109,463.704956055,109.542023027,344.192607532,12.8806586473,0.0
777621570.995,777621580.995,777621576.306,777621571.1,777621580.575,3.8925577775,0.634367246852,5.4495808885e-15,8.88114145593e-16,17.3444123311,0.163920585376,0.193146476013,3.84456974194,0.638186226737,5.38239763872e-15,8.93460717431e-16,17.3578806411,0.166743384753,0.197080691333,3.9331105321,0.631121965518,5.50635474494e-15,8.83570751725e-16,17.3331596211,0.161579018264,0.189901466,37.0,38.8370032968,1.0,0.98065237847,9.87437372529,0.400433054542,0.874284851965,0.952801877935,488.685333252,461.205963135,107.755548615,344.192335942,12.8807486214,0.0
777621580.995,777621590.995,777621585.098,777621581.115,777621590.88,3.37276853202,0.604955664762,4.72187594482e-15,8.46937930667e-16,17.5000336569,0.179120324853,0.214624533144,3.40451867319,0.602291958578,4.76632614247e-15,8.43208742009e-16,17.4898606986,0.176857742302,0.211381128781,3.49305946335,0.594800737224,4.89028324869e-15,8.32721032114e-16,17.4619850529,0.170725140656,0.20267206675,34.0,34.488075562,3.0,2.90858015024,9.87331476142,1.18767022801,0.874191090467,0.986996100187,487.021606445,459.599456787,105.474429307,344.192502584,12.8807895526,0.0
777621590.995,777621600.995,777621595.59,777621591.075,777621600.875,3.50014959621,0.60948565093,4.90020943469e-15,8.53279911302e-16,17.4597834838,0.174291677697,0.207722502144,3.49544423369,0.60987647319,4.89362192716e-15,8.53827062466e-16,17.4612440555,0.174611779992,0.208177751698,3.58398502385,0.602479875362,5.01757903338e-15,8.43471825506e-16,17.4340845344,0.168703170112,0.19982655653,33.0,35.3872881948,2.0,2.02718715983,9.8737265807,0.827768090263,0.874227553272,0.932833186574,484.286590576,458.853607178,102.800663562,344.192515004,12.880731435,0.0
777621600.995,777621610.995,777621605.714,777621601.36,777621610.84,3.68616560191,0.636472486447,5.16063184267e-15,8.91061481026e-16,17.4035628947,0.172935084412,0.205796756879,3.75470729161,0.630996265849,5.25659020825e-15,8.83394772189e-16,17.3835597849,0.168657967607,0.199763088844,3.84324808177,0.623851041005,5.38054731447e-15,8.73391457407e-16,17.3582539523,0.163317925685,0.192309696427,37.0,37.9520316864,4.0,3.79882708452,9.87498878006,1.55118772618,0.874339309401,0.975322071021,481.788787842,459.507019043,101.145890337,344.192329963,12.8808271275,0.0
777621610.995,777621620.995,777621616.182,777621611.085,777621620.705,3.62674116728,0.61226939846,5.07743763419e-15,8.57177157843e-16,17.4212085949,0.169369842566,0.20076335266,3.57581828431,0.616466079648,5.00614559804e-15,8.63052511508e-16,17.4365613982,0.17268823142,0.205446963326,3.66435907447,0.609150645454,5.13010270426e-15,8.52810903636e-16,17.4100049398,0.166966680047,0.197392951301,35.0,36.1865042497,1.0,0.909763279021,9.87526154348,0.371486672267,0.87436346009,0.968029187312,479.580291748,461.480773926,100.562957381,344.192610696,12.8806946443,0.0
777621620.995,777621630.995,777621626.453,777621621.17,777621630.93,4.90222634225,0.721858257825,6.86311687915e-15,1.01060156095e-15,17.0940166017,0.149146213978,0.172947089816,4.93542658955,0.719525765089,6.90959722537e-15,1.00733607113e-15,17.0866882587,0.147760634118,0.171085776513,5.02396737971,0.713268012458,7.03355433159e-15,9.98575217441e-16,17.0673829728,0.144139644895,0.166247687852,47.0,49.6121589,3.0,2.94417404367,9.87509574611,1.20220440117,0.874348780259,0.94841683844,478.8359375,464.170593262,101.651217804,344.192718666,12.880811926,0.0
777621630.995,777621640.995,777621635.67,777621631.095,777621640.535,4.75040117799,0.704615156251,6.65056164919e-15,9.86461218752e-16,17.1281742801,0.150164418525,0.174318445948,4.73810317641,0.705498302414,6.63334444697e-15,9.87697623379e-16,17.1309887159,0.150704524369,0.175047107362,4.82664396657,0.699115098994,6.7573015532e-15,9.78761138592e-16,17.1108868384,0.146866700596,0.169887863153,45.0,47.6642941041,2.0,1.84387654201,9.87524549858,0.752916254655,0.874362039461,0.944322518219,479.534729004,466.482971191,103.661750787,344.192549961,12.8807400263,0.0
777621640.995,777621650.995,777621646.207,777621641.685,777621650.865,3.4310735555,0.609551851727,4.80350297769e-15,8.53372592418e-16,17.4814249286,0.177546404377,0.212366583177,3.46136225262,0.607030436552,4.84590715366e-15,8.49842611173e-16,17.4718823669,0.175439529973,0.209356486967,3.54990304277,0.599598966212,4.96986425988e-15,8.39438552696e-16,17.4444587713,0.169448719249,0.200874280327,33.0,35.0518732177,3.0,2.87345321192,9.87403678224,1.1733267282,0.874255018761,0.94200474159,481.591827393,468.41394043,106.478606031,344.192323282,12.8806357794,0.0
777621650.995,777621660.995,777621656.038,777621651.165,777621660.83,5.23846719727,0.733800621977,7.33385407618e-15,1.02732087077e-15,17.0219894281,0.1423376154,0.163853944223,5.18926475635,0.737187933131,7.26497065889e-15,1.03206310638e-15,17.0322354276,0.144222482085,0.166357948086,5.27780554651,0.731081107929,7.38892776512e-15,1.0235135511e-15,17.013866537,0.140851567007,0.16188687824,49.0,52.1165486899,1.0,0.951313281741,9.87466253362,0.388452923378,0.874310423283,0.940996234314,484.07119751,469.218078613,108.899534699,344.192652383,12.8806965323,0.0
777621660.995,777621670.995,777621665.819,777621661.03,777621670.635,5.64871983383,0.761473717336,7.90820776736e-15,1.06606320427e-15,16.9401249124,0.137302769666,0.157214562184,5.59875428364,0.764788917312,7.8382559971e-15,1.07070448424e-15,16.9497714807,0.139018972673,0.159469683049,5.6872950738,0.758904354916,7.96221310332e-15,1.06246609688e-15,16.9327355967,0.135994940008,0.155501575715,52.0,56.1613362778,1.0,0.932879337116,9.87487646571,0.380925729322,0.874329365,0.926799064252,486.647338867,468.53326416,110.474293975,344.192565609,12.8807202048,0.0
777621670.995,777621680.995,777621675.874,777621671.17,777621680.98,5.40587509932,0.739839731154,7.56822513905e-15,1.03577562361e-15,16.9878349818,0.139265993157,0.159794952209,5.31733430916,0.745873901666,7.44426803283e-15,1.04422346233e-15,17.0057650851,0.142521290583,0.164097507916,5.40587509932,0.739839731154,7.56822513905e-15,1.03577562361e-15,16.9878349818,0.139265993157,0.159794952209,51.0,53.3896057708,0.0,0.0,9.87621888961,0.0,0.874448224272,0.956830609531,488.699401855,466.671325684,110.962379021,344.192629756,12.8807109111,0.0
777621680.995,777621690.995,777621686.001,777621681.06,777621690.79,5.59937539271,0.774541686272,7.8391255498e-15,1.08435836078e-15,16.949651039,0.140667062144,0.161643087314,5.67339463921,0.769688008036,7.94275249489e-15,1.07756321125e-15,16.9353925151,0.138126770558,0.158296284406,5.76193542937,0.763841595576,8.06670960112e-15,1.06937823381e-15,16.9185790323,0.135159608725,0.154409954533,54.0,56.9023450898,4.0,3.93152220247,9.87556104842,1.60537156601,0.874389978493,0.950060980583,489.563537598,464.087463379,110.13096853,344.192648398,12.8808845298,0.0
777621690.995,777621700.995,777621695.045,777621691.29,777621700.96,4.87142370328,0.724378890087,6.8199931846e-15,1.01413044612e-15,17.1008602376,0.150516200589,0.174792941442,4.93832504854,0.719687993112,6.91365506796e-15,1.00756319036e-15,17.0860508187,0.14771067916,0.171018773586,5.0268658387,0.713432391651,7.03761217418e-15,9.98805348311e-16,17.0667567636,0.144092904191,0.166185482407,47.0,49.6465348925,4.0,3.7596339905,9.87624028282,1.53518387945,0.874450118444,0.946874533448,488.990203857,461.56930542,108.212918603,344.192598862,12.8806545794,0.0
777621700.995,777621710.995,777621706.232,777621701.105,777621710.99,4.07821000565,0.648854099679,5.7094940079e-15,9.08395739551e-16,17.2938260354,0.160304765338,0.188142565873,4.02928994875,0.652660415804,5.64100592826e-15,9.13724582125e-16,17.3069286989,0.162995711947,0.191862764612,4.11783073891,0.645754891087,5.76496303448e-15,9.04056847521e-16,17.2833287719,0.15816371315,0.185198218523,40.0,40.6632019939,1.0,0.958166003074,9.87490855553,0.391251117922,0.874332206257,0.985075084735,486.904602051,459.446960449,105.291742147,344.192487279,12.880763674,0.0
777621710.995,777621720.995,777621715.617,777621711.085,777621720.54,4.37111148735,0.677218261196,6.11955608229e-15,9.48105565674e-16,17.2185202912,0.156389577585,0.182768864352,4.36177291344,0.677916017485,6.10648207881e-15,9.49082424479e-16,17.220842372,0.156851699349,0.183400750154,4.4503137036,0.671271297649,6.23043918504e-15,9.39779816709e-16,17.1990234361,0.152534398451,0.177522150651,41.0,43.9526530901,2.0,1.91565355529,9.87630446245,0.782225201744,0.874455800959,0.93324142242,484.338470459,458.725646973,102.770030708,344.192565072,12.8807359644,0.0
777621720.995,777621730.995,777621725.492,777621721.1,777621730.95,6.28422315135,0.807926722191,8.79791241189e-15,1.13109741107e-15,16.8243710041,0.131315765831,0.149411625255,6.27655083272,0.80840739751,8.78717116581e-15,1.13177035651e-15,16.8256973739,0.131540609328,0.149702881004,6.36509162288,0.802842761614,8.91112827203e-15,1.12397986626e-15,16.8104883512,0.128973404002,0.146385609348,61.0,62.856229633,2.0,1.95572626361,9.87514922913,0.798588224309,0.874353515689,0.970824220392,481.642578125,459.320465088,100.917927749,344.192659137,12.8806041937,0.0
777621730.995,777621740.995,777621736.071,777621730.995,777621740.7,4.61678540294,0.695717565933,6.46349956411e-15,9.74004592306e-16,17.1591507796,0.152398743961,0.177338330594,4.60984962163,0.696222126643,6.45378947028e-15,9.747109773e-16,17.1607831039,0.152715899311,0.177768179941,4.69839041179,0.689753287915,6.5777465765e-15,9.65654603081e-16,17.1401272461,0.148725170297,0.172380893518,45.0,46.3992162125,2.0,1.97361994356,9.87555570012,0.805894810288,0.87438950495,0.970542382612,479.510406494,461.697265625,100.640237115,344.192670954,12.8810563643,0.0
777621740.995,777621750.995,777621746.561,777621741.325,777621750.925,4.19188108616,0.675700250272,5.86863352062e-15,9.45980350381e-16,17.2639776144,0.162260657509,0.190844379131,4.26234932346,0.670400478363,5.96728905284e-15,9.38560669708e-16,17.2458774007,0.158600120237,0.185797241734,4.35089011362,0.663681516117,6.09124615906e-15,9.29154122564e-16,17.2235547129,0.154139311083,0.179701017733,41.0,42.9770681209,4.0,3.84649894146,9.877764549,1.57065373443,0.874585078176,0.95492113507,478.695404053,464.44342041,101.714900841,344.19255268,12.8808774122,0.0
777621750.995,777621760.995,777621756.879,777621751.08,777621760.98,3.82044687719,0.647335263671,5.34862562807e-15,9.0626936914e-16,17.3647145869,0.169944556318,0.201572041674,3.89085611047,0.641804805089,5.44719855466e-15,8.98526727125e-16,17.3448870744,0.165770152054,0.195721502416,3.97939690063,0.634781771325,5.57115566088e-15,8.88694479854e-16,17.3204568566,0.16069287517,0.188677768501,37.0,39.2993729526,4.0,3.84427215502,9.87571080088,1.5697444633,0.874403237695,0.941827064765,479.541534424,467.09173584,104.058429339,344.192519846,12.8807307936,0.0
777621760.995,777621770.995,777621765.956,777621761.365,777621770.95,3.81410922504,0.627862073172,5.33975291506e-15,8.79006902441e-16,17.3665171854,0.165456555512,0.195284163887,3.76527206817,0.631787502015,5.27138089543e-15,8.84502502822e-16,17.3805090935,0.168414966934,0.199422006623,3.85381285833,0.624652598816,5.39533800166e-15,8.74513638343e-16,17.3552734464,0.163096518434,0.192002555862,35.0,38.06309865,1.0,0.960348662974,9.87673767494,0.392142370714,0.874494157936,0.919903877061,481.350738525,468.803405762,106.545067005,344.192298444,12.8805990559,0.0
777621770.995,777621780.995,777621775.089,777621771.145,777621780.085,2.96767424275,0.562022696469,4.15474393984e-15,7.86831775056e-16,17.6389594316,0.188302977466,0.227958766163,2.95507174208,0.563156794417,4.13710043891e-15,7.88419512184e-16,17.6435799276,0.18939004472,0.229555740358,3.04361253224,0.555139977503,4.26105754514e-15,7.77195968504e-16,17.6115265908,0.181906542742,0.218641270933,28.0,30.0589440732,2.0,1.83666662044,9.87607448545,0.749972203348,0.874435438614,0.932247040076,483.8828125,469.727508545,109.079107444,344.19224676,12.880823782,0.0
777621780.995,777621790.995,777621786.498,777621781.245,777621790.905,3.64842371887,0.627017179664,5.10779320642e-15,8.77824051529e-16,17.4147368238,0.172189092208,0.204740264133,3.67723761864,0.624686529414,5.1481326661e-15,8.7456114118e-16,17.4061957641,0.170352635593,0.202146882706,3.7657784088,0.617469744535,5.27208977232e-15,8.64457642348e-16,17.3803630973,0.164853243602,0.194443641251,34.0,37.1944513876,3.0,2.83863146589,9.87696230364,1.15910784857,0.874514046738,0.915012854332,486.981170654,468.922088623,110.977377643,344.192408325,12.8807423652,0.0
777621790.995,777621800.995,777621795.717,777621791.075,777621800.92,3.24906523848,0.593853265035,4.54869133388e-15,8.31394571049e-16,17.5406039208,0.182256857033,0.219148084701,3.27725511021,0.591444860915,4.58815715429e-15,8.28022805281e-16,17.5312243767,0.180137002259,0.216087306323,3.36579590037,0.58381576515,4.71211426052e-15,8.1734207121e-16,17.5022805572,0.173666549577,0.206834381324,32.0,33.2371607495,3.0,2.82296994563,9.87497808346,1.1527127278,0.874338362315,0.964494330506,488.985015869,466.987304688,111.380572985,344.192355229,12.8808303185,0.0
777621800.995,777621810.995,777621805.877,777621801.115,777621810.48,3.16509866687,0.56609916091,4.43113813361e-15,7.92538825275e-16,17.5690318675,0.178652557272,0.213952640128,3.07655787671,0.573962604613,4.30718102739e-15,8.03547646458e-16,17.5998372762,0.185724249706,0.224186174397,3.16509866687,0.56609916091,4.43113813361e-15,7.92538825275e-16,17.5690318675,0.178652557272,0.213952640128,30.0,31.2600367085,0.0,0.0,9.87648095643,0.0,0.874471427875,0.960698009114,489.768890381,464.11428833,110.313624037,344.192549482,12.8808166683,0.0
777621810.995,777621820.995,777621816.095,777621811.21,777621820.94,3.02654557029,0.567373882267,4.2371637984e-15,7.94323435174e-16,17.6176319565,0.186552805,0.225395917943,3.01421324662,0.56847333932,4.21989854527e-15,7.95862675047e-16,17.6220650647,0.187587108903,0.226909260214,3.10275403678,0.560531872574,4.34385565149e-15,7.84744621603e-16,17.5906316267,0.180308665387,0.216334621369,29.0,30.6403748626,2.0,1.84304149652,9.87521875707,0.752575277747,0.874359671747,0.946614505261,489.071685791,461.235290527,108.09036042,344.192618081,12.8807430722,0.0
777621820.995,777621830.995,777621826.088,777621821.085,777621830.38,2.90544904765,0.584577432789,4.06762866672e-15,8.18408405905e-16,17.6619668408,0.199038646171,0.243905366801,3.05134866636,0.571799776883,4.27188813291e-15,8.00519687636e-16,17.6087704107,0.186485730197,0.225297899935,3.13988945652,0.563904365944,4.39584523913e-15,7.89466112321e-16,17.5777141038,0.179331111242,0.214927533587,30.0,31.0040053298,6.0,5.66919088935,9.87423466943,2.31491961315,0.874272539849,0.968636943017,487.242706299,459.101989746,105.377108493,344.192244442,12.8806021987,0.0
777621830.995,777621840.995,777621835.746,777621831.185,777621840.155,4.12274346325,0.664965206645,5.77184084855e-15,9.30951289303e-16,17.2820342206,0.162353510321,0.190972931877,4.15617105732,0.662415112585,5.81863948024e-15,9.2738115762e-16,17.2732664658,0.160565540253,0.188502123753,4.24471184748,0.655612663738,5.94259658647e-15,9.17857729233e-16,17.2503794663,0.155941568819,0.182156883423,39.0,41.9181164126,3.0,2.94975524841,9.87537385783,1.2044833931,0.874373404491,0.930872768985,484.34375,458.39654541,102.586669114,344.192355313,12.8806884917,0.0
777621840.995,777621850.995,777621846.419,777621841.105,777621850.935,3.53663659191,0.618595340376,4.95129122868e-15,8.66033476527e-16,17.4485239099,0.175012084314,0.208747522387,3.56897178698,0.615942704263,4.99656050178e-15,8.62319785968e-16,17.4386422129,0.172858684529,0.205688476819,3.65751257714,0.608620041712,5.120517608e-15,8.52068058397e-16,17.4120354295,0.167121309439,0.197609277984,35.0,36.1142963493,3.0,2.92293072331,9.87400469242,1.19353004535,0.874252177504,0.969513299247,481.14453125,459.126647949,100.40117255,344.192628691,12.8804775381,0.0
777621850.995,777621860.995,777621855.226,777621851.02,777621860.87,3.10623073997,0.602151867376,4.34872303595e-15,8.43012614326e-16,17.5894157168,0.19237705566,0.23396427314,3.25492860982,0.589516364042,4.55690005375e-15,8.25322909659e-16,17.5386463309,0.180730453774,0.216942697426,3.34346939998,0.581862350495,4.68085715998e-15,8.14607290694e-16,17.509506618,0.174197535833,0.207588675414,32.0,33.0182606535,6.0,5.73756299938,9.87544873407,2.34283822475,0.874380034092,0.969884513513,479.277099609,461.149963379,100.120809744,344.192608293,12.8807177209,0.0
777621860.995,777621870.995,777621866.199,777621861.045,777621870.845,3.39064859355,0.599445004091,4.74690803098e-15,8.39223005728e-16,17.4942930453,0.176750753484,0.211228167347,3.38123008485,0.60023991912,4.7337221188e-15,8.40335886768e-16,17.4973131887,0.177421809095,0.212188178519,3.46977087501,0.592725049188,4.85767922502e-15,8.29815068863e-16,17.4692480068,0.171230352505,0.203385044611,33.0,34.2684950192,2.0,1.9137191468,9.87629911415,0.781435318276,0.874455327416,0.963906523678,478.26449585,464.363952637,101.33138561,344.192569733,12.8809270997,0.0
777621870.995,777621880.995,777621876.547,777621871.345,777621880.855,4.3932550817,0.684604314853,6.15055711438e-15,9.58446040794e-16,17.2130339499,0.157235628117,0.183926202711,4.42241983522,0.682444095658,6.19138776931e-15,9.55421733921e-16,17.2058500769,0.155810503266,0.181977960516,4.51096062538,0.675843623188,6.31534487553e-15,9.46181072463e-16,17.1843274092,0.151577054003,0.176226045785,42.0,44.5497869798,3.0,2.84681128759,9.87589799147,1.16244794243,0.874419811697,0.943035110601,478.976837158,467.306274414,103.766446325,344.192543557,12.8808577476,0.0
777621880.995,777621890.995,777621885.108,777621881.03,777621890.89,4.51937425191,0.693814617193,6.32712395268e-15,9.7134046407e-16,17.1823042325,0.155062880794,0.180958326598,4.54803475341,0.691719952465,6.36724865477e-15,9.68407933451e-16,17.1754405634,0.153717954314,0.179128238482,4.63657554357,0.685208466176,6.49120576099e-15,9.59291852647e-16,17.1545066497,0.149649760371,0.173624907789,42.0,45.7877433282,3.0,2.83445432799,9.87533641972,1.15740218393,0.874370089691,0.917395452664,480.814605713,469.1355896,106.351916982,344.192597102,12.8807308105,0.0
777621890.995,777621900.995,777621896.676,777621892.305,777621900.475,3.36761414939,0.597290922817,4.71465980915e-15,8.36207291944e-16,17.501694186,0.177276170775,0.21197970599,3.35640388215,0.598240660035,4.69896543501e-15,8.37536924049e-16,17.5053144631,0.178083097202,0.21313562884,3.44494467231,0.59069786094,4.82292254123e-15,8.26977005316e-16,17.4770443718,0.17182609824,0.20422681685,32.0,34.0121202797,2.0,1.86976733313,9.8730526946,0.763488327693,0.874167886864,0.941337267564,484.216094971,470.055725098,109.545220211,344.192438868,12.8808284452,0.0
777621900.995,777621910.995,777621906.407,777621901.27,777621910.905,4.16174166607,0.667315074925,5.8264383325e-15,9.34241104896e-16,17.2718122037,0.161467974562,0.189747992562,4.19070098606,0.665113795236,5.86698138048e-15,9.31159313331e-16,17.2642833144,0.159938596324,0.187638036586,4.27924177621,0.658337907573,5.9909384867e-15,9.21673070603e-16,17.2415829382,0.155368231788,0.181374574578,39.0,42.2508960504,3.0,2.84113937399,9.87345381728,1.16013191104,0.874203402583,0.923963735395,486.854614258,469.124450684,111.00411569,344.192709,12.8805764001,0.0
777621910.995,777621920.995,777621915.774,777621911.01,777621920.875,3.23507583281,0.586121623217,4.52910616593e-15,8.20570272504e-16,17.5452888367,0.180787536502,0.217025035721,3.22517364751,0.586976436332,4.51524310652e-15,8.21767010865e-16,17.5486172436,0.181542219607,0.218114614156,3.31371443767,0.579288306817,4.63920021274e-15,8.11003629544e-16,17.5192123001,0.174924074774,0.208622210888,32.0,32.7220599232,2.0,1.90171977135,9.87473740985,0.776535573302,0.874317052884,0.98004688308,489.026245117,467.418701172,111.673423819,344.192522595,12.880904531,0.0
777621920.995,777621930.995,777621926.085,777621921.155,777621930.76,5.0097021205,0.729027384714,7.0135829687e-15,1.0206383386e-15,17.0704702419,0.147509628794,0.170749184368,5.0400225104,0.7269181197,7.05603151455e-15,1.01768536758e-15,17.0639188096,0.146282510692,0.169106266464,5.12856330055,0.720723368627,7.17998862078e-15,1.00901271608e-15,17.0450106993,0.142767965155,0.164424763216,49.0,50.6353985872,3.0,2.87397983309,9.87321314367,1.17354176518,0.874182093152,0.96909390774,490.021850586,464.517303467,110.753853339,344.192311519,12.8810752188,0.0
777621930.995,777621940.995,777621937.202,777621931.175,777621940.98,4.46058287076,0.690196480234,6.24481601907e-15,9.66275072328e-16,17.1965209692,0.156203334189,0.182514382912,4.49289309862,0.6878211621,6.29005033807e-15,9.6294962694e-16,17.1886847866,0.154658885829,0.180408034121,4.58143388878,0.681269557061,6.41400744429e-15,9.53777379885e-16,17.1674964401,0.150518685438,0.174796294374,43.0,45.2235741185,3.0,2.92145322851,9.87105242951,1.19292673498,0.873990781813,0.95100140814,488.908660889,461.081726074,107.869028183,344.192592748,12.8806556796,0.0
777621940.995,777621950.995,777621945.945,777621941.11,777621950.84,6.80278907589,0.834791758882,9.52390470625e-15,1.16870846243e-15,16.7382824859,0.12567203533,0.142145966037,6.75260054975,0.837831287248,9.45364076965e-15,1.17296380215e-15,16.7463223506,0.126988562059,0.143833131213,6.84114133991,0.832461580089,9.57759787587e-15,1.16544621213e-15,16.7321785921,0.124676897948,0.140873762017,66.0,67.5349726487,1.0,0.927206222486,9.87188676468,0.378609207515,0.874064654508,0.979129681222,486.924407959,459.323181152,105.238265479,344.192642332,12.8808372966,0.0
777621950.995,777621960.995,777621956.399,777621951.12,777621960.9,4.44557319622,0.694945617277,6.22380247471e-15,9.72923864188e-16,17.2001805868,0.157697969133,0.184559556382,4.51758278398,0.689676410004,6.32461589757e-15,9.65546974006e-16,17.1827347008,0.154257689402,0.179862031932,4.60612357414,0.683141847125,6.4485730038e-15,9.56398585975e-16,17.1616610372,0.150149439532,0.174298249792,43.0,45.4620893244,4.0,3.88070208546,9.8699239377,1.58462001823,0.873890864257,0.946717447743,483.965393066,458.268218994,102.202605532,344.192341068,12.880686527,0.0
777621960.995,777621970.995,777621965.633,777621961.41,777621970.835,4.9823669357,0.716307258952,6.97531370998e-15,1.00283016253e-15,17.076410728,0.145845298344,0.168521956054,4.93483606228,0.719660794049,6.90877048719e-15,1.00752511167e-15,17.0868181756,0.147803092974,0.171142730842,5.02337685244,0.713401140862,7.03272759342e-15,9.98761597207e-16,17.0675105999,0.144180708674,0.16630234324,48.0,49.5819863028,1.0,0.991293399811,9.87025018415,0.404778138256,0.873919750375,0.968278704992,480.961090088,458.945770264,100.146402532,344.192576318,12.8805455336,0.0
777621970.995,777621980.995,777621974.317,777621971.08,777621977.945,5.65425785835,0.913358724385,7.91596100169e-15,1.27870221414e-15,16.9390609743,0.162580451151,0.191287237004,5.6201784591,0.916055224697,7.86824984275e-15,1.28247731458e-15,16.9456247348,0.163943661651,0.193178538969,5.70871924926,0.909032913335,7.99220694897e-15,1.27264607867e-15,16.9286532869,0.160429533478,0.188314571236,39.0,39.4382971129,1.0,0.921410939338,6.90843171487,0.37624280023,0.611678002797,0.989754276656,479.0234375,460.860473633,99.7431748298,344.192398733,12.8808543182,0.0
780591780.995,780591790.995,780591789.572,780591789.205,780591790.315,2.93726859537,1.22049791531,4.11217603351e-15,1.70869708143e-15,17.6501408452,0.377291087261,0.583078435906,2.84823847027,1.23885679746,3.98753385837e-15,1.73439951645e-15,17.6835591299,0.392096032377,0.619793241571,2.93726859537,1.22049791531,4.11217603351e-15,1.70869708143e-15,17.6501408452,0.377291087261,0.583078435906,5.0,5.7917957776,0.0,0.0,1.97183049134,0.0,0.175552315324,0.863290107592,384.431762695,284.489654541,116.554750743,344.19247835,12.8806403061,4.0
780591790.995,780591800.995,780591796.0,780591791.035,780591800.955,4.26718820621,0.669295414448,5.97406348869e-15,9.37013580227e-16,17.2446455049,0.158189755812,0.185233949303,4.25295229276,0.670373164941,5.95413320987e-15,9.38522430917e-16,17.2482737223,0.158920087004,0.186236799262,4.34198241787,0.663604254495,6.07877538501e-15,9.29045956293e-16,17.2257798487,0.1544173128,0.180079211919,38.0,42.8112390681,2.0,1.80602140018,9.85983703941,0.737458738406,0.877822525104,0.88955049401,384.04598999,285.015014648,116.086507794,344.192496458,12.8810568814,0.0
780591800.995,780591810.995,780591805.113,780591801.325,780591810.14,3.50347719918,0.613931558862,4.90486807886e-15,8.59504182407e-16,17.4587517614,0.175311721342,0.209174342243,3.52098575876,0.612483746568,4.92938006227e-15,8.57477245195e-16,17.4533393288,0.174126173685,0.207487249753,3.61001588386,0.60506810171,5.05402223741e-15,8.47095342393e-16,17.426227218,0.168242798966,0.199180458093,33.0,35.5966976014,3.0,2.57272337947,9.86053766702,1.05052871328,0.877884902068,0.927908992013,383.711883545,286.593444824,114.570281899,344.192828152,12.8809937258,0.0
780591810.995,780591820.995,780591815.81,780591811.155,780591820.76,4.52969569503,0.699207089064,6.34157397304e-15,9.78889924689e-16,17.1798274323,0.155853851003,0.182037130619,4.58619526923,0.695097635733,6.42067337692e-15,9.73136690026e-16,17.166368645,0.153219281217,0.178451034914,4.67522539433,0.688572327257,6.54531555206e-15,9.6400125816e-16,17.145493617,0.149174595642,0.172985274437,40.0,46.1005361568,4.0,3.5143112368,9.86060184665,1.43501042169,0.877890615989,0.867893934692,383.781951904,288.637878418,112.536870435,344.192592404,12.8805766039,0.0
780591820.995,780591830.995,780591826.137,780591821.05,780591830.38,4.25118788606,0.667825641085,5.95166304048e-15,9.3495589752e-16,17.2487242512,0.158419293327,0.185548964908,4.2356165605,0.669006802214,5.9298631847e-15,9.36609523099e-16,17.2527084059,0.159222562191,0.186652610444,4.3246466856,0.662225020123,6.05450535985e-15,9.27115028173e-16,17.2301234192,0.154693908021,0.180455719653,37.0,42.6471579105,2.0,1.77406061654,9.86142013691,0.724408085089,0.877963468473,0.867830735918,384.659362793,290.194061279,110.872356015,344.192610159,12.8803844118,0.0
780591830.995,780591840.995,780591834.893,780591831.02,780591840.445,3.50000819635,0.61995627011,4.90001147489e-15,8.67938778154e-16,17.4598273465,0.177061022487,0.21167185848,3.55622059556,0.615342174241,4.97870883379e-15,8.61479043937e-16,17.442528268,0.173275225045,0.206279055188,3.64525072067,0.607962644564,5.10335100893e-15,8.5114770239e-16,17.4156814888,0.167474413583,0.198103548292,31.0,35.9501757668,4.0,3.50794332283,9.86219564076,1.43241019016,0.878032511678,0.862683991904,385.957366943,290.807159424,110.092106785,344.192561842,12.880697907,0.0
780591840.995,780591850.995,780591846.3,780591841.275,780591850.81,3.48998785942,0.63105089105,4.88598300318e-15,8.8347124747e-16,17.4629402095,0.180456955161,0.21654833928,3.61948735713,0.620558805507,5.06728229998e-15,8.6878232771e-16,17.4233823401,0.171808802337,0.204202362503,3.70851748223,0.613241439316,5.19192447512e-15,8.58538015042e-16,17.3969991734,0.16615051637,0.196252360787,33.0,36.5710704689,6.0,5.27755568337,9.86137200219,2.15500190404,0.877959183033,0.902787387319,387.933929443,290.472869873,110.189755842,344.192431537,12.8809192886,0.0
780591850.995,780591860.995,780591856.211,780591851.05,780591860.72,4.88198733706,0.708683662047,6.83478227189e-15,9.92157126866e-16,17.0985083785,0.147168217397,0.170291652077,4.82886108207,0.712473615387,6.7604055149e-15,9.97463061542e-16,17.1103882208,0.149424176803,0.173321161163,4.91789120717,0.706110810586,6.88504769004e-15,9.8855513482e-16,17.0905527072,0.145666376782,0.168282995616,43.0,48.5078597245,1.0,0.867280588351,9.86354876126,0.354139573577,0.878152980166,0.886550583178,389.230285645,289.286956787,111.235626868,344.192433884,12.8810304937,0.0
780591860.995,780591870.995,780591866.284,780591861.065,780591870.435,3.6146117337,0.624092832964,5.06045642718e-15,8.73729966149e-16,17.4248458648,0.172928734214,0.205787756167,3.63925443771,0.622088115843,5.0949562128e-15,8.70923362181e-16,17.4174689494,0.171335066685,0.203532922136,3.72828456282,0.614790926774,5.21959838794e-15,8.60707297484e-16,17.3912273684,0.16572081378,0.19565267571,32.0,36.7758912406,3.0,2.7459712676,9.86402476017,1.12127160094,0.878195358408,0.870385329342,389.54901123,287.536132812,112.948415611,344.192404044,12.8809451562,0.0
780591870.995,780591880.995,780591876.327,780591871.88,780591880.515,3.86326834368,0.637544715377,5.40857568115e-15,8.92562601528e-16,17.3526128115,0.165840248792,0.195819299982,3.84691742327,0.638843643292,5.38568439257e-15,8.94381100608e-16,17.3572178401,0.166808183128,0.197171290628,3.93594754837,0.63173871264,5.51032656772e-15,8.84434197696e-16,17.3323767444,0.161617409446,0.18995453513,35.0,38.8171479057,2.0,1.75537396355,9.86221168567,0.716777701784,0.878033940158,0.902839391169,389.031097412,285.596221924,114.928417992,344.192332846,12.8809148193,0.0
780591880.995,780591890.995,780591884.608,780591881.485,780591889.715,3.6711595565,0.670496109318,5.1396233791e-15,9.38694553045e-16,17.4079918493,0.182130291386,0.218964930924,3.70777714568,0.66735910448,5.19088800395e-15,9.34302746273e-16,17.3972159421,0.179694897893,0.215450805744,3.79680727078,0.659669727007,5.31553017909e-15,9.2353761781e-16,17.3714536187,0.17393279177,0.20721248084,30.0,33.1271440754,3.0,2.68475835479,8.72500016801,1.09627632821,0.776787856473,0.906060263453,387.923980713,284.442962646,116.186312119,344.192157718,12.8807141462,0.0
780591890.995,780591900.995,780591898.192,780591896.015,780591900.88,4.27461605135,0.930933839272,5.98446247189e-15,1.30330737498e-15,17.2427572195,0.213923752366,0.26668029351,4.18558592625,0.940578452626,5.85982029674e-15,1.31680983368e-15,17.2656093449,0.220090666031,0.276351401644,4.27461605135,0.930933839272,5.98446247189e-15,1.30330737498e-15,17.2427572195,0.213923752366,0.26668029351,19.0,21.0841739308,0.0,0.0,4.93241350277,0.0,0.439133391206,0.901334563483,385.617156982,283.235565186,117.646926908,344.192084533,12.8810008559,4.0
780591900.995,780591910.995,780591907.121,780591902.2,780591910.64,2.51262249768,0.532587832988,3.51767149676e-15,7.45622966184e-16,17.8196818898,0.208725125925,0.258636126243,2.56650410435,0.527435658011,3.59310574609e-15,7.38409921216e-16,17.7966450922,0.202924727009,0.249775397343,2.65553422945,0.518810467882,3.71774792124e-15,7.26334655034e-16,17.7596202405,0.193755451455,0.236008810368,24.0,26.1990984774,4.0,3.45292775263,9.86584853129,1.40994549899,0.878357728979,0.917895645169,384.425689697,283.829315186,117.210013018,344.192493023,12.8811073545,0.0
780591910.995,780591920.995,780591915.937,780591911.055,780591920.84,4.72832597842,0.707851245457,6.61965636979e-15,9.9099174364e-16,17.1332314753,0.151465491959,0.176075181924,4.74674437255,0.706531291832,6.64544212157e-15,9.89143808565e-16,17.1290103895,0.150654019344,0.174978934502,4.83577449765,0.700115864238,6.77008429671e-15,9.80162209933e-16,17.1088348985,0.146803599381,0.169803391687,44.0,47.7081135139,3.0,2.59604253629,9.8656613407,1.06005070232,0.878341063378,0.924835164477,383.37399292,285.029205322,116.166723894,344.192652657,12.8810343685,0.0
780591920.995,780591930.995,780591926.978,780591921.405,780591930.96,2.78135986699,0.558006300603,3.89390381379e-15,7.81208820844e-16,17.7093570405,0.198517147601,0.243121631019,2.83773526416,0.552862790895,3.97282936982e-15,7.74007907252e-16,17.6875703071,0.193261078543,0.235274778886,2.92676538926,0.544641050354,4.09747154496e-15,7.62497470495e-16,17.6540302235,0.185293885411,0.223558710367,26.0,28.8771998155,4.0,3.51344560357,9.86659194532,1.43465695479,0.878423915223,0.900845998689,382.707305908,287.09777832,114.218864156,344.192767035,12.8810066289,0.0
780591930.995,780591940.995,780591936.255,780591931.155,780591940.91,4.04209588774,0.645651602799,5.65893424284e-15,9.03912243919e-16,17.3034834706,0.160893995612,0.18895529228,3.98854002445,0.649841515574,5.58395603423e-15,9.09778121804e-16,17.3179651138,0.163881287753,0.193091878315,4.07757014955,0.642861259252,5.70859820938e-15,9.00005762953e-16,17.2939963968,0.158950625334,0.186278767673,35.0,40.231698986,1.0,0.857167043636,9.86658659702,0.350009876151,0.878423439063,0.87035115932,382.864868164,289.018981934,112.296033385,344.192437946,12.8809070585,0.0
780591940.995,780591950.995,780591946.458,780591941.11,780591950.94,2.94144002771,0.552594020845,4.11801603879e-15,7.73631629183e-16,17.6486000048,0.186917836689,0.225929608845,2.88823948361,0.557451091035,4.04353527705e-15,7.80431527449e-16,17.6684169982,0.191607685548,0.232825885215,2.97726960871,0.549298672266,4.16817745219e-15,7.69018141173e-16,17.6354545893,0.183835331882,0.221436701172,26.0,29.377797301,1.0,0.865820693078,9.86736210086,0.353543449673,0.878492482267,0.885407839553,384.063690186,290.800964355,110.355767209,344.192434495,12.8806018415,0.0
780591950.995,780591960.995,780591954.938,780591951.02,780591959.91,1.87505318152,0.460172635644,2.62507445413e-15,6.44241689902e-16,18.137466025,0.23828823343,0.30573453691,1.89329807861,0.458159284681,2.65061731005e-15,6.41422998553e-16,18.1269525146,0.235295285886,0.300812724837,1.98232820371,0.448204956151,2.77525948519e-15,6.27486938611e-16,18.0770611001,0.221314976451,0.278288272098,17.0,19.5613043769,3.0,2.59242397911,9.86784344808,1.0585731248,0.87853533667,0.869551517111,385.440460205,291.748748779,109.225974886,344.192483346,12.8803200644,0.0
780591960.995,780591970.995,780591966.348,780591961.175,780591970.885,3.36337578556,0.590294262725,4.70872609978e-15,8.26411967815e-16,17.5030615171,0.175562573665,0.209531890142,3.3117968723,0.594705394911,4.63651562122e-15,8.32587552875e-16,17.5198407709,0.179310972601,0.214898578572,3.4008269974,0.587070590201,4.76115779636e-15,8.21898826281e-16,17.491038651,0.172898642855,0.205745106676,30.0,33.5574096896,1.0,0.905013237579,9.86742628049,0.369547072011,0.878498196188,0.894701432147,387.889526367,291.381896973,109.291151869,344.192835169,12.8805367995,0.0
780591970.995,780591980.995,780591976.817,780591971.095,780591980.85,2.25825134801,0.528924959085,3.16155188721e-15,7.40494942719e-16,17.9355693046,0.228480408492,0.289738273588,2.42047804371,0.513149490868,3.38866926119e-15,7.18409287216e-16,17.8602471313,0.208759564269,0.258689093105,2.50950816881,0.504282211296,3.51331143633e-15,7.05995095814e-16,17.8210284657,0.19881107146,0.243563239553,22.0,24.7645208918,7.0,6.07217588702,9.86827666057,2.47947182053,0.878573905632,0.888463361239,389.39743042,289.767059326,110.741661949,344.192688048,12.8809290408,0.0
780591980.995,780591990.995,780591986.624,780591981.47,780591990.975,2.99374654608,0.577437029293,4.19124516451e-15,8.0841184101e-16,17.6294624257,0.191492864514,0.232656163282,3.05314746341,0.572201448216,4.27440644877e-15,8.01082027502e-16,17.6081305482,0.186505074171,0.225326166216,3.14217758851,0.564263394987,4.39904862392e-15,7.89968752982e-16,17.5769231832,0.179315906685,0.214905672597,27.0,31.0097095395,4.0,3.5873758086,9.86885962553,1.46484512185,0.878625807076,0.870887415824,389.744354248,287.935821533,112.532476935,344.19247485,12.8807831254,0.0
780591990.995,780592000.995,780591996.113,780591991.78,780592000.95,4.14402522622,0.653792597568,5.80163531671e-15,9.15309636595e-16,17.2764440239,0.159053407622,0.186420040569,4.09208607099,0.657805385738,5.72892049939e-15,9.20927540033e-16,17.2901381003,0.161847313688,0.190272431319,4.18111619609,0.650911830483,5.85356267453e-15,9.11276562676e-16,17.2667694073,0.157093018853,0.183730973453,37.0,41.2610375055,1.0,0.896398792093,9.86842641304,0.366029506771,0.878587238113,0.897875900614,389.179992676,285.828277588,114.683280198,344.192232375,12.8807873471,0.0
780592000.995,780592010.995,780592006.098,780592001.095,780592010.99,2.03662206966,0.454232125879,2.85127089753e-15,6.3592497623e-16,18.0477238859,0.218594652006,0.273992328407,1.94759194456,0.464054220296,2.72662872239e-15,6.49675908414e-16,18.096255076,0.232039047873,0.295498438259,2.03662206966,0.454232125879,2.85127089753e-15,6.3592497623e-16,18.0477238859,0.218594652006,0.273992328407,18.0,20.1032002073,0.0,0.0,9.87085454232,0.0,0.878803414767,0.895824607072,387.826660156,284.243774414,116.394561578,344.192564418,12.8805645448,0.0
780592010.995,780592020.995,780592015.224,780592011.215,780592020.49,3.34994295674,0.582598462115,4.68992013944e-15,8.15637846961e-16,17.5074064703,0.174089733945,0.207435464871,3.26091283164,0.590289442995,4.5652779643e-15,8.26405220193e-16,17.5366520257,0.180642849307,0.216816353979,3.34994295674,0.582598462115,4.68992013944e-15,8.15637846961e-16,17.5074064703,0.174089733945,0.207435464871,30.0,33.0625355222,0.0,0.0,9.86958164635,0.0,0.87869008868,0.907662663493,386.032623291,283.20135498,117.630825427,344.192467046,12.8809948608,0.0
780592020.995,780592030.995,780592026.194,780592021.06,780592030.96,2.45796170921,0.528701806759,3.44114639289e-15,7.40182529462e-16,17.8435622174,0.211527959373,0.262960937461,2.51911937449,0.522807783053,3.52676712429e-15,7.31930896274e-16,17.8168781298,0.204750155229,0.252551048982,2.60814949959,0.514106802084,3.65140929943e-15,7.19749522917e-16,17.779168796,0.195340173023,0.238367372293,24.0,25.7370201887,4.0,3.62948976018,9.86792367261,1.48204165207,0.87854247907,0.933414435614,383.874542236,283.624755859,117.487139028,344.192798049,12.88094402,0.0
780592030.995,780592040.995,780592036.03,780592031.115,780592040.86,4.98967426151,0.726902125797,6.98554396612e-15,1.01766297612e-15,17.0748195132,0.147659540951,0.170950191081,5.01344027476,0.725243985065,7.01881638467e-15,1.01534157909e-15,17.0696603861,0.146691212859,0.169652972074,5.10247039986,0.718998412445,7.14345855981e-15,1.00659777742e-15,17.050548765,0.143130202845,0.164905646133,44.0,50.3622500606,3.0,2.72649075019,9.87016995961,1.11331705633,0.878742466283,0.874489295215,382.154602051,284.94229126,116.433391124,344.192570943,12.8808012804,0.0
780592040.995,780592050.995,780592045.704,780592041.12,780592050.99,3.31872780754,0.592553048754,4.64621893055e-15,8.29574268255e-16,17.5175709143,0.178368420119,0.213544854686,3.30303692389,0.593893033054,4.62425169345e-15,8.31450246276e-16,17.5227164285,0.179522928244,0.215203390639,3.39206704899,0.586249346107,4.74889386859e-15,8.20749084549e-16,17.4938389297,0.173087228613,0.206012442755,29.0,33.4783552571,2.0,1.77264293975,9.86960303956,0.723829200398,0.87869199332,0.866791282664,381.358032227,286.783721924,114.740788667,344.192596405,12.8808394819,0.0
780592050.995,780592060.995,780592055.478,780592051.185,780592060.89,3.71221913836,0.631254031958,5.19710679371e-15,8.83755644741e-16,17.3959159865,0.170508844498,0.202367064229,3.73354460624,0.62954028616,5.22696244873e-15,8.81356400624e-16,17.389696639,0.169180796818,0.20049756842,3.82257473134,0.622334720295,5.35160462387e-15,8.71268608412e-16,17.3641100384,0.163767334124,0.192933584853,33.0,37.7280107374,3.0,2.667395641,9.86979023015,1.08918655341,0.878708658921,0.874890785822,381.527648926,288.924957275,112.600590009,344.192496208,12.8806698407,0.0
780592060.995,780592070.995,780592065.216,780592061.015,780592070.98,4.37270820738,0.665595630674,6.12179149033e-15,9.31833882943e-16,17.2181237558,0.153834641723,0.179286807204,4.28367808227,0.672337386813,5.99714931518e-15,9.41272341538e-16,17.2404579344,0.158289567584,0.185370910835,4.37270820738,0.665595630674,6.12179149033e-15,9.31833882943e-16,17.2181237558,0.153834641723,0.179286807204,38.0,43.1598643085,0.0,0.0,9.87028227396,0.0,0.878752465644,0.88063370293,382.787872314,290.927703857,110.422022827,344.192402708,12.8805302862,0.0
780592070.995,780592080.995,780592076.287,780592071.075,780592080.955,4.72981012493,0.728778127428,6.62173417491e-15,1.0202893784e-15,17.1328907334,0.155591573948,0.181679205111,4.89704061665,0.71705989749,6.8558568633e-15,1.00388385649e-15,17.0951657347,0.148366194492,0.171898568997,4.98607074175,0.710742545814,6.98049903845e-15,9.9503956414e-16,17.0756039102,0.14468387452,0.166972442326,43.0,49.2144056653,7.0,6.1944227601,9.87037854341,2.52938929371,0.878761036524,0.874318335869,385.183105469,291.871307373,109.139152153,344.192503327,12.8804863924,0.0
780592080.995,780592090.995,780592085.697,780592081.445,780592090.54,3.57609150496,0.61392197313,5.00652810695e-15,8.59490762381e-16,17.4364784425,0.172016992466,0.20449678102,3.5589785294,0.615332481985,4.98256994115e-15,8.61465474778e-16,17.44168658,0.173148588741,0.206099450077,3.6480086545,0.607958547576,5.1072121163e-15,8.51141966607e-16,17.4148603501,0.167356031265,0.197937795369,32.0,36.0050801777,2.0,1.73830329762,9.86979023015,0.709807179862,0.878708658921,0.890050365589,387.554107666,291.467834473,109.243449186,344.192710486,12.8807800151,0.0
780592090.995,780592100.995,780592096.186,780592091.195,780592100.745,4.84867218151,0.705786900574,6.78814105411e-15,9.88101660803e-16,17.1059429438,0.147547373324,0.170799787245,4.79413679823,0.709689592316,6.71179151753e-15,9.93565429243e-16,17.1182239444,0.149885760175,0.173942838364,4.88316692334,0.703307187412,6.83643369267e-15,9.84630062376e-16,17.0982460745,0.146090550648,0.168849654656,43.0,48.2073245196,1.0,0.833968263023,9.87214348319,0.340537040735,0.878918169334,0.892093710271,389.211975098,290.013702393,110.514103818,344.192445465,12.8806885225,0.0
780592100.995,780592110.995,780592105.667,780592101.285,780592110.885,4.13628109526,0.664448921023,5.79079353336e-15,9.30228489433e-16,17.2784748873,0.161743094274,0.190128303818,4.15811230408,0.662782569179,5.82135722571e-15,9.2789559685e-16,17.2727594631,0.160578615969,0.18852015803,4.24714242918,0.655943167642,5.94599940085e-15,9.18320434699e-16,17.2497579364,0.155931624215,0.18214330585,37.0,41.923856454,3.0,2.67996835407,9.87107382272,1.09432041124,0.878822937328,0.882876667349,390.148803711,287.958831787,112.473416605,344.19260462,12.8807676434,0.0
780592110.995,780592120.995,780592115.932,780592111.61,780592120.96,3.61102365015,0.617584049251,5.05543311021e-15,8.64617668952e-16,17.425924168,0.171417658496,0.203649582689,3.59905119366,0.618565172341,5.03867167112e-15,8.65991241278e-16,17.4295299395,0.172197624052,0.204752337232,3.68808131876,0.611231613876,5.16331384627e-15,8.55724259426e-16,17.4029987793,0.166496422092,0.196735513817,33.0,36.407374359,2.0,1.86290154304,9.87163004617,0.76068479674,0.878872457971,0.907015947755,389.684020996,285.468688965,114.994959151,344.192440801,12.8808339897,0.0
780592120.995,780592130.995,780592125.71,780592121.1,780592130.94,4.50068088301,0.692477238673,6.30095323622e-15,9.69468134142e-16,17.1868044481,0.155383313708,0.181395141102,4.52808385332,0.690469919839,6.33931739464e-15,9.66657887775e-16,17.1802138482,0.154089255395,0.179632946136,4.61711397842,0.683907632603,6.46395956979e-15,9.57470685644e-16,17.1590735107,0.149972447594,0.174059661325,41.0,45.5770582275,3.0,2.81473364251,9.87133054123,1.14934957069,0.87884579301,0.900100796553,388.054595947,283.765045166,116.847154023,344.192354191,12.8805700654,0.0
780592130.995,780592140.995,780592135.578,780592131.145,780592140.325,4.21274985491,0.664701192335,5.89784979688e-15,9.3058166927e-16,17.2585858192,0.159068117405,0.18644026157,4.19824144857,0.665805755101,5.877538028e-15,9.32128057141e-16,17.2623314699,0.159825922264,0.18748286899,4.28727157368,0.658998483007,6.00218020315e-15,9.22597876209e-16,17.239547514,0.155242074739,0.181202566435,38.0,42.3246289156,2.0,1.80169052069,9.8721595281,0.735690295949,0.878919597814,0.89816751596,385.994384766,282.746673584,118.086831669,344.192322872,12.880890665,0.0
780592140.995,780592150.995,780592146.074,780592141.185,780592150.93,3.38301267865,0.591733468645,4.73621775011e-15,8.28426856104e-16,17.4967409365,0.175014429105,0.208750861331,3.33058431469,0.596204666082,4.66281804057e-15,8.34686532514e-16,17.5136989189,0.178792828002,0.214154048477,3.41961443979,0.588591863348,4.78746021571e-15,8.24028608688e-16,17.4850571443,0.172432310932,0.205084523878,31.0,33.7540412086,1.0,0.88478098899,9.87071548646,0.361285570504,0.878791034606,0.919494706921,383.661743164,283.079162598,118.056854334,344.192590957,12.8809677277,0.0
780592150.995,780592160.995,780592155.701,780592151.025,780592160.755,3.62892889835,0.624497419813,5.0805004577e-15,8.74296387738e-16,17.4205538521,0.172401137008,0.205040388878,3.65062112271,0.622735789204,5.11086957179e-15,8.71830104886e-16,17.4140830942,0.171006010999,0.203068344962,3.73965124781,0.615452817776,5.23551174694e-15,8.61633944887e-16,17.3879222433,0.165418585734,0.195231232149,32.0,36.9209337961,3.0,2.67708421042,9.8728280659,1.09314271925,0.878979117818,0.86703368842,381.746154785,284.572601318,116.86182966,344.192464692,12.8808429074,0.0
780592160.995,780592170.995,780592164.962,780592161.18,780592170.96,5.00453495485,0.722241161222,7.0063489368e-15,1.01113762571e-15,17.0715906825,0.146366195125,0.169218168839,4.98827357585,0.723380502566,6.9835830062e-15,1.01273270359e-15,17.0751243405,0.147029082658,0.170105291337,5.07730370096,0.717120499414,7.10822518134e-15,1.00396869918e-15,17.0559171458,0.14344286086,0.165321010761,43.0,50.1281882815,2.0,1.75945808254,9.87299386327,0.718445383703,0.878993878779,0.85797226544,380.692352295,286.632324219,115.000065965,344.192485252,12.8806555326,0.0
780592170.995,780592180.995,780592173.528,780592171.45,780592176.14,2.42446715195,0.710372137823,3.39425401274e-15,9.94520992952e-16,17.8584592389,0.278997442083,0.376453531901,2.53299427717,0.696566698103,3.54619198804e-15,9.75193377345e-16,17.8109144785,0.263773200022,0.349151005754,2.62202440227,0.685033714035,3.67083416318e-15,9.59047199649e-16,17.773408177,0.252012744543,0.32877299069,13.0,14.6504028415,3.0,2.70327965746,5.58743954817,1.10383919346,0.497450441974,0.887662090978,380.628967285,288.622497559,113.049480134,344.192229521,12.8808221546,0.0
780592180.995,780592190.995,780592187.664,780592183.285,780592190.925,4.07478282808,0.734364054859,5.70469595931e-15,1.0281096768e-15,17.2947388318,0.179908935968,0.215758878816,4.07786754399,0.734098064232,5.70901456159e-15,1.02773728993e-15,17.2939172124,0.179723499155,0.215491964044,4.16689766909,0.72637915198,5.83365673673e-15,1.01693081277e-15,17.2704679121,0.174467375199,0.207972338919,29.0,32.907806015,2.0,1.78156169436,7.89743560517,0.727471025197,0.703109679914,0.881449014808,382.623382568,291.50390625,109.878793188,344.192278054,12.8806295962,0.0
780592190.995,780592200.995,780592196.114,780592191.18,780592200.625,3.45557950988,0.597633626786,4.83781131383e-15,8.366870775e-16,17.4736977746,0.173196378484,0.206167223125,3.40194837017,0.60216105264,4.76272771823e-15,8.43025473696e-16,17.4906807044,0.176945547428,0.211506690744,3.49097849527,0.59462643539,4.88736989338e-15,8.32477009546e-16,17.4626320662,0.1707729886,0.202739557651,31.0,34.4671934346,1.0,0.855923062449,9.87321849197,0.349501917167,0.8790138775,0.899595268109,384.567596436,292.369415283,108.731328725,344.192426699,12.8804934425,0.0
780592200.995,780592210.995,780592205.501,780592201.425,780592210.045,2.22613095701,0.482472017644,3.11658333982e-15,6.75460824702e-16,17.9511232273,0.212986605029,0.265222921008,2.17307469754,0.488009707539,3.04230457655e-15,6.83213590554e-16,17.9773133623,0.21995998696,0.276144998908,2.26210482264,0.478680841077,3.16694675169e-15,6.70153177508e-16,17.9337181859,0.208405870814,0.2581453084,20.0,22.3322952215,1.0,0.86974693879,9.87235206699,0.355146666673,0.878936739576,0.896428275405,387.114562988,292.20022583,108.567148798,344.192679837,12.8806710679,0.0
780592210.995,780592220.995,780592215.549,780592210.995,780592220.535,3.613662248,0.622557693354,5.05912714719e-15,8.71580770695e-16,17.4251311033,0.172577354007,0.205289911289,3.63121892898,0.621127972794,5.08370650057e-15,8.69579161911e-16,17.4198689159,0.171440632278,0.203682036858,3.72024905408,0.613826585598,5.20834867571e-15,8.59357219838e-16,17.3935699627,0.165811178907,0.195778740425,33.0,36.7326821781,3.0,2.57732532314,9.8737158841,1.05240784028,0.879058160383,0.898491960226,389.023254395,290.884857178,109.665871342,344.192556848,12.8806191943,0.0
780592220.995,780592230.995,780592226.242,780592221.25,780592230.815,4.5344052138,0.683148769308,6.34816729932e-15,9.56408277031e-16,17.1786991802,0.152366558074,0.177294724704,4.48228683485,0.687001063031,6.27520156879e-15,9.61801488243e-16,17.1912508878,0.154827688797,0.180637906389,4.57131695995,0.68040726991,6.39984374393e-15,9.52570177874e-16,17.1698966628,0.150651445419,0.174975460358,40.0,45.1382564109,1.0,0.892592433152,9.87423466943,0.364475243537,0.879104347906,0.886441201764,390.056152344,288.277404785,112.164247369,344.19244743,12.8810600734,0.0
780592230.995,780592240.995,780592235.748,780592231.26,780592240.745,3.38557191346,0.611357675846,4.73980067884e-15,8.55900746184e-16,17.4959198921,0.180236136407,0.216230117234,3.44881907408,0.606095829827,4.82834670372e-15,8.48534161757e-16,17.4758239706,0.175778332024,0.20983957782,3.53784919919,0.598610598231,4.95298887886e-15,8.38054837524e-16,17.4481517071,0.169723726436,0.20126118647,31.0,34.9292958832,4.0,3.68188997993,9.87303130139,1.50343840847,0.878997211899,0.888477514627,389.587432861,285.961029053,114.513354894,344.192307514,12.8808335093,0.0
780592240.995,780592250.995,780592245.92,780592241.6,780592250.665,2.52207772181,0.520549494442,3.53090881054e-15,7.28769292218e-16,17.8156038352,0.20372569948,0.250991866536,2.50964848348,0.521757318945,3.51350787688e-15,7.30460246524e-16,17.8209677604,0.205077954319,0.253050730999,2.59867860859,0.513042962043,3.63815005202e-15,7.1826014686e-16,17.7831185713,0.195620397375,0.23878532633,23.0,25.6565155789,2.0,1.85209844102,9.87290829044,0.756273530083,0.878986260219,0.896952754752,387.9609375,283.704681396,116.916808693,344.192396807,12.8808047541,0.0
780592250.995,780592260.995,780592256.391,780592251.305,780592260.515,3.05104995519,0.569043927804,4.27146993726e-15,7.96661498926e-16,17.6088767039,0.18567628789,0.224116216587,3.03524313198,0.570448728023,4.24934038478e-15,7.98628219233e-16,17.6145162873,0.186987810943,0.226031964472,3.12427325709,0.5624905832,4.37398255992e-15,7.87486816479e-16,17.5831274715,0.17974076973,0.215516818336,28.0,30.8508767236,2.0,1.77073256308,9.87457696078,0.723049129925,0.879134822148,0.90814346949,385.632324219,282.693481445,118.183118096,344.192743619,12.8809292464,0.0
780592260.995,780592270.995,780592265.921,780592261.31,780592270.83,4.09782462963,0.666712412075,5.73695448148e-15,9.33397376905e-16,17.288616579,0.16366834823,0.192796115343,4.15453853484,0.662391143161,5.81635394878e-15,9.27347600425e-16,17.2736930211,0.160618786417,0.188575565115,4.24356865994,0.65555011323,5.94099612392e-15,9.17770158522e-16,17.2506719166,0.155966837933,0.182191385191,37.0,41.9035361045,4.0,3.52448268204,9.87459835399,1.43916376183,0.879136726788,0.884880918052,383.067352295,283.004455566,118.214516772,344.192623084,12.8807116631,0.0
780592270.995,780592280.995,780592275.878,780592271.04,780592280.715,3.68029729928,0.622238062366,5.15241621899e-15,8.71133287312e-16,17.4052927426,0.169603863544,0.201092523009,3.66281033784,0.623659400218,5.12793447297e-15,8.73123160305e-16,17.4104639219,0.170713326871,0.20265540417,3.75184046294,0.616388910755,5.25257664811e-15,8.62944475057e-16,17.3843890928,0.165152680044,0.194860670677,32.0,37.0492219483,2.0,1.73016704655,9.87494599364,0.706484877341,0.87916767719,0.863900349165,381.097442627,284.476806641,117.059450192,344.192537637,12.880783641,0.0
780592280.995,780592290.995,780592285.984,780592281.485,780592290.74,3.85818739467,0.642916088026,5.40146235254e-15,9.00082523237e-16,17.3540417055,0.167339199806,0.197914232334,3.88067979402,0.641142027788,5.43295171163e-15,8.97598838903e-16,17.3477304767,0.16601409009,0.196061905159,3.96970991913,0.634071180826,5.55759388678e-15,8.87699653156e-16,17.3231030688,0.160889732977,0.18894940905,34.0,39.1959789646,3.0,2.69668674924,9.87376401882,1.10114708927,0.879062445824,0.867821229428,379.986602783,287.070953369,114.688733715,344.192544636,12.8807687456,0.0
780592290.995,780592300.995,780592296.155,780592291.075,780592300.78,4.68475265576,0.688769597769,6.55865371806e-15,9.64277436876e-16,17.1432833348,0.148930964253,0.172657569547,4.59572253065,0.69528356372,6.43401154292e-15,9.73396989208e-16,17.1641154999,0.152961154339,0.178100783677,4.68475265576,0.688769597769,6.55865371806e-15,9.64277436876e-16,17.1432833348,0.148930964253,0.172657569547,42.0,46.2621054122,0.0,0.0,9.87503691478,0.0,0.879175771911,0.908264248724,380.135375977,289.966796875,111.811936203,344.192321215,12.8806648497,0.0
780592300.995,780592310.995,780592305.913,780592301.0,780592310.77,5.11199999714,0.724901654466,7.156799996e-15,1.01486231625e-15,17.0485228877,0.143978827138,0.166033687755,5.06148854076,0.728421301749,7.08608395707e-15,1.01978982245e-15,17.0593043551,0.145983858075,0.168707074062,5.15051866587,0.722206139343,7.21072613221e-15,1.01108859508e-15,17.0403725864,0.142471712338,0.164031754912,46.0,50.8603774549,1.0,0.931504695039,9.87480693778,0.380364417141,0.87915529703,0.904633699825,381.580871582,291.973449707,109.585582354,344.192403776,12.8806096793,0.0
780592310.995,780592320.995,780592316.089,780592311.75,780592320.775,4.37576740013,0.705140083566,6.12607436019e-15,9.87196116993e-16,17.2173644289,0.162217646638,0.190784840377,4.55423809137,0.692208147368,6.37593332791e-15,9.69091406315e-16,17.1739606715,0.153623738853,0.179000236643,4.64326821647,0.685665872765,6.50057550306e-15,9.59932221871e-16,17.1529405719,0.149541443709,0.173479041713,41.0,45.8587776115,7.0,6.47007002019,9.87640073189,2.64194525825,0.879297192719,0.894196024944,383.956878662,292.897521973,108.297380125,344.192202803,12.8806112835,0.0
780592320.995,780592330.995,780592326.26,780592321.73,780592330.95,4.5048123972,0.69198817968,6.30673735609e-15,9.68783451551e-16,17.1858082262,0.155148354815,0.181074815086,4.52754787954,0.690322517879,6.33856703136e-15,9.66451525031e-16,17.1803423706,0.154075590138,0.179614363803,4.61657800465,0.683760880686,6.46320920651e-15,9.57265232961e-16,17.1591995548,0.14995864925,0.174041064735,41.0,45.5860387675,3.0,2.70274471183,9.87442186001,1.10362075733,0.879121013507,0.90004090912,386.773284912,292.705352783,108.106832871,344.192488672,12.8806353747,0.0
780592330.995,780592340.995,780592336.19,780592331.005,780592340.525,5.99636128769,0.793121582888,8.39490580276e-15,1.11037021604e-15,16.8752805207,0.134872263129,0.154034895275,6.0149738146,0.791932439931,8.42096334044e-15,1.1087054159e-15,16.8719156474,0.134290071145,0.153275687232,6.1040039397,0.786219482702,8.54560551558e-15,1.10070727578e-15,16.8559629869,0.131546248292,0.149710187335,54.0,60.2756645757,3.0,2.60313539434,9.87477484797,1.06294695269,0.879152440069,0.895996962149,388.825256348,291.133056641,109.438961308,344.192587187,12.8807639216,0.0
780592340.995,780592350.995,780592345.871,780592341.425,780592350.675,3.62060736578,0.617458783951,5.06885031209e-15,8.64442297532e-16,17.4230464235,0.170965751224,0.203011527521,3.60380127174,0.618835326252,5.04532178044e-15,8.66369456752e-16,17.4280979145,0.172057183128,0.204553633587,3.69283139684,0.611507835207,5.16996395558e-15,8.56110969289e-16,17.4016013011,0.16636752974,0.196555436867,32.0,36.4682486408,2.0,1.74671607786,9.87541664425,0.713242398458,0.879209579273,0.877617999237,389.565582275,288.619171143,111.868521534,344.192445085,12.8806560263,0.0
780592350.995,780592360.995,780592355.816,780592351.525,780592360.885,5.85884246207,0.789724989608,8.2023794469e-15,1.10561498545e-15,16.9004704489,0.137290646759,0.157198661782,5.91979968128,0.785807098644,8.28771955379e-15,1.1001299381e-15,16.8892324725,0.135327679039,0.154629435239,6.00882980638,0.780049525807,8.41236172894e-15,1.09206933613e-15,16.8730252418,0.132520465457,0.150973776527,53.0,59.3383481268,4.0,3.62731548971,9.87519201555,1.48115382496,0.879189580552,0.894383603754,389.168701172,285.725189209,114.786974068,344.192454047,12.880865983,0.0
780592360.995,780592370.995,780592366.022,780592361.53,780592370.69,5.00716781799,0.722484621164,7.01003494519e-15,1.01147846963e-15,17.0710196318,0.146340327979,0.169183577277,4.99192516133,0.723552031942,6.98869522587e-15,1.01297284472e-15,17.0743298355,0.146961075753,0.17001422142,5.08095528644,0.717294986214,7.11333740101e-15,1.0042129807e-15,17.0551365674,0.143378960118,0.165236096294,45.0,50.1758982167,2.0,1.7845041372,9.875288285,0.728672522692,0.879198151432,0.897230819792,387.451202393,283.529174805,117.144890811,344.192508726,12.8805851668,0.0
780592370.995,780592380.995,780592376.153,780592371.015,780592380.945,4.52496055998,0.698850229195,6.33494478397e-15,9.78390320873e-16,17.1809630045,0.155931599594,0.182143272235,4.58479234133,0.694501618604,6.41870927786e-15,9.72302266046e-16,17.166700825,0.15314043734,0.178344031181,4.67382246643,0.687979975783,6.543351453e-15,9.63171966096e-16,17.1458194704,0.149096490863,0.172880198101,42.0,46.1522446189,4.0,3.59989106259,9.8746250955,1.46995551722,0.879139107588,0.910648515721,385.121154785,282.363189697,118.574024024,344.192750072,12.8807215651,0.0
780592380.995,780592390.995,780592385.927,780592381.06,780592390.61,4.84095573639,0.736570199259,6.77733803095e-15,1.03119827896e-15,17.1076722209,0.15377621696,0.179207407666,5.01051483325,0.724822062491,7.01472076655e-15,1.01475088749e-15,17.0702941196,0.146691453587,0.169653294228,5.09954495835,0.718576588687,7.13936294169e-15,1.00600722416e-15,17.0511714376,0.143128412397,0.164903268334,44.0,50.3635949462,7.0,6.25433130422,9.87609587866,2.55385194922,0.879270051597,0.874326505525,382.491790771,282.555175781,118.742680306,344.192543968,12.8809544987,0.0
780592390.995,780592400.995,780592396.318,780592391.005,780592400.61,6.72253991565,0.834306584605,9.41155588191e-15,1.16802921845e-15,16.7511665261,0.127018027657,0.143870945628,6.7089183235,0.83513288819,9.3924856529e-15,1.16918604347e-15,16.7533687383,0.127380308037,0.144336066558,6.7979484486,0.829717317095,9.51712782804e-15,1.16160424393e-15,16.7390553329,0.125034469339,0.141330582854,58.0,67.1267197012,2.0,1.82357326257,9.87455556757,0.744625748884,0.879132917508,0.864174388227,380.150390625,284.422454834,117.269671863,344.192476365,12.880627516,0.0
780592400.995,780592410.995,780592406.141,780592401.32,780592410.795,5.4180247639,0.765193797858,7.58523466946e-15,1.071271317e-15,16.9853975357,0.143434030788,0.165309276231,5.51076614539,0.759031799596,7.71507260355e-15,1.06264451944e-15,16.9669700457,0.140103908634,0.160899572686,5.5997962705,0.75306895467,7.8397147787e-15,1.05429653654e-15,16.9495694326,0.136993537472,0.15680910155,48.0,55.2936126277,5.0,4.39555492862,9.87421862452,1.79485159585,0.879102919426,0.868791182092,378.974334717,286.991363525,114.947946995,344.192399901,12.8805400628,0.0
780592410.995,780592420.995,780592416.055,780592410.995,780592420.7,3.87136733756,0.643362134216,5.41991427259e-15,9.00706987903e-16,17.3503390459,0.166918375835,0.197325388804,3.89068003627,0.641840655847,5.44695205078e-15,8.98576918186e-16,17.3449362086,0.165785697241,0.195743189445,3.97971016138,0.634779598642,5.57159422593e-15,8.88691438099e-16,17.3203713901,0.160680606564,0.188660843153,36.0,39.3058296066,3.0,2.62054028192,9.87655583266,1.07005394845,0.879311001359,0.916889391239,379.375610352,289.887512207,112.027342271,344.192341223,12.8805588615,0.0
780592420.995,780592430.995,780592426.055,780592421.08,780592430.87,3.24449333367,0.586327534241,4.54229066714e-15,8.20858547937e-16,17.5421327846,0.180362395876,0.216412050492,3.23088749973,0.587501127267,4.52324249962e-15,8.22501578174e-16,17.5466954099,0.181395729444,0.217902973271,3.31991762483,0.579778606193,4.64788467477e-15,8.1169004867e-16,17.5171817301,0.174758676984,0.208386777501,30.0,32.7891564663,2.0,1.82431294409,9.87649700134,0.744927785502,0.879305763599,0.915076366566,381.196716309,292.250152588,109.378211244,344.192325635,12.8807489031,0.0
780592430.995,780592440.995,780592435.952,780592431.08,780592440.96,3.90396646549,0.640704072679,5.46555305168e-15,8.9698570175e-16,17.3412348038,0.164990816062,0.194635206216,3.88982604429,0.6418205633,5.44575646201e-15,8.9854878862e-16,17.3451745505,0.165814637544,0.195783565928,3.9788561694,0.634758236575,5.57039863716e-15,8.88661531205e-16,17.3206043994,0.160707635626,0.188698132124,35.0,39.2916069129,2.0,1.81112668659,9.87510109441,0.739543397023,0.879181485831,0.890882331045,383.702362061,293.372344971,107.865980826,344.192294871,12.8806038364,0.0
780592440.995,780592450.995,780592445.898,780592441.4,780592450.535,4.8471699807,0.705797277604,6.78603797298e-15,9.88116188645e-16,17.1062793754,0.147592157322,0.170859833053,4.79467290228,0.709552583722,6.71254206319e-15,9.93373617211e-16,17.1181025388,0.149843081023,0.173885330507,4.88370302738,0.703172102035,6.83718423834e-15,9.84440942849e-16,17.0981268822,0.146049293942,0.168794516611,43.0,48.2364380184,1.0,0.883684100123,9.87702113497,0.360837674217,0.879352427282,0.892047268572,386.639770508,293.036499023,107.79464863,344.192647886,12.8805647295,0.0
780592450.995,780592460.995,780592455.175,780592451.22,780592460.465,3.05530064798,0.575594469425,4.27742090718e-15,8.05832257194e-16,17.6073651196,0.187399379573,0.226634320079,3.07476126814,0.573880355453,4.30466577539e-15,8.03432497634e-16,17.6004714956,0.185799516227,0.224295974569,3.16379139324,0.565972280834,4.42930795053e-15,7.92361193167e-16,17.5694803993,0.178683686436,0.213997331604,28.0,31.2482253048,3.0,2.62419060039,9.87682859608,1.07154449516,0.879335285521,0.896204691281,388.869842529,291.395599365,109.17323959,344.192542082,12.8808056286,0.0
780592460.995,780592470.995,780592465.71,780592461.12,780592470.485,4.22361658209,0.670734412485,5.91306321493e-15,9.3902817748e-16,17.2557887843,0.160026562389,0.187759204503,4.24416412292,0.669181562699,5.94182977209e-15,9.36854187778e-16,17.2505195754,0.158962876999,0.186295605757,4.33319424802,0.662411187745,6.06647194723e-15,9.27375662844e-16,17.227979605,0.15444992878,0.180123597759,38.0,42.7918436722,3.0,2.65008651275,9.87535781293,1.08211865937,0.879204341513,0.88821813867,390.081878662,288.647888184,111.79294225,344.192578276,12.8808176441,0.0
780592470.995,780592480.995,780592475.671,780592471.125,780592479.73,3.14749881732,0.590510307741,4.40649834424e-15,8.26714430837e-16,17.575086061,0.186686954079,0.225591997913,3.20672741079,0.585410626031,4.48941837511e-15,8.19574876444e-16,17.5548448897,0.182055233758,0.218856339335,3.2957575359,0.577660289487,4.61406055025e-15,8.08724405282e-16,17.5251118655,0.175347732629,0.209225657975,29.0,32.5510858484,4.0,3.58604417238,9.87666279871,1.46430137039,0.87932052456,0.891769436696,389.461730957,285.594940186,114.889393878,344.192108092,12.8809370166,0.0
780592480.995,780592490.995,780592485.842,780592481.655,780592490.12,2.64987729703,0.532542656542,3.70982821584e-15,7.45559719159e-16,17.7619355892,0.198829311143,0.243590653789,2.63636997186,0.533825193707,3.6909179606e-15,7.4735527119e-16,17.767484109,0.200199107381,0.245652756525,2.72540009696,0.525313977946,3.81556013575e-15,7.35439569124e-16,17.7314243324,0.191371261576,0.232476465209,24.0,26.9167499532,2.0,1.82665109567,9.87625632773,0.74588253073,0.879284336398,0.892093596759,387.716430664,283.260650635,117.38382242,344.192297755,12.881014817,0.0
780592490.995,780592500.995,780592496.054,780592491.1,780592500.81,4.09533443862,0.650100432665,5.73346821407e-15,9.10140605731e-16,17.2892765663,0.159966609561,0.187676620587,4.045416122,0.653976676698,5.6635825708e-15,9.15567347377e-16,17.3025919977,0.162696365341,0.191447834578,4.13444624711,0.647047108097,5.78822474595e-15,9.05865951336e-16,17.2789566252,0.157865516596,0.184789234865,37.0,40.8284505681,1.0,0.945885597203,9.87519201555,0.386236618858,0.879189580552,0.906679014378,385.06427002,282.329925537,118.614174761,344.192590434,12.8808230176,0.0
780592500.995,780592510.995,780592506.506,780592501.36,780592510.1,3.05260205039,0.575660492491,4.27364287055e-15,8.05924689488e-16,17.608324521,0.187571284237,0.226886079581,3.07351527987,0.573818130819,4.30292139182e-15,8.03345383147e-16,17.6009115586,0.185850220978,0.224369954137,3.16254540497,0.565907862471,4.42756356696e-15,7.9227100746e-16,17.5699080764,0.178729836406,0.214063593875,27.0,31.2307262178,3.0,2.65888444732,9.87518666725,1.08571114932,0.879189104392,0.865121214461,381.967712402,282.639831543,118.737410012,344.19260476,12.8807461358,0.0
780592510.995,780592520.995,780592516.145,780592511.03,780592520.905,3.73589961302,0.615012775062,5.23025945823e-15,8.61017885087e-16,17.3890120054,0.165462851002,0.19529294054,3.64686948792,0.622297804875,5.10561728309e-15,8.71216926825e-16,17.4151994467,0.171057380536,0.203140848662,3.73589961302,0.615012775062,5.23025945823e-15,8.61017885087e-16,17.3890120054,0.165462851002,0.19529294054,32.0,36.8996393588,0.0,0.0,9.87704252818,0.0,0.879354331922,0.867446522484,379.631774902,284.255401611,117.523089858,344.192368434,12.880438862,0.0
780592520.995,780592530.995,780592525.734,780592521.08,780592530.885,3.33213910999,0.58703721233,4.66499475399e-15,8.21852097263e-16,17.51319219,0.176179196624,0.210411635013,3.27904369413,0.591597773897,4.59066117178e-15,8.28236883456e-16,17.5306319905,0.180089353272,0.216018675353,3.36807381923,0.583930436892,4.71530334692e-15,8.17502611649e-16,17.5015459962,0.173589505293,0.20672500999,29.0,33.2690942104,1.0,0.86927797602,9.87778059391,0.354955173542,0.879420042006,0.872544974518,378.583953857,286.610443115,115.394274741,344.19224402,12.8807851274,0.0
780592530.995,780592540.995,780592535.636,780592531.005,780592540.41,2.73933621694,0.555012451833,3.83507070371e-15,7.77017432566e-16,17.7258866516,0.200310557374,0.245820821299,2.80192390917,0.549274304633,3.92269347284e-15,7.68984026486e-16,17.7013591572,0.194359446852,0.236906734639,2.89095403427,0.541007017492,4.04733564798e-15,7.57409824489e-16,17.6673970337,0.186252910062,0.224957789935,26.0,28.5546325646,4.0,3.66750568694,9.87723506706,1.49756482217,0.879371473683,0.912555465429,378.917999268,289.799499512,112.198935212,344.192533913,12.8806375217,0.0
780592540.995,780592550.995,780592546.17,780592541.585,780592550.97,3.95652432816,0.650633162919,5.53913405942e-15,9.10886428087e-16,17.3267153988,0.165298044843,0.195063221575,3.97950837132,0.648842156736,5.57131171984e-15,9.0837901943e-16,17.3204264434,0.163992050469,0.193245777314,4.06853849642,0.641857412453,5.69595389499e-15,8.98600377434e-16,17.2964039259,0.159047453718,0.186411856141,37.0,40.1790567797,3.0,2.70906504189,9.87555035181,1.10620155877,0.879221483274,0.921193986679,380.767059326,292.463684082,109.242689678,344.192491157,12.8806611144,0.0
780592550.995,780592560.995,780592556.139,780592551.445,780592560.605,4.09335683027,0.660664352832,5.73069956238e-15,9.24930093965e-16,17.2898009874,0.162453768704,0.191111766918,4.11304590907,0.659153870566,5.7582642727e-15,9.22815418792e-16,17.2845911074,0.161387648227,0.189636996882,4.20207603417,0.652280101961,5.88290644784e-15,9.13192142745e-16,17.2613402339,0.156669320989,0.183151297621,37.0,41.5010946577,3.0,2.62958416142,9.87633120396,1.07374686591,0.879291002638,0.891704395279,383.44934082,293.771362305,107.510221774,344.192377568,12.8804654592,0.0
780592560.995,780592570.995,780592566.39,780592561.17,780592570.675,4.66604419193,0.698123109252,6.5324618687e-15,9.77372352953e-16,17.1476278808,0.151383666973,0.175964554267,4.65097326231,0.699215051929,6.51136256724e-15,9.78901072701e-16,17.1511403929,0.15206306405,0.176883696379,4.74000338741,0.692739553093,6.63600474238e-15,9.6983537433e-16,17.1305533699,0.14810126024,0.171542839497,41.0,46.8184825898,2.0,1.78902342118,9.8773099433,0.730517896982,0.879378139924,0.876079562467,386.702026367,293.462585449,107.364131822,344.192428655,12.8808603974,0.0
780592570.995,780592580.995,780592576.078,780592571.08,780592580.805,3.34899332012,0.607184921338,4.68859064817e-15,8.50058889874e-16,17.5077142967,0.18090392187,0.217192947155,3.40632140871,0.602386786271,4.7688499722e-15,8.4334150078e-16,17.4892859398,0.176797049531,0.211294352103,3.49535153381,0.594858598564,4.89349214734e-15,8.3280203799e-16,17.4612728499,0.170636900428,0.202547620169,31.0,34.5266333509,4.0,3.54050848168,9.87787151505,1.44570763002,0.879428136727,0.898053645951,388.999755859,291.736419678,108.82099152,344.192428699,12.8806054684,0.0
780592580.995,780592590.995,780592585.201,780592581.045,780592588.93,4.76311988578,0.790941657322,6.66836784009e-15,1.10731832025e-15,17.1252712183,0.166797937702,0.197156964893,4.76391054769,0.790878393855,6.66947476676e-15,1.1072297514e-15,17.1250910047,0.166759910331,0.197103795707,4.85294067279,0.783722138366,6.7941169419e-15,1.09721099371e-15,17.1049875448,0.162542684303,0.191234920369,34.0,38.3429686652,2.0,1.73797199692,7.90097618135,0.709671898742,0.703424897854,0.8868509799,390.254241943,289.059051514,111.368190482,344.192468433,12.8807811468,0.0
780592590.995,780592600.995,780592596.611,780592593.17,780592600.715,5.09984873441,0.803340142645,7.13978822818e-15,1.1246761997e-15,17.0511067631,0.158823460652,0.186104025439,5.01081860931,0.810321920687,7.01514605304e-15,1.13445068896e-15,17.0702282959,0.162748505509,0.191520087428,5.09984873441,0.803340142645,7.13978822818e-15,1.1246761997e-15,17.0511067631,0.158823460652,0.186104025439,36.0,40.3009841198,0.0,0.0,7.90238813318,0.0,0.703550604102,0.89403401961,389.593139648,285.512817383,114.959200267,344.19229708,12.8806192366,0.0
780592600.995,780592610.995,780592606.567,780592601.415,780592610.885,5.38767890009,0.74416476732,7.54275046013e-15,1.04183067425e-15,16.9914957392,0.140473423908,0.161387331629,5.3394592743,0.747438001863,7.47524298402e-15,1.04641320261e-15,17.0012568041,0.142246735505,0.16373346777,5.4284893994,0.741383186366,7.59988515916e-15,1.03793646091e-15,16.9833025148,0.138993003525,0.159435497612,48.0,53.6132979468,1.0,0.98707602457,9.87628306924,0.403056043366,0.879286717198,0.895738066794,387.676177979,283.241241455,117.407343408,344.192547498,12.8806202667,0.0
780592610.995,780592620.995,780592615.985,780592611.24,780592620.97,4.17989484634,0.662067688394,5.85185278488e-15,9.26894763752e-16,17.2670866091,0.159640170879,0.187227147468,4.16586579426,0.663139384873,5.83221211196e-15,9.28395138822e-16,17.270736813,0.160380990977,0.188247644954,4.25489591936,0.656308579084,5.9568542871e-15,9.18832010718e-16,17.2477776472,0.15574769265,0.181892233298,38.0,42.0302254601,2.0,1.81436818267,9.87808544714,0.740867007923,0.879447183128,0.904480296132,385.203369141,282.016662598,118.907561532,344.192719307,12.8808444131,0.0
780592620.995,780592630.995,780592626.208,780592621.12,780592630.8,4.48602715754,0.68468723982,6.28043802056e-15,9.58562135747e-16,17.190345254,0.154221629844,0.17981298055,4.46916807755,0.685932573429,6.25683530857e-15,9.603056028e-16,17.19443328,0.15502615271,0.18090827829,4.55819820265,0.67933036049,6.38147748371e-15,9.51062504686e-16,17.1730169861,0.15083299722,0.175220556601,39.0,45.0219563147,2.0,1.74573901152,9.87713879762,0.712843429706,0.879362902803,0.867022788952,382.243469238,282.550018311,118.784647929,344.192791292,12.8805976319,0.0
780592630.995,780592640.995,780592636.568,780592632.035,780592640.98,4.62099865268,0.720913889359,6.46939811376e-15,1.0092794451e-15,17.1581603953,0.157402328917,0.184154489833,4.78800734,0.709089161175,6.703210276e-15,9.92724825645e-16,17.1196129812,0.149946383843,0.174024534612,4.8770374651,0.702704249397,6.82785245114e-15,9.83785949155e-16,17.0996097704,0.146145010353,0.16892244551,42.0,48.1689327511,7.0,6.1930117267,9.87667884362,2.52881312174,0.87932195304,0.872259135044,379.477630615,284.53314209,117.276438046,344.192348777,12.880518158,0.0
780592640.995,780592650.995,780592646.64,780592641.09,780592650.625,5.84361608945,0.769194752309,8.18106252523e-15,1.07687265323e-15,16.9032958096,0.134261059497,0.153237879089,5.75458596435,0.775032117015,8.05642035009e-15,1.08504496382e-15,16.9199647947,0.137184244833,0.157059122648,5.84361608945,0.769194752309,8.18106252523e-15,1.07687265323e-15,16.9032958096,0.134261059497,0.153237879089,50.0,57.7152693735,0.0,0.0,9.8766360572,0.0,0.87931814376,0.867128316521,378.471160889,287.411712646,114.628152575,344.192408257,12.8808292089,0.0
780592650.995,780592660.995,780592656.122,780592651.205,780592660.95,4.93381718516,0.71701375755,6.90734405923e-15,1.00381926057e-15,17.0870423666,0.147323153114,0.170499242828,4.91684697581,0.718210870116,6.88358576614e-15,1.00549521816e-15,17.0907832695,0.148029215981,0.17144614021,5.00587710091,0.711908085183,7.00822794128e-15,9.96671319256e-16,17.0712995424,0.144369130194,0.16655319178,45.0,49.4438767943,2.0,1.74305563251,9.87716553913,0.71174771661,0.879365283603,0.91163598055,378.807342529,290.387145996,111.642762836,344.192196307,12.8807136755,0.0
780592660.995,780592670.995,780592665.994,780592661.265,780592670.98,4.28119353099,0.680097206209,5.99367094338e-15,9.52136088693e-16,17.2410878487,0.160074543506,0.187825305419,4.33574602968,0.676024361966,6.07004444155e-15,9.46434106752e-16,17.2273404123,0.15731832753,0.184039444403,4.42477615478,0.66932422107,6.19468661669e-15,9.37053909499e-16,17.2052717374,0.152940482876,0.178072743145,40.0,43.7028266519,4.0,3.47300392252,9.87684464099,1.41814326836,0.879336714001,0.915890556837,380.759674072,292.920959473,108.793892577,344.192433926,12.8805836155,0.0
780592670.995,780592680.995,780592676.112,780592671.165,780592680.95,5.60417248494,0.792039067461,7.84584147892e-15,1.10885469445e-15,16.9487212662,0.143528314832,0.165434584416,5.81093044972,0.778711390146,8.13530262961e-15,1.0901959462e-15,16.9093858064,0.13654033253,0.156215347892,5.89996057482,0.772901700081,8.25994480475e-15,1.08206238011e-15,16.8928772261,0.133657629277,0.152452012603,52.0,58.2706273775,8.0,7.15428823619,9.87644351831,2.92133436311,0.879301001999,0.892490052265,383.644195557,293.880645752,107.372387908,344.192376802,12.8808660682,0.0
780592680.995,780592690.995,780592685.463,780592681.175,780592690.325,5.34772753824,0.735830256236,7.48681855354e-15,1.03016235873e-15,16.9995768194,0.139970915005,0.16072411575,5.25869741314,0.741930103791,7.3621763784e-15,1.03870214531e-15,17.0178045447,0.143296217718,0.16512616139,5.34772753824,0.735830256236,7.48681855354e-15,1.03016235873e-15,16.9995768194,0.139970915005,0.16072411575,46.0,52.8181592548,0.0,0.0,9.87674837155,0.0,0.879328143121,0.871440522409,386.546356201,293.732330322,107.115909884,344.192406621,12.8806328391,0.0
780592690.995,780592700.995,780592696.502,780592691.21,780592700.455,3.52281581165,0.597218201328,4.93194213631e-15,8.3610548186e-16,17.4527751576,0.170027161066,0.201688360882,3.43378568655,0.60471769274,4.80729996117e-15,8.46604769836e-16,17.4805670351,0.176118161615,0.210324501403,3.52281581165,0.597218201328,4.93194213631e-15,8.3610548186e-16,17.4527751576,0.170027161066,0.201688360882,31.0,34.7947566565,0.0,0.0,9.87697300025,0.0,0.879348141842,0.891150500609,389.252593994,291.735412598,108.796726151,344.192130783,12.8808132984,0.0
780592700.995,780592710.995,780592706.062,780592701.01,780592710.645,4.41035329436,0.673485580624,6.17449461211e-15,9.42879812873e-16,17.2088165492,0.154295993598,0.179914140883,4.35628048633,0.677537574201,6.09879268087e-15,9.48552603882e-16,17.2222104131,0.156954199623,0.18354099101,4.44531061144,0.670852997764,6.22343485601e-15,9.3919419687e-16,17.2002447194,0.152605780104,0.177618898841,39.0,43.9085903734,1.0,0.845611036205,9.87750783049,0.345291173117,0.879395757845,0.888378443788,390.597686768,289.087432861,111.310381562,344.19234068,12.880834576,0.0
780592710.995,780592720.995,780592715.626,780592711.19,780592720.86,3.85668445517,0.642914248345,5.39935823724e-15,9.00079947682e-16,17.3544647316,0.167399189005,0.197998217624,3.88058647612,0.641029456635,5.43282106657e-15,8.97441239288e-16,17.3477565854,0.165990761659,0.196029343633,3.96961660123,0.633959687712,5.55746324172e-15,8.87543562797e-16,17.323128592,0.16086695337,0.188917969883,35.0,39.2079233759,3.0,2.73166868925,9.87700509006,1.11543138144,0.879350998802,0.893543635374,390.264801025,285.888244629,114.526271278,344.192359819,12.8808447192,0.0
780592720.995,780592730.995,780592725.659,780592721.41,780592730.375,3.16174546421,0.585644881289,4.42644364989e-15,8.19902833805e-16,17.5701827395,0.18450507343,0.22241022077,3.18585071175,0.583557772787,4.46019099645e-15,8.16980881902e-16,17.5619364475,0.18261945693,0.219673094213,3.27488083685,0.575783695799,4.58483317159e-15,8.06097174118e-16,17.5320112452,0.175850457221,0.209942466875,29.0,32.3498504915,3.0,2.73690897416,9.87817636828,1.11757116445,0.879455277849,0.896853924456,388.280548096,283.277038574,117.309826003,344.192456037,12.8806585915,0.0
780592730.995,780592740.995,780592735.858,780592731.625,780592740.36,3.34765424286,0.601228415398,4.68671594e-15,8.41719781557e-16,17.5081485094,0.179334081421,0.214931804174,3.36986593933,0.599355218985,4.71781231506e-15,8.39097306579e-16,17.5009684399,0.177731684279,0.212631972619,3.45889606443,0.591787461544,4.8424544902e-15,8.28502446162e-16,17.4726562195,0.171477003789,0.203733420864,31.0,34.1620170982,3.0,2.69066265698,9.87656652927,1.0986872516,0.879311953679,0.907882307074,385.570068359,281.73046875,119.146569188,344.192640238,12.8809920481,0.0
780592740.995,780592750.995,780592746.892,780592741.275,780592750.975,3.77617017674,0.635829454999,5.28663824743e-15,8.90161236998e-16,17.3773711051,0.168959773882,0.200186967769,3.79571155279,0.634271823563,5.3139961739e-15,8.87980552989e-16,17.3717669957,0.167772237051,0.198520737535,3.88474167789,0.627126322146,5.43863834904e-15,8.77976851005e-16,17.3465946375,0.162485600946,0.191155853722,33.0,38.3719818782,3.0,2.62635297853,9.87761479653,1.07242746623,0.879405281045,0.860220906029,381.907623291,282.463653564,118.92067452,344.192406839,12.8805026691,0.0
780592750.995,780592760.995,780592756.178,780592751.74,780592760.72,2.18820768507,0.47924081618,3.0634907591e-15,6.70937142652e-16,17.9697786526,0.21501876142,0.268387239159,2.13938628867,0.484370060204,2.99514080413e-15,6.78118084286e-16,17.9942769798,0.221585735998,0.278717378556,2.22841641377,0.474974837679,3.11978297928e-15,6.6496477275e-16,17.9500091283,0.209781388388,0.260262621778,19.0,22.0115938787,1.0,0.972659091812,9.87768432446,0.397169129157,0.879411471126,0.863393910996,379.564971924,283.798736572,117.984422678,344.192318093,12.8807306303,0.0
780592760.995,780592770.995,780592766.542,780592761.18,780592770.875,3.19198718017,0.574882607337,4.46878205224e-15,8.04835650271e-16,17.5598471539,0.179798673505,0.215600155393,3.13910955838,0.579520106974,4.39475338173e-15,8.11328149763e-16,17.5779838167,0.183941140587,0.221590404091,3.22813968348,0.571690290295,4.51939555687e-15,8.00366406413e-16,17.5476192034,0.177029613975,0.211626929636,28.0,31.8847491817,1.0,0.874488750224,9.87712810102,0.357082906342,0.879361950483,0.878774282671,378.270294189,286.810760498,115.256167096,344.192522725,12.8806673775,0.0
780592770.995,780592780.995,780592776.203,780592771.225,780592780.885,2.43432344538,0.525617101738,3.40805282354e-15,7.35863942434e-16,17.8540542953,0.212261765273,0.264097912428,2.49235598653,0.519997271291,3.48929838115e-15,7.27996179807e-16,17.8284748168,0.205739567073,0.254060424579,2.58138611164,0.511255589639,3.61394055629e-15,7.15757825495e-16,17.7903675772,0.196191596234,0.239638101231,23.0,25.4935197211,4.0,3.55684084111,9.87590333977,1.45237667679,0.879252909836,0.904056931595,378.774627686,290.324249268,111.710727903,344.192550987,12.8807335931,0.0
780592780.995,780592790.995,780592785.953,780592781.02,780592790.24,2.44258229165,0.497283271868,3.41961520831e-15,6.96196580616e-16,17.8503769895,0.201195667254,0.247157090627,2.35355216655,0.506264944804,3.29497303316e-15,7.08770922726e-16,17.8906904278,0.211536078697,0.262973507007,2.44258229165,0.497283271868,3.41961520831e-15,6.96196580616e-16,17.8503769895,0.201195667254,0.247157090627,22.0,24.1262991206,0.0,0.0,9.87737412293,0.0,0.879383853844,0.912977222841,380.52331543,292.945465088,108.811831558,344.192307498,12.8806925942,0.0
780592790.995,780592800.995,780592796.315,780592791.795,780592800.925,3.80357724323,0.649566405647,5.32500814052e-15,9.09392967906e-16,17.3695193991,0.171186161033,0.203322647668,3.89636216603,0.642294240301,5.45490703244e-15,8.99211936421e-16,17.3433517058,0.165669971425,0.195581758654,3.98539229113,0.63523810203,5.57954920758e-15,8.89333342842e-16,17.318822309,0.160575385069,0.188515701863,35.0,39.3612673957,5.0,4.39757229789,9.87638468699,1.79567535497,0.879295764238,0.88937709981,383.694488525,294.253753662,106.995973378,344.192502204,12.880811223,0.0
780592800.995,780592810.995,780592806.057,780592801.045,780592810.535,3.06864466135,0.589898964043,4.29610252589e-15,8.2585854966e-16,17.6026334962,0.190904091306,0.23178657041,3.16382319768,0.581673931807,4.42935247676e-15,8.14343504529e-16,17.5694694849,0.183243156304,0.220577155503,3.25285332279,0.573873527756,4.5539946519e-15,8.03422938858e-16,17.5393387986,0.17640745769,0.210737606054,28.0,32.1289533464,5.0,4.45581663077,9.87716019083,1.81945845756,0.879364807443,0.872206567318,386.753326416,293.818847656,107.00425914,344.192400567,12.8808604193,0.0
780592810.995,780592820.995,780592815.915,780592811.19,780592820.79,4.04192521703,0.66220972076,5.65869530384e-15,9.27093609064e-16,17.303529315,0.164728742347,0.19427032754,4.09774664104,0.657928956864,5.73684529746e-15,9.2110053961e-16,17.2886372426,0.161667797921,0.190024195215,4.18677676614,0.651043282717,5.8614874726e-15,9.11460595803e-16,17.2653004864,0.156924761333,0.183500710338,37.0,41.3561294681,4.0,3.5040346407,9.87779663881,1.43081414495,0.879421470486,0.894879144681,389.170501709,292.027191162,108.514540415,344.192217179,12.8805709601,0.0
780592820.995,780592830.995,780592826.273,780592822.105,780592830.875,3.13268310329,0.569545569975,4.38575634461e-15,7.97363797964e-16,17.5802088384,0.181366938514,0.217861385934,3.07944268304,0.574257718832,4.31121975625e-15,8.03960806365e-16,17.5988196873,0.185652019704,0.224080821549,3.16847280814,0.566355895784,4.43586193139e-15,7.92898254098e-16,17.5678750391,0.178551758869,0.213807947425,28.0,31.2983265141,1.0,0.86579368822,9.87804800903,0.35353242269,0.879443850008,0.894912428091,390.78225708,288.53225708,111.8482208,344.192548686,12.8809699195,0.0
780592830.995,780592840.995,780592835.739,780592831.0,780592840.63,4.73768832347,0.714062175955,6.63276365286e-15,9.99687046337e-16,17.1310837836,0.15242371369,0.177372162029,4.79797409391,0.709775575128,6.71716373148e-15,9.93685805179e-16,17.1173552532,0.149790735844,0.173814805444,4.88700421901,0.703397341699,6.84180590662e-15,9.84756278379e-16,17.0973932151,0.146000726469,0.168729614274,43.0,48.2707428743,4.0,3.61187305515,9.87736877462,1.47484816419,0.879383377684,0.891272096931,390.189819336,285.427520752,114.991706856,344.192347353,12.8808291261,0.0
780592840.995,780592850.995,780592846.327,780592841.535,780592850.96,4.69740686447,0.700684555727,6.57636961026e-15,9.80958378018e-16,17.1403545548,0.150955143114,0.17538550865,4.68411727296,0.701644099446,6.55776418215e-15,9.82301739224e-16,17.1434306008,0.151548368749,0.176187251618,4.77314739806,0.695190605452,6.68240635729e-15,9.73266847633e-16,17.1229878853,0.147626262557,0.170905564803,42.0,47.141337758,2.0,1.83193720613,9.87636329378,0.748041025838,0.879293859598,0.891400938025,388.065002441,282.676971436,117.928525804,344.192388171,12.8807627594,0.0
780592850.995,780592860.995,780592856.222,780592851.155,780592860.9,4.62341825641,0.700630799792,6.47278555898e-15,9.80883119708e-16,17.1575920411,0.15319716221,0.178421014041,4.64746377489,0.698891679887,6.50644928485e-15,9.78448351842e-16,17.1519599667,0.152104540831,0.176939853298,4.73649389999,0.692414446517,6.63109145999e-15,9.69380225124e-16,17.1313575442,0.148138818551,0.171593256995,42.0,46.7930898806,3.0,2.73576617595,9.87926742197,1.11710452185,0.879552414495,0.898137695355,385.151702881,281.37902832,119.546672265,344.192599887,12.8808409929,0.0
780592860.995,780592870.995,780592866.007,780592861.12,780592870.58,4.37555098592,0.670896476783,6.12577138029e-15,9.39255067496e-16,17.217418128,0.154882518693,0.180712590732,4.32146611677,0.674965324532,6.05005256348e-15,9.44951454344e-16,17.2309222195,0.15757205104,0.18438699983,4.41049624187,0.668254342676,6.17469473862e-15,9.35556079746e-16,17.2087813591,0.153173572408,0.178388998529,38.0,43.5603472619,1.0,0.845234603729,9.87651839454,0.345137463189,0.879307668239,0.872677270471,381.932006836,281.603790283,119.766918856,344.19260194,12.8808899281,0.0
780592870.995,780592880.995,780592875.826,780592871.25,780592880.845,4.42462089677,0.685789082585,6.19446925547e-15,9.60104715619e-16,17.2053098347,0.156449191048,0.182850341524,4.44591865801,0.684215166446,6.22428612121e-15,9.57901233024e-16,17.2000962184,0.155417954027,0.181442381075,4.53494878311,0.677596209216,6.34892829635e-15,9.48634692903e-16,17.1785690335,0.151193575126,0.175707625121,39.0,44.792245808,3.0,2.668707126,9.87712275271,1.08972207645,0.879361474323,0.870891543387,379.096893311,283.595825195,118.266105801,344.192366833,12.8807437217,0.0
780592880.995,780592890.995,780592885.939,780592881.775,780592890.635,5.38775944492,0.758454144598,7.54286322289e-15,1.06183580244e-15,16.9914795077,0.142998629032,0.16473093421,5.44579338585,0.754570835266,7.62411074019e-15,1.05639916937e-15,16.9798470997,0.140890103506,0.16193780963,5.53482351095,0.748574276472,7.74875291533e-15,1.04800398706e-15,16.9622405573,0.137726944228,0.157771167958,48.0,54.6685752609,4.0,3.55734276947,9.87720297725,1.45258163087,0.879368616723,0.878371267544,377.834838867,286.893310547,115.258047732,344.192510545,12.8808002786,0.0
780592890.995,780592900.995,780592895.76,780592891.035,780592900.265,4.20573122051,0.669731125401,5.88802370872e-15,9.37623575562e-16,17.260396214,0.160435730666,0.188323115906,4.22907867443,0.667964144335,5.9207101442e-15,9.3514980207e-16,17.2543855888,0.159220342316,0.18664955779,4.31810879953,0.661182835317,6.04535231934e-15,9.25655969443e-16,17.2317660483,0.154684956961,0.180443531719,38.0,42.6524537094,3.0,2.7184119921,9.87757735842,1.11001823011,0.879401947925,0.891482730693,378.08972168,290.449401855,111.720158655,344.192469584,12.8805856516,0.0
780592900.995,780592910.995,780592906.71,780592902.405,780592910.88,4.45802083329,0.682966152002,6.2412291666e-15,9.56152612802e-16,17.1971447657,0.154761026815,0.180547117444,4.44327457289,0.684058408199,6.22058440204e-15,9.57681771478e-16,17.2007421216,0.155470927735,0.181514629694,4.53230469799,0.677437162762,6.34522657718e-15,9.48412027866e-16,17.1792022526,0.151242764718,0.175774099889,41.0,44.7610394262,2.0,1.79663857651,9.87599960921,0.733627418743,0.879261480716,0.916915879416,380.442321777,293.360229492,108.418372204,344.192603966,12.8808523754,0.0
780592910.995,780592920.995,780592915.923,780592911.295,780592920.62,4.51921663178,0.698376161097,6.32690328449e-15,9.77726625536e-16,17.1823420999,0.156017553823,0.182260637034,4.57939864415,0.694000392056,6.41115810181e-15,9.71600548879e-16,17.167978872,0.153205460657,0.178432276883,4.66842876925,0.687476032412,6.53580027695e-15,9.62466445376e-16,17.1470731581,0.14915528079,0.172959288028,41.0,46.1133156103,4.0,3.60948241809,9.87769502107,1.47387198739,0.879412423446,0.889329664186,383.226074219,294.543884277,106.781819283,344.192610968,12.8804688481,0.0
780592920.995,780592930.995,780592925.481,780592921.325,780592930.565,3.59132111262,0.633379475968,5.02784955767e-15,8.86731266356e-16,17.4318644034,0.176354241409,0.21066159501,3.68786954882,0.625615533326,5.16301736835e-15,8.75861746656e-16,17.4030611242,0.17013187517,0.201835843837,3.77689967392,0.618369792272,5.28765954349e-15,8.6571770918e-16,17.377161378,0.164625143173,0.194126147095,32.0,37.3056289041,5.0,4.48902357876,9.8773152916,1.83301796133,0.879378616084,0.85838158326,386.543243408,294.243164062,106.609533558,344.192573885,12.8808483851,0.0
780592930.995,780592940.995,780592936.151,780592931.4,780592940.93,4.01574759019,0.665864433462,5.62204662627e-15,9.32210206847e-16,17.3105839815,0.166572531043,0.196841870554,4.10858484918,0.658769057157,5.75201878886e-15,9.2227668002e-16,17.2857693492,0.161462832069,0.189740886029,4.19761497429,0.651892114471,5.876660964e-15,9.12648960259e-16,17.2624934988,0.156737495078,0.183244532813,37.0,41.4623339797,5.0,4.39937650626,9.87759340332,1.79641207339,0.879403376405,0.892693515438,389.315032959,292.321533203,108.207304432,344.192535844,12.8804637762,0.0
780592940.995,780592950.995,780592947.419,780592941.21,780592950.955,5.2445190619,0.952048892063,7.34232668666e-15,1.33286844889e-15,17.0207358294,0.181113871121,0.217495956253,5.2190492159,0.954303311986,7.30666890225e-15,1.33602463678e-15,17.0260215193,0.182324214172,0.219245578855,5.308079341,0.946399540185,7.4313110774e-15,1.32495935626e-15,17.0076564857,0.178134311725,0.213209064256,28.0,31.4576133559,1.0,0.922485027584,5.92636457277,0.376681386264,0.527624979314,0.890261503153,390.789245605,288.503417969,111.876386254,344.192552665,12.8808361459,0.0
780592950.995,780592960.995,780592956.032,780592951.18,780592960.535,4.87210898987,0.702259361686,6.82095258582e-15,9.8316310636e-16,17.1007075126,0.146196670806,0.168991502769,4.78307886477,0.708646656726,6.69631041068e-15,9.92105319417e-16,17.1207311457,0.150003203009,0.174101113648,4.87210898987,0.702259361686,6.82095258582e-15,9.8316310636e-16,17.1007075126,0.146196670806,0.168991502769,43.0,48.1325549298,0.0,0.0,9.87920324234,0.0,0.879546700574,0.894013174435,390.199981689,285.383209229,115.034990701,344.192396326,12.8807271525,0.0
780592960.995,780592970.995,780592966.288,780592961.215,780592970.98,4.9449572566,0.712829005915,6.92294015924e-15,9.97960608281e-16,17.0845936451,0.146209987141,0.169009304662,4.89278665017,0.716524459809,6.84990131023e-15,1.00313424373e-15,17.0961093031,0.148383123093,0.171921306089,4.98181677527,0.710206506114,6.97454348538e-15,9.94289108559e-16,17.0765306232,0.144697292621,0.166990322009,44.0,49.2046569635,1.0,0.891565559003,9.87684998929,0.364055936593,0.879337190161,0.894777157003,388.080352783,282.450012207,118.152772375,344.192427641,12.880916244,0.0
780592970.995,780592980.995,780592976.238,780592971.51,780592980.785,4.81914092614,0.709626068284,6.7467972966e-15,9.93476495597e-16,17.1125759336,0.149146651903,0.172947678981,4.80749331109,0.710456463765,6.73049063552e-15,9.94639049271e-16,17.1152032784,0.149647636244,0.173622046977,4.89652343619,0.704084356877,6.85513281067e-15,9.85718099628e-16,17.0952804062,0.145868307163,0.168552692383,43.0,48.3644534358,2.0,1.8718300949,9.877304595,0.764330622082,0.879377663764,0.889816934937,384.942596436,281.12097168,119.828831157,344.192396804,12.8808272612,0.0
780592980.995,780592990.995,780592985.831,780592981.29,780592990.855,4.12156947556,0.657849839319,5.77019726579e-15,9.20989775046e-16,17.2823434376,0.160781273447,0.188799733196,4.10921450737,0.658799781098,5.75290031031e-15,9.22319693538e-16,17.2856029683,0.16144683875,0.189718785002,4.19824463247,0.65192353305,5.87754248546e-15,9.1269294627e-16,17.2623306465,0.15672263841,0.183224213586,36.0,41.4707763819,2.0,1.85487336043,9.87812288526,0.757406622177,0.879450516248,0.868390973686,381.808197021,281.694396973,119.696104378,344.192520513,12.8807020919,0.0
780592990.995,780593000.995,780592995.585,780592991.185,780593000.655,3.48116987492,0.593651900481,4.87363782488e-15,8.31112660673e-16,17.4656869585,0.170958504281,0.203001300662,3.39213974981,0.601195231163,4.74899564974e-15,8.41673323629e-16,17.4938156598,0.177155016123,0.211806332162,3.48116987492,0.593651900481,4.87363782488e-15,8.31112660673e-16,17.4656869585,0.170958504281,0.203001300662,30.0,34.3863997997,0.0,0.0,9.87782872863,0.0,0.879424327447,0.872714899403,378.996368408,283.476104736,118.401734394,344.192114603,12.8807020214,0.0
780593000.995,780593010.995,780593006.726,780593001.705,780593010.91,4.36522995923,0.664755954848,6.11132194292e-15,9.30658336788e-16,17.2199821821,0.153899104235,0.179374423769,4.27619983412,0.671500683057,5.98667976777e-15,9.4010095628e-16,17.2423550192,0.158363529262,0.185472420183,4.36522995923,0.664755954848,6.11132194292e-15,9.30658336788e-16,17.2199821821,0.153899104235,0.179374423769,38.0,43.1210950896,0.0,0.0,9.87831007584,0.0,0.879467181849,0.881553769835,377.666778564,287.100982666,115.086753776,344.192512753,12.8806616227,0.0
780593010.995,780593020.995,780593015.281,780593011.335,780593020.955,3.48255632709,0.624571356621,4.87557885793e-15,8.74399899269e-16,17.4652546263,0.179100137727,0.214595522151,3.57879827301,0.616721823628,5.01031758221e-15,8.63410553079e-16,17.4356569523,0.172621466538,0.205352389732,3.66782839811,0.609370464899,5.13495975736e-15,8.53118650859e-16,17.4089774782,0.166876084998,0.197266243061,32.0,36.2289056399,5.0,4.48168500683,9.87748108897,1.83002137779,0.879393377045,0.88414650539,377.96282959,289.91708374,112.267026913,344.192468774,12.8807346639,0.0
780593020.995,780593030.995,780593025.739,780593021.395,780593030.845,3.45331691831,0.591264053144,4.83464368563e-15,8.27769674402e-16,17.4744089092,0.171592744964,0.20389696234,3.36428679321,0.598837255597,4.71000151049e-15,8.38372157835e-16,17.5027674732,0.177861638918,0.212818181539,3.45331691831,0.591264053144,4.83464368563e-15,8.27769674402e-16,17.4744089092,0.171592744964,0.20389696234,31.0,34.1122150033,0.0,0.0,9.87810149205,0.0,0.879448611608,0.909840844024,380.045928955,292.986114502,108.858332895,344.192381473,12.8809086427,0.0
780593030.995,780593040.995,780593036.188,780593031.335,780593040.155,2.80641190491,0.54006331351,3.92897666688e-15,7.56088638914e-16,17.699621465,0.191090498239,0.232061759141,2.75452705952,0.544905197085,3.85633788332e-15,7.6286727592e-16,17.7198823923,0.195980432097,0.239322712095,2.84355718462,0.536570087113,3.98098005847e-15,7.51198121959e-16,17.6853450839,0.187677716519,0.227042002081,25.0,28.0847794203,1.0,0.898458144271,9.8766360572,0.366870408911,0.87931814376,0.890312134513,383.42868042,294.467102051,106.826032324,344.192570174,12.8808507531,0.0
780593040.995,780593050.995,780593046.281,780593041.255,780593050.92,3.67507841354,0.622364539335,5.14510977896e-15,8.71310355069e-16,17.4068334753,0.16985877603,0.201451273409,3.66156127523,0.623462937295,5.12618578532e-15,8.72848112213e-16,17.4108342342,0.170717434783,0.202661198064,3.75059140033,0.616192359797,5.25082796047e-15,8.62669303716e-16,17.3847506162,0.165154832536,0.194863669479,32.0,37.0481809067,2.0,1.82672826877,9.87795708789,0.745914043083,0.879435755287,0.864892418365,387.059234619,294.211914062,106.576650984,344.192689495,12.8807482283,0.0
780593050.995,780593060.995,780593055.579,780593051.08,780593060.48,3.8259180383,0.64582063144,5.35628525362e-15,9.04148884016e-16,17.363160845,0.169351883158,0.200738098285,3.88395166475,0.641256090703,5.43753233065e-15,8.97758526984e-16,17.3468154587,0.165911765571,0.19591909435,3.97298178985,0.634189713973,5.56217450579e-15,8.87865599563e-16,17.3222085638,0.160794512172,0.188818000938,35.0,39.2459423204,4.0,3.55769729244,9.8782084581,1.45272639441,0.879458134809,0.892093966782,389.769958496,292.229187012,108.255262603,344.192665232,12.8808340339,0.0
780593060.995,780593070.995,780593065.16,780593061.06,780593070.755,4.28709505139,0.664596237336,6.00193307194e-15,9.3043473227e-16,17.2395922185,0.156476120878,0.182887151553,4.23589353104,0.668484732222,5.93025094346e-15,9.35878625111e-16,17.252637411,0.159097308298,0.186480391148,4.32492365614,0.661708669797,6.0548931186e-15,9.26392137715e-16,17.2300538858,0.154572255884,0.180290096085,38.0,42.7192128388,1.0,0.915061504142,9.87744899916,0.373650114191,0.879390520085,0.889675537717,391.070495605,289.284942627,111.074569447,344.192403804,12.8807950221,0.0
780593070.995,780593080.995,780593076.019,780593071.03,780593080.9,3.62554354243,0.611732219594,5.0757609594e-15,8.56425107432e-16,17.4215671867,0.16928400872,0.200642662867,3.5719299233,0.616152644146,5.00070189262e-15,8.62613701804e-16,17.437742675,0.172780762868,0.20557805894,3.6609600484,0.608794536714,5.12534406777e-15,8.52312351399e-16,17.4110125262,0.167019810171,0.197467272065,33.0,36.1616706232,1.0,0.856730791712,9.87764688635,0.349831739949,0.879408138006,0.91390247946,390.671447754,285.467163086,114.912108233,344.192462413,12.8806657636,0.0
780593080.995,780593090.995,780593085.346,780593081.07,780593090.985,4.32433270126,0.661679224887,6.05406578176e-15,9.26350914842e-16,17.2302022503,0.154585532696,0.180308169699,4.23530257616,0.668455907058,5.92942360662e-15,9.35838269881e-16,17.252788894,0.159111575099,0.186500005071,4.32433270126,0.661679224887,6.05406578176e-15,9.26350914842e-16,17.2302022503,0.154585532696,0.180308169699,38.0,42.7113404623,0.0,0.0,9.87697834855,0.0,0.879348618002,0.890150391346,388.794189453,282.430755615,118.102063552,344.192611438,12.8807366292,0.0
780593090.995,780593100.995,780593095.819,780593091.02,780593100.625,4.40646930934,0.673490133073,6.16905703307e-15,9.42886186303e-16,17.2097731259,0.154423738282,0.180087955863,4.3541844077,0.677408831016,6.09585817079e-15,9.48372363423e-16,17.2227329543,0.156996766496,0.183599240214,4.44321453281,0.670722418447,6.22050034593e-15,9.39011385825e-16,17.2007567928,0.152645216242,0.177672355626,39.0,43.8842742648,1.0,0.888787006096,9.87669488852,0.362921360823,0.87932338152,0.889063146934,385.375305176,280.596130371,120.29615863,344.192445164,12.8809212849,0.0
780593100.995,780593110.995,780593105.428,780593101.2,780593110.475,4.24037623734,0.699093224194,5.93652673227e-15,9.78730513872e-16,17.2514890198,0.165689781582,0.195609389749,4.44452107745,0.684149545425,6.22232950843e-15,9.57809363595e-16,17.2004375747,0.155449595695,0.181485534818,4.53355120256,0.677529212256,6.34697168358e-15,9.48540897158e-16,17.1789036873,0.1512231249,0.175747557808,39.0,44.7734953856,8.0,7.09078836702,9.87603169903,2.89540524987,0.879264337676,0.871396133993,382.119171143,281.379486084,119.960620048,344.192633911,12.8806808986,0.0
780593110.995,780593120.995,780593115.954,780593111.185,780593120.915,4.81573209723,0.708838862685,6.74202493612e-15,9.92374407759e-16,17.113344203,0.14909059353,0.172872264989,4.79995852725,0.709964567663,6.71994193814e-15,9.93950394728e-16,17.1169062875,0.149770130538,0.173787045946,4.88898865235,0.703587190714,6.84458411329e-15,9.85022066999e-16,17.0969524269,0.145982133006,0.168704769003,42.0,48.2838853501,2.0,1.77180057767,9.87604774394,0.723485235883,0.879265766157,0.870062285207,378.999633789,283.473480225,118.403738083,344.192371325,12.8806648354,0.0
780593120.995,780593130.995,780593126.175,780593121.15,780593130.965,3.18495021778,0.574513355784,4.45893030489e-15,8.04318698098e-16,17.5622433787,0.18005808171,0.215973637515,3.13346859102,0.579031852913,4.38685602743e-15,8.10644594078e-16,17.5799366355,0.184102921103,0.221825485457,3.22249871612,0.571195215221,4.51149820257e-15,7.9967330131e-16,17.5495181175,0.177173842103,0.21183326929,28.0,31.8285155776,1.0,0.908241559553,9.87696765195,0.370865303484,0.879347665682,0.879929383453,377.632568359,286.487335205,115.695406422,344.19225464,12.8811382588,0.0
780593130.995,780593140.995,780593136.174,780593131.105,780593140.95,3.76162493569,0.652983295624,5.26627490996e-15,9.14176613873e-16,17.3815612732,0.173791695021,0.207012076641,3.89743838647,0.64236775742,5.45641374106e-15,8.99314860389e-16,17.3430518543,0.165645124986,0.195547104687,3.98646851158,0.635312685384,5.58105591621e-15,8.89437759538e-16,17.3185291549,0.160552608397,0.188484288397,35.0,39.3732824174,6.0,5.43849750472,9.87673232664,2.22071981443,0.87932671464,0.889678350315,377.964447021,290.295349121,111.89582664,344.192249498,12.8808583362,0.0
780593140.995,780593150.995,780593146.008,780593141.005,780593150.695,4.00544041526,0.642391086929,5.60761658136e-15,8.993475217e-16,17.3133743111,0.161500249039,0.189792595243,3.9516977707,0.64661221184,5.53237687898e-15,9.05257096576e-16,17.3280406951,0.164536306838,0.194002538503,4.0407278958,0.639604341004,5.65701905412e-15,8.95446077405e-16,17.3038509853,0.159542692532,0.187092991883,36.0,39.9113489351,1.0,0.853576830916,9.87726715688,0.348543872624,0.879374330643,0.903147506186,380.316345215,293.405487061,108.396662562,344.192741481,12.8807572795,0.0
780593150.995,780593160.995,780593155.97,780593151.17,780593160.525,4.44473632236,0.670804940871,6.2226308513e-15,9.39126917219e-16,17.2003849946,0.152613974934,0.177630006785,4.35570619726,0.677489897823,6.09798867616e-15,9.48485856952e-16,17.2223535553,0.156963182789,0.183553283272,4.44473632236,0.670804940871,6.2226308513e-15,9.39126917219e-16,17.2003849946,0.152613974934,0.177630006785,39.0,43.9035358952,0.0,0.0,9.87764688635,0.0,0.879408138006,0.888674551077,383.469573975,294.965332031,106.327496255,344.192520216,12.8807088198,0.0
780593160.995,780593170.995,780593164.95,780593161.08,780593170.91,4.07143161746,0.647757903228,5.70000426445e-15,9.06861064519e-16,17.2956321377,0.16030068467,0.188136941058,4.01887833586,0.651851943991,5.62642967021e-15,9.12592721587e-16,17.3097378527,0.163199824827,0.19214584595,4.10790846096,0.6449009796,5.75107184535e-15,9.02861371439e-16,17.2859481065,0.158324111576,0.185418318995,35.0,40.5747115919,1.0,0.882342300008,9.87721902216,0.360289772503,0.879370045203,0.86327858551,386.784301758,294.611175537,106.214212805,344.192526909,12.8807239849,0.0
780593170.995,780593180.995,780593175.857,780593171.225,780593180.92,3.88571336431,0.644699861645,5.43999871003e-15,9.02579806302e-16,17.3463230974,0.166667638624,0.196974801625,3.90634873937,0.643077420667,5.46888823512e-15,9.00308388934e-16,17.3405724692,0.165464020567,0.195294571064,3.99537886448,0.636030047835,5.59353041027e-15,8.9044206697e-16,17.3161050803,0.16038789792,0.188257167227,35.0,39.4603260057,3.0,2.65251525811,9.87649165303,1.08311039706,0.879305287439,0.887240115676,390.160125732,292.342987061,108.105760997,344.192568227,12.8808200312,0.0
780593180.995,780593190.995,780593185.632,780593181.045,780593190.94,4.56599213556,0.706537408171,6.39238898979e-15,9.8915237144e-16,17.1711621022,0.156209656965,0.182523020606,4.65907005457,0.69983623244,6.5226980764e-15,9.79770725416e-16,17.1492518984,0.151942304585,0.176720224506,4.74810017967,0.693365880271,6.64734025154e-15,9.70712232379e-16,17.1287003162,0.147990127946,0.171393681734,42.0,46.8937337812,5.0,4.404628008,9.87631515905,1.7985564366,0.879289574158,0.896330528486,391.637756348,288.960784912,111.35364568,344.192528778,12.8809686231,0.0
780593190.995,780593200.995,780593195.87,780593191.07,780593200.535,4.70841284314,0.70148416078,6.5917779804e-15,9.82077825092e-16,17.1378136609,0.15078615308,0.175157307453,4.69501605776,0.702450393734,6.57302248087e-15,9.83430551227e-16,17.1409072951,0.151382174116,0.175962536102,4.78404618286,0.69600400065,6.69766465601e-15,9.7440560091e-16,17.1205115913,0.147472930204,0.170699987695,44.0,47.2462403579,2.0,1.82923850854,9.87579102542,0.746939057654,0.879242910475,0.932980314971,391.125488281,285.264831543,115.07786859,344.192495313,12.8809025543,0.0
780593200.995,780593210.995,780593205.96,780593201.185,780593210.74,4.01428520451,0.649195233543,5.61999928632e-15,9.0887332696e-16,17.3109794382,0.162754836559,0.191528861197,3.99920037752,0.650370597245,5.59888052853e-15,9.10518836144e-16,17.3150670881,0.163599291937,0.192700229154,4.08823050262,0.643402582436,5.72352270367e-15,9.00763615411e-16,17.2911615645,0.158689214112,0.185919604443,36.0,40.3743133218,2.0,1.78840347451,9.8757428907,0.73026475209,0.879238625035,0.891992746685,388.914337158,282.045928955,118.473857018,344.192476959,12.881084253,0.0
780593210.995,780593220.995,780593215.815,780593211.03,780593220.985,3.19162507413,0.600357011414,4.46827510378e-15,8.4049981598e-16,17.5599703292,0.18713602151,0.226248814803,3.28649751516,0.592302068845,4.60109652123e-15,8.29222896383e-16,17.5281667294,0.179910080259,0.215760526235,3.37552764026,0.584642227624,4.72573869637e-15,8.18499118673e-16,17.4991458287,0.17343036616,0.206499157025,30.0,33.3351931754,5.0,4.44768747358,9.87555035181,1.81613905171,0.879221483274,0.900884474002,385.636199951,280.677154541,120.184276011,344.192441563,12.8809718718,0.0
780593220.995,780593230.995,780593225.144,780593221.15,780593229.41,3.5358062916,0.604498490492,4.95012880825e-15,8.46297886688e-16,17.4487788393,0.171359619871,0.203567601162,3.48350847754,0.60886228754,4.87691186856e-15,8.52407202556e-16,17.4649578205,0.174895254322,0.208581180526,3.57253860264,0.601414569705,5.0015540437e-15,8.41980397587e-16,17.4375576745,0.168926605484,0.200140369772,31.0,35.286287675,1.0,0.888510285065,9.8770906629,0.362808366402,0.879358617362,0.878740794975,382.316192627,280.751373291,120.552693936,344.192395491,12.8810713349,0.0
780593230.995,780593240.995,780593235.473,780593231.18,780593239.375,3.43807418528,0.596163374235,4.8133038594e-15,8.3462872393e-16,17.4792118913,0.173615562398,0.206761998308,3.38477816458,0.600672995768,4.73868943041e-15,8.40942194076e-16,17.4961744733,0.177368201931,0.212111435168,3.47380828968,0.593120545952,4.86333160555e-15,8.30368764332e-16,17.467985382,0.17115181462,0.203274155864,30.0,34.3024987773,1.0,0.864147699574,9.87460905059,0.352860310659,0.879137679108,0.874689114442,379.075866699,282.907043457,118.947802949,344.19217632,12.8808136864,0.0
780593240.995,780593250.995,780593245.585,780593241.035,780593250.955,3.6183048696,0.61722399991,5.06562681744e-15,8.64113599874e-16,17.4237371083,0.171006223968,0.203068645533,3.60156300256,0.618595557051,5.04218820358e-15,8.66033779872e-16,17.4287724591,0.172094380546,0.204606256525,3.69059312766,0.611266541443,5.16683037873e-15,8.5577315802e-16,17.4022595783,0.166400176177,0.196601042724,32.0,36.452816382,2.0,1.74858941441,9.87722437046,0.714007344219,0.879370521363,0.878025778935,377.561279297,286.178100586,116.012589718,344.19236219,12.8807747629,0.0
780593250.995,780593260.995,780593256.062,780593251.83,780593260.32,3.55572727365,0.600076173812,4.97801818311e-15,8.40106643337e-16,17.4426788927,0.169316390196,0.20068819132,3.46669714855,0.607542235645,4.85337600796e-15,8.50559129903e-16,17.4702102419,0.175326598445,0.209195541469,3.55572727365,0.600076173812,4.97801818311e-15,8.40106643337e-16,17.4426788927,0.169316390196,0.20068819132,31.0,35.1110744099,0.0,0.0,9.87451278115,0.0,0.879129108228,0.883577198768,377.805755615,290.299865723,111.922758831,344.192341326,12.8804994421,0.0
780593260.995,780593270.995,780593266.19,780593261.22,780593270.98,3.74266166279,0.621933433046,5.23972632791e-15,8.70706806264e-16,17.3870485785,0.166908479363,0.197311547624,3.69214909029,0.626032224035,5.1690087264e-15,8.76445113649e-16,17.4018019258,0.170054110297,0.201726313835,3.78117921539,0.618789721303,5.29365090154e-15,8.66305609824e-16,17.3759318451,0.164555871131,0.19402975856,34.0,37.3394865623,1.0,0.93150444198,9.87509039781,0.380364313808,0.879180533511,0.911657796248,380.304534912,293.252655029,108.549099505,344.192450678,12.8809709329,0.0
780593270.995,780593280.995,780593275.187,780593271.06,780593280.42,3.91676849592,0.64162804127,5.48347589428e-15,8.98279257778e-16,17.3376802426,0.16471049759,0.194244933665,3.90182623227,0.642806234681,5.46255672518e-15,8.99928728554e-16,17.3418301895,0.165577106409,0.195452247148,3.99085635738,0.635753981783,5.58719890033e-15,8.90055574496e-16,17.3173347587,0.160492068752,0.188400800058,35.0,39.4052434805,2.0,1.79151374222,9.87388168147,0.731534778073,0.879072921344,0.888408199813,383.389190674,294.881164551,106.423157972,344.192616818,12.8807297895,0.0
780593280.995,780593290.995,780593286.617,780593281.045,780593290.95,4.16728454455,0.655508761038,5.83419836237e-15,9.17712265454e-16,17.2703671116,0.158613735157,0.185815939102,4.11624140863,0.659439608183,5.76273797209e-15,9.23215451456e-16,17.2837479068,0.161336184724,0.189565894411,4.20527153374,0.652568003963,5.88738014723e-15,9.13595205549e-16,17.2605148916,0.156622804723,0.18308768972,36.0,41.5275714893,1.0,0.91867633755,9.87512248762,0.375126171166,0.879183390471,0.867953385387,387.7784729,294.197967529,106.505566989,344.192611063,12.8809185323,0.0
780593290.995,780593300.995,780593296.146,780593291.375,780593300.515,3.57971613765,0.614577043584,5.01160259271e-15,8.60407861017e-16,17.4353785261,0.172025487059,0.204508796806,3.56579650049,0.615722736233,4.99211510069e-15,8.62011830726e-16,17.4396086139,0.172943861598,0.205809197794,3.65482662559,0.608357643746,5.11675727583e-15,8.51700701244e-16,17.4128330497,0.167168311577,0.197675048674,32.0,36.092388371,2.0,1.81649660765,9.87526689179,0.74173611479,0.879196246792,0.886745732092,390.550842285,292.371826172,108.042169467,344.192578074,12.8808607425,0.0
780593300.995,780593310.995,780593305.108,780593301.03,780593310.765,4.98147284383,0.735730478049,6.97406198137e-15,1.03002266927e-15,17.0766055822,0.149564675612,0.173510324389,5.07436149569,0.729309848015,7.10410609397e-15,1.02103378722e-15,17.0565464926,0.145803519537,0.16846614973,5.1633916208,0.723102420742,7.22874826911e-15,1.01234338904e-15,17.0376623359,0.142304107767,0.163809521539,45.0,50.9882962455,5.0,4.39944738757,9.87496203855,1.79644101659,0.87916910567,0.883157186356,391.855682373,289.111358643,111.187322531,344.192460059,12.8809925728,0.0
780593310.995,780593320.995,780593316.603,780593311.55,780593320.77,3.24852016738,0.605942688856,4.54792823433e-15,8.48319764399e-16,17.5407860818,0.185695744092,0.224144594773,3.34790356487,0.59757947428,4.68706499081e-15,8.36611263993e-16,17.5080676505,0.178318102419,0.213472667254,3.43693368997,0.589986837806,4.81170716595e-15,8.25981572928e-16,17.479572117,0.172004763935,0.204479483897,32.0,33.9357663112,5.0,4.55600028516,9.87384959166,1.86036678311,0.879070064384,0.944433177863,391.36151123,285.056304932,115.267846879,344.192481252,12.8808778037,0.0
780593320.995,780593330.995,780593326.547,780593321.23,780593330.625,4.06811981232,0.659554245843,5.69536773724e-15,9.2337594418e-16,17.2965156623,0.163134480257,0.192055206643,4.0926224199,0.657670286037,5.72967138786e-15,9.20738400452e-16,17.2899958024,0.161796729963,0.190202473767,4.181652545,0.650779016733,5.85431356301e-15,9.11090623427e-16,17.2666301393,0.157044419612,0.183664455932,37.0,41.2884715201,3.0,2.74528298774,9.8737212324,1.12099055333,0.879058636543,0.896605286691,389.307373047,281.877105713,118.605861684,344.192719302,12.8811667737,0.0
780593330.995,780593340.995,780593336.122,780593330.995,780593340.77,3.38675212485,0.604617792793,4.7414529748e-15,8.46464909911e-16,17.4955414701,0.178346419585,0.213513290993,3.40919033261,0.602735679268,4.77286646565e-15,8.43829950975e-16,17.4883718794,0.176754167234,0.211233047406,3.49822045771,0.595209193639,4.89750864079e-15,8.33292871094e-16,17.4603820619,0.170600389721,0.202496135675,31.0,34.5426052061,3.0,2.6955325812,9.87433628717,1.10067580399,0.879113394947,0.898161222316,385.8203125,280.501281738,120.337056653,344.192608298,12.8805833625,0.0
780593340.995,780593350.995,780593346.269,780593341.48,780593350.905,4.1088228765,0.650855854292,5.75235202711e-15,9.11198196009e-16,17.2857064498,0.159650549007,0.187241432159,4.05686446711,0.654885658079,5.67961025396e-15,9.1683992131e-16,17.2995237527,0.162479379637,0.191147237132,4.14589459222,0.647965316902,5.8042524291e-15,9.07151443663e-16,17.2759543597,0.15766770594,0.184518079756,36.0,40.9386004461,1.0,0.896484091907,9.87449138794,0.366064337529,0.879127203588,0.879557927519,382.247344971,280.63684082,120.676097592,344.192687425,12.880922991,0.0
780593350.995,780593360.995,780593356.142,780593351.465,780593360.79,3.70206029682,0.61234527266,5.18288441554e-15,8.57283381723e-16,17.39889128,0.16619369981,0.196312658256,3.61303017171,0.619664614676,5.0582422404e-15,8.67530460547e-16,17.4253210293,0.171863412382,0.204279577803,3.70206029682,0.61234527266,5.18288441554e-15,8.57283381723e-16,17.39889128,0.16619369981,0.196312658256,32.0,36.5505769898,0.0,0.0,9.87303664969,0.0,0.878997688059,0.87561363949,379.109039307,282.984283447,118.865933551,344.192323554,12.8809541166,0.0
780593360.995,780593370.995,780593365.175,780593361.065,780593370.65,3.65925174041,0.632378393445,5.12295243657e-15,8.85329750823e-16,17.4115192798,0.173074994959,0.205995097122,3.71486686961,0.62790908234,5.20081361745e-15,8.79072715276e-16,17.3951418638,0.169560424456,0.201031409341,3.80389699471,0.6206875045,5.3254557926e-15,8.689625063e-16,17.3694281295,0.164109363279,0.193408818243,33.0,37.5587812777,4.0,3.49761577335,9.87376401882,1.42819310745,0.879062445824,0.87879737941,377.637908936,286.206542969,115.969883935,344.19236687,12.8808971459,0.0
780593370.995,780593380.995,780593375.773,780593371.155,780593380.505,3.93261090312,0.66008208569,5.50565526437e-15,9.24114919967e-16,17.3332975526,0.168466089554,0.199493748455,4.02812383979,0.652712868221,5.63937337571e-15,9.13798015509e-16,17.3072429651,0.163051692478,0.191940390597,4.11715396489,0.64576810462,5.76401555085e-15,9.04075346468e-16,17.2835072296,0.158190918818,0.185235545005,36.0,40.6481734141,5.0,4.46197172956,9.87288154892,1.82197178957,0.878983879419,0.886289159546,377.842346191,290.324645996,111.89121904,344.19233134,12.880848562,0.0
780593380.995,780593390.995,780593386.302,780593381.14,780593390.525,3.50922451838,0.632710332552,4.91291432574e-15,8.85794465572e-16,17.4569721124,0.179980271227,0.215861587267,3.64179688219,0.622008645296,5.09851563506e-15,8.70812103414e-16,17.4167107006,0.171204171244,0.203348076769,3.73082700729,0.614717273518,5.22315781021e-15,8.60604182926e-16,17.3904872201,0.165597669434,0.195480922488,33.0,36.8348910805,6.0,5.35814025945,9.87311687423,2.18790727261,0.87900483046,0.89656073328,380.14440918,293.838226318,108.002623478,344.192521372,12.8806970638,0.0
780593390.995,780593394.995,780593392.664,780593391.19,780593394.375,4.82093637157,1.12727312249,6.74931092019e-15,1.57818237149e-15,17.1121715011,0.228137140714,0.289185253062,4.83051576321,1.12619665631,6.7627220685e-15,1.57667531884e-15,17.1100162408,0.227532824763,0.288212779846,4.91954588831,1.11614240122,6.88736424364e-15,1.5625993617e-15,17.0901874602,0.222004467044,0.279381538962,17.0,19.4272271464,1.0,0.953651724885,3.94898789186,0.389407787661,0.351578886038,0.875281598532,382.253967285,295.040496826,106.449138013,344.192673712,12.8804979068,0.0


==> wd_2254+126_10sec_nuv.csv <==
t0,t1,t_mean,t0_data,t1_data,cps_bgsub,cps_bgsub_err,flux_bgsub,flux_bgsub_err,mag_bgsub,mag_bgsub_err_1,mag_bgsub_err_2,cps_mcatbgsub,cps_mcatbgsub_err,flux_mcatbgsub,flux_mcatbgsub_err,mag_mcatbgsub,mag_mcatbgsub_err_1,mag_mcatbgsub_err_2,cps,cps_err,flux,flux_err,mag,mag_err_1,mag_err_2,counts,flat_counts,bg_counts,bg_flat_counts,exptime,bg,mcat_bg,responses,detxs,detys,detrad,racent,deccent,flags
776242560.995,776242570.995,776242566.44,776242562.035,776242570.989,28.1252160134,1.94504691016,5.79379449876e-15,4.00679663493e-16,16.4572603333,0.0726033968416,0.077808548179,28.2432869416,1.94122696948,5.81811710997e-15,3.99892755713e-16,16.4527119042,0.0721723701926,0.077313686617,29.1072937265,1.91304169862,5.99610250766e-15,3.94086589915e-16,16.4199954289,0.0691116527881,0.0738117757677,202.0,231.502019527,22.0,19.1286348536,7.95340239125,7.81085923189,6.87179362884,0.872641371422,487.422637939,471.984069824,113.244973101,344.192478516,12.880760692,0.0
776242570.995,776242580.995,776242575.898,776242571.007,776242580.934,27.3767704683,1.818365866,5.63961471647e-15,3.74583368396e-16,16.4865444631,0.0698207321593,0.0746211845599,27.4296532993,1.81671913396,5.65050857965e-15,3.74244141595e-16,16.4844492042,0.0696292195759,0.0744024627785,28.2936600841,1.78960000055,5.82849397733e-15,3.68657600113e-16,16.4507771708,0.0665894168409,0.0709418106817,218.0,249.95758551,23.0,19.8371560365,8.83440264592,8.10017204825,7.63298382636,0.872371800305,488.579284668,471.779052734,114.011061234,344.192361066,12.880671985,0.0
776242580.995,776242590.995,776242585.872,776242581.216,776242590.927,29.8150320066,1.90173612223,6.14189659336e-15,3.9175764118e-16,16.3939118003,0.0671341182931,0.0715604018017,30.02860539,1.89537330752,6.18589271034e-15,3.90446901349e-16,16.3861620929,0.0664546237131,0.0707888348975,30.8926121749,1.86941166059,6.36387810802e-15,3.85098802081e-16,16.3553634192,0.0637902240497,0.0677733251193,238.0,273.085958394,27.0,23.3281067393,8.83984678434,9.5256435852,7.63768759889,0.871632239514,489.349212646,471.359954834,114.348261703,344.192429284,12.8806642289,0.0
776242590.995,776242600.995,776242595.99,776242591.048,776242600.836,29.6590872062,1.86611201698,6.10977196448e-15,3.84419075498e-16,16.3996055476,0.0662501470157,0.0705568530977,29.3537069587,1.87534747289,6.04686363349e-15,3.86321579416e-16,16.4108426142,0.0672397008585,0.0716803835348,30.2177137436,1.84909840238,6.22484903117e-15,3.8091427089e-16,16.3793459931,0.0644854621451,0.0685586603731,232.0,267.056503604,14.0,12.0906120124,8.83774682195,4.93699990506,7.63587321713,0.868836491829,489.304321289,470.834594727,113.985971115,344.192431548,12.8807450433,0.0
776242600.995,776242610.995,776242605.905,776242601.064,776242610.969,27.7621862043,1.82959681254,5.71901035808e-15,3.76896943384e-16,16.4713658431,0.0692936776896,0.0740194478489,27.8171670136,1.82789683079,5.73033640481e-15,3.76546747143e-16,16.469217755,0.0690987299408,0.0737970349339,28.6811737985,1.8009713997,5.90832180249e-15,3.71000108339e-16,16.436007697,0.0661215156917,0.0704109667552,218.0,253.618079889,23.0,19.9011468238,8.84266737725,8.12630161973,7.6401246103,0.859778734429,488.998962402,469.930664062,113.186187695,344.192570429,12.8806230336,0.0
776242610.995,776242620.995,776242616.155,776242611.092,776242620.936,25.9153236428,1.78405128429,5.33855667041e-15,3.67514564564e-16,16.5461084078,0.0722833296589,0.0774410388149,26.1642294727,1.776143877,5.38983127138e-15,3.65885638663e-16,16.5357301264,0.0713106389419,0.076325597086,27.0282362576,1.7484180279,5.56781666907e-15,3.60174113748e-16,16.5004557338,0.0680564820944,0.0726093989966,204.0,238.970813125,28.0,24.097577518,8.84152450228,9.83984415316,7.63913715857,0.853872439202,488.363861084,469.122711182,112.187883244,344.192461193,12.8807554712,0.0
776242620.995,776242630.995,776242625.618,776242621.073,776242630.945,29.1187990149,1.86565924,5.99847259708e-15,3.8432580344e-16,16.4195663529,0.0674261208455,0.0718922880311,29.0916654873,1.86648104231,5.99288309038e-15,3.84495094715e-16,16.4205785371,0.0675159158293,0.0719943861683,29.9556722722,1.8401323591,6.17086848807e-15,3.79067265976e-16,16.3888023236,0.06472687308,0.0688316068282,225.0,265.00862944,21.0,18.1311688109,8.84669277432,7.40356059777,7.64360258068,0.849210808475,486.988067627,468.685913086,110.836269181,344.192502788,12.8807238685,0.0
776242630.995,776242640.995,776242635.931,776242631.016,776242640.947,31.5401848941,1.94827167672,6.49727808819e-15,4.01343965403e-16,16.3328394127,0.0650772428875,0.0692279755843,31.6823066132,1.94414104506,6.52655516231e-15,4.00493055281e-16,16.3279580184,0.0646604941488,0.0687565439248,32.546313398,1.91883818106,6.70454056e-15,3.95280665298e-16,16.2987454948,0.0621959770148,0.0659765123923,243.0,287.691414267,25.0,21.7802930092,8.83944705959,8.89361964541,7.63734223399,0.844766538976,486.16519165,468.818389893,110.274253747,344.192576035,12.8808598005,0.0
776242640.995,776242650.995,776242646.054,776242641.029,776242650.974,30.9688837305,1.92584866388,6.37959004848e-15,3.96724824759e-16,16.3526861211,0.0655020153017,0.0697088808439,31.0229173462,1.92426196117,6.39072097331e-15,3.96397964001e-16,16.3507934106,0.0653390092246,0.0695242863962,31.886924131,1.89871020482,6.56870637099e-15,3.91134302194e-16,16.3209684289,0.0627986222526,0.0666550703749,240.0,282.038169789,23.0,19.8857611669,8.84494749727,8.12001914315,7.64209464947,0.85108432227,485.328063965,469.434448242,110.009186447,344.19270841,12.8806794861,0.0
776242650.995,776242660.995,776242651.531,776242651.001,776242651.948,24.27952509,5.41076040549,5.00158216854e-15,1.11461664353e-15,16.6168995309,0.218435465145,0.273741798218,24.2133527587,5.41767463405,4.98795066829e-15,1.11604097461e-15,16.619862677,0.219229451918,0.274992325184,25.0773595436,5.32668971398,5.16593606597e-15,1.09729808108e-15,16.5817954834,0.209124052054,0.259249944115,19.0,22.1640343507,2.0,1.72689113813,0.883826477514,0.705147214736,0.76363207322,0.857448074821,485.199310303,469.939666748,110.229213283,344.192569786,12.8807104336,4.0
776248470.995,776248480.995,776248479.607,776248478.013,776248480.968,34.6612130711,3.69750939842,7.14020989264e-15,7.61686936074e-16,16.2303906049,0.110050941454,0.12247713879,34.5925906653,3.70100833644,7.12607367704e-15,7.62407717308e-16,16.2325422803,0.110357743267,0.122857333921,35.4512471754,3.65698580024,7.30295691814e-15,7.53339074849e-16,16.2059212043,0.106591688565,0.118206945253,81.0,93.9758988991,6.0,5.12880250124,2.65084888083,2.09426102134,2.276168649,0.862051601813,481.827209473,472.097167969,109.058213075,344.192558334,12.8806606274,4.0
776248480.995,776248490.995,776248486.236,776248481.029,776248490.962,31.7034849862,1.93132891128,6.53091790717e-15,3.97853755723e-16,16.327232489,0.0642050616569,0.0682417934107,31.4838018197,1.93775034691,6.48566317485e-15,3.99176571463e-16,16.334782075,0.0648486139434,0.0689692997628,32.3424583299,1.9125288871,6.66254641595e-15,3.93980950742e-16,16.3055674318,0.0623769562844,0.0661802047621,246.0,285.976303037,16.0,13.8364579348,8.84213253428,5.64988699003,7.59235466435,0.860342603023,484.224517822,472.442138672,111.092901923,344.192505604,12.8806476154,0.0
776248490.995,776248500.995,776248496.071,776248491.056,776248500.956,31.2574430897,1.91090126212,6.43903327647e-15,3.93645659997e-16,16.3426163772,0.0644258611516,0.0684912935986,30.9185405746,1.92090095533,6.36921935837e-15,3.95705596799e-16,16.3544525349,0.065441942054,0.0696408446753,31.7771970848,1.89546285553,6.54610259947e-15,3.90465348239e-16,16.3247110312,0.0629045922931,0.0667744718389,243.0,281.061020404,13.0,11.2581759911,8.84473919001,4.59708852968,7.59459288626,0.864643488562,485.981872559,472.306060791,112.343441445,344.192541209,12.8806861297,0.0
776248500.995,776248510.995,776248505.538,776248501.127,776248510.692,31.0680230611,1.91986593805,6.40001275058e-15,3.95492383239e-16,16.3492159529,0.0651022642191,0.0692562923191,30.9702130399,1.92274478246,6.37986388621e-15,3.96085425187e-16,16.352639518,0.0653968383376,0.0695897675783,31.82886955,1.89732278606,6.55674712731e-15,3.90848493928e-16,16.3229469643,0.0628652453316,0.0667301348607,244.0,281.423256162,19.0,16.4748313028,8.84176095917,6.72722278197,7.59203560896,0.867102490632,486.258605957,472.072753906,112.405644686,344.192419748,12.8806503591,0.0
776248510.995,776248520.995,776248515.954,776248511.003,776248520.964,33.315989476,1.97965015465,6.86309383205e-15,4.07807931858e-16,16.2733682094,0.0626708509987,0.0665111374029,33.1297210916,1.98496238796,6.82472254487e-15,4.08902251919e-16,16.2794555507,0.0631774459195,0.0670820230464,33.9883776018,1.96035438721,7.00160578597e-15,4.03833003765e-16,16.2516739137,0.0608828543013,0.0645007497062,262.0,300.601879103,17.0,14.5635233997,8.84425501638,5.94677205488,7.59417714742,0.871715112122,487.020263672,471.455047607,112.598179906,344.19254733,12.8807735997,0.0
776248520.995,776248530.995,776248525.718,776248521.016,776248530.946,28.8235435282,1.86631889847,5.93764996682e-15,3.84461693086e-16,16.4306315716,0.0681189256959,0.0726804844933,28.9635131761,1.86207622315,5.96648371427e-15,3.8358770197e-16,16.4253719021,0.06765037521,0.0721473020885,29.8221696862,1.83583458797,6.14336695537e-15,3.78181925122e-16,16.3936519075,0.0648607410171,0.0689830176856,226.0,263.882978958,25.0,21.6401489126,8.8485506499,8.83639413931,7.5978656211,0.856650461233,486.836029053,470.489013672,111.844521502,344.192537291,12.8805929541,0.0
776248530.995,776248540.995,776248536.075,776248531.022,776248540.959,28.4699102178,1.83601244799,5.86480150486e-15,3.78218564286e-16,16.4440347561,0.0678535327633,0.0723784228182,28.2915728279,1.84149243025,5.82806400254e-15,3.79347440632e-16,16.4508572698,0.0684655501019,0.0730752390734,29.150229338,1.81495553723,6.00494724363e-15,3.73880840669e-16,16.4183950603,0.0655792534392,0.0697963689664,219.0,257.959764321,17.0,14.7437459356,8.84932194975,6.02036292369,7.59852790275,0.849103371795,485.696624756,469.537445068,110.360172894,344.192632129,12.8806992731,0.0
776248540.995,776248550.995,776248546.161,776248541.025,776248550.985,34.1237407833,2.01791003177,7.02949060137e-15,4.15689466544e-16,16.2473584144,0.0623783784697,0.0661818057191,34.216661151,2.01530606044,7.04863219711e-15,4.1515304845e-16,16.2444059276,0.0621357141888,0.065908702528,35.0753176612,1.99108220857,7.2255154382e-15,4.10162934966e-16,16.2174959677,0.059946984107,0.0634512749775,263.0,310.330772441,24.0,20.618272549,8.847554153,8.41912795749,7.59700997256,0.847660085633,483.95401001,469.050170898,108.70235461,344.192661989,12.8806468043,0.0
776248550.995,776248560.995,776248555.732,776248551.023,776248560.977,29.1364887274,1.86331791186,6.00211667785e-15,3.83843489843e-16,16.4189069669,0.067304429228,0.0717539517737,29.0675053287,1.86540911195,5.98790609771e-15,3.84274277062e-16,16.4214805981,0.0675326989546,0.0720134708153,29.9261618389,1.83920994376,6.1647893388e-15,3.78877248414e-16,16.3898724494,0.0647573061205,0.0688660245172,229.0,264.752108719,20.0,17.1088541523,8.84684478233,6.98611544553,7.59640086681,0.865346430442,482.934570312,469.141784668,107.975596039,344.192779585,12.880681193,0.0
776248560.995,776248570.995,776248566.059,776248561.008,776248570.982,31.7977430802,1.95823634844,6.55033507452e-15,4.03396687778e-16,16.32400926,0.0648860438613,0.069011640849,32.0141306224,1.95198535485,6.59491090822e-15,4.02108983099e-16,16.3166457185,0.0642604389363,0.0683043587706,32.8727871326,1.92698065334,6.77179414932e-15,3.96958014589e-16,16.2879086813,0.0618495462309,0.0655868053587,255.0,291.016991107,27.0,23.307368655,8.85282376371,9.51717553414,7.6015347581,0.876450898889,482.440429688,469.690673828,107.950055422,344.192584943,12.8807822863,0.0
776248570.995,776248580.995,776248572.363,776248571.062,776248573.943,26.7520252226,3.25214014895,5.51091719585e-15,6.69940870685e-16,16.5116083369,0.124562213096,0.14072731717,26.5508093646,3.26377686984,5.4694667291e-15,6.72338035187e-16,16.5198055888,0.125877555298,0.142409038228,27.4094658747,3.21382529867,5.6463499702e-15,6.62048011526e-16,16.4852485686,0.120378227945,0.135408620232,64.0,72.7372060161,5.0,4.27265437447,2.65372577301,1.74466720291,2.2786389112,0.880194344587,482.33380127,470.169555664,108.178654889,344.192523289,12.880715224,4.0
777621120.995,777621130.995,777621128.418,777621125.995,777621130.98,27.5061975252,2.56114119137,5.6662766902e-15,5.27595085421e-16,16.4814236065,0.0966610816894,0.106115170835,27.5320150267,2.56000496136,5.67159509551e-15,5.2736102204e-16,16.4804050052,0.0965333592594,0.105961241518,28.3049361052,2.52575194925,5.83081683767e-15,5.20304901545e-16,16.4503445529,0.0928025955296,0.101482524779,109.0,125.586501997,10.0,8.6790184793,4.4369116938,3.54393254571,3.42938257143,0.868300291821,482.919128418,461.399627686,103.17701361,344.192588605,12.8807442631,4.0
777621130.995,777621140.995,777621135.815,777621131.0,777621140.935,27.8900976203,1.81848123122,5.74536010978e-15,3.74607133631e-16,16.4663749141,0.0685796072074,0.0732051924187,27.8377984772,1.8201017274,5.73458648631e-15,3.74940955843e-16,16.4684127836,0.0687637822964,0.073415097825,28.6107195557,1.79600379533,5.89380822847e-15,3.69976781838e-16,16.438678049,0.0661021060257,0.0703889566168,221.0,253.771624975,18.0,15.6533365931,8.86980925038,6.39177910886,6.85566253158,0.870961179386,481.966888428,462.318145752,102.966606667,344.192610026,12.8807530755,0.0
777621140.995,777621150.995,777621146.18,777621141.015,777621150.96,28.7087484908,1.85705289333,5.91400218911e-15,3.82552896027e-16,16.4349643486,0.0680538154285,0.0726063634716,28.8843223196,1.85171861849,5.95017039785e-15,3.81454035409e-16,16.4283445434,0.0674643583299,0.0719357623732,29.6572433981,1.82805069018,6.10939214001e-15,3.76578442176e-16,16.3996730463,0.064942431794,0.0690754332991,226.0,263.199521035,24.0,20.6145796022,8.8747129159,8.41762000422,6.85945267803,0.858694708922,481.319488525,463.849700928,103.390732286,344.192661545,12.8806143069,0.0
777621150.995,777621160.995,777621155.937,777621151.005,777621160.985,29.6307568193,1.87017325773,6.10393590477e-15,3.85255691093e-16,16.4006431394,0.0664515811442,0.0707853823751,29.5718156292,1.87194696254,6.09179401961e-15,3.85621074284e-16,16.4028050254,0.0666412968436,0.0710006997435,30.3447367076,1.84855244514,6.25101576177e-15,3.80801803699e-16,16.374791566,0.0642049418564,0.0682416580673,232.0,269.46551522,18.0,15.5271219997,8.88014016454,6.3402414832,6.8636475129,0.861048800083,481.678070068,465.47076416,104.679167411,344.192500187,12.8808135379,0.0
777621160.995,777621170.995,777621166.063,777621161.005,777621170.99,32.6200225171,1.94870265811,6.71972463852e-15,4.0143274757e-16,16.2962893588,0.0629977686071,0.0668794784852,32.3997841872,1.95505515175,6.67435554255e-15,4.0274136126e-16,16.3036447065,0.0636145112143,0.0675750107876,33.1727052656,1.93266928694,6.83357728472e-15,3.9812987311e-16,16.2780477748,0.0614818023921,0.065173411788,255.0,294.609461295,14.0,12.0206201742,8.88108036218,4.90841990448,6.86437421147,0.86581405766,482.848754883,466.509643555,106.242406182,344.192572577,12.8805497432,0.0
777621170.995,777621180.995,777621176.099,777621171.015,777621180.99,30.1717078695,1.8999910929,6.21537182111e-15,3.91398165138e-16,16.3810002647,0.0663051817325,0.0706192816161,30.3490773353,1.8947300461,6.25190993108e-15,3.90314389496e-16,16.3746362692,0.0657520644697,0.0699921611858,31.1219984138,1.87163141046,6.41113167325e-15,3.85556070554e-16,16.3473313094,0.0634065530864,0.0673403917806,235.0,276.499469455,24.0,20.676089339,8.88437386887,8.4427364801,6.86691983222,0.850109161381,484.599212646,466.942047119,107.880788155,344.192668444,12.8806778843,0.0
777621180.995,777621190.995,777621185.937,777621181.02,777621190.955,30.6790985291,1.91529413889,6.319894297e-15,3.94550592611e-16,16.3628935145,0.0657507475627,0.0699906688992,30.8611922144,1.90993573352,6.35740559617e-15,3.93446761105e-16,16.3564682512,0.0651967252475,0.0693632067595,31.6341132929,1.88702190717,6.51662733834e-15,3.88726512876e-16,16.3296108359,0.0629076300668,0.0667778950079,239.0,281.033082612,24.0,20.7776790256,8.88386154561,8.48421893543,6.86652384677,0.850634033903,486.497772217,466.298828125,108.983481359,344.192537809,12.8805204907,0.0
777621190.995,777621200.995,777621196.09,777621191.055,777621200.99,34.1763093462,2.0036603444,7.04031972532e-15,4.12754030947e-16,16.2456870949,0.0618575916498,0.0655958528176,34.1592063754,2.00414040061,7.03679651334e-15,4.12852922526e-16,16.2462305697,0.0619021094819,0.0656459178269,34.9321274539,1.98232951408,7.1960182555e-15,4.08359879901e-16,16.2219374098,0.0599286200783,0.0634307009423,271.0,310.526292437,19.0,16.4541631952,8.88941828255,6.71878330471,6.87081876587,0.872862601639,487.860473633,465.040893555,109.315052309,344.192391872,12.880685982,0.0
777621200.995,777621210.995,777621206.037,777621201.13,777621210.96,31.6727919167,1.94557232187,6.52459513484e-15,4.00787898305e-16,16.3282841311,0.064725576687,0.068830140742,31.8853454938,1.93941674028,6.56838117172e-15,3.99519848497e-16,16.3210221821,0.0641090633153,0.0681333503956,32.6582665723,1.91686621132,6.72760291389e-15,3.94874439532e-16,16.2950171759,0.0619268175798,0.0656737065777,253.0,290.270335583,25.0,21.4506348966,8.88811213972,8.75900924946,6.86980922055,0.871696440933,488.225769043,463.294647217,108.581760391,344.192528953,12.8806127592,0.0
777621210.995,777621220.995,777621215.967,777621211.01,777621220.96,32.2487076672,1.93673200463,6.64323377945e-15,3.98966792953e-16,16.3087192114,0.0633221361709,0.0672451796394,32.0299342214,1.94307269838,6.59816644961e-15,4.00272975866e-16,16.3161098831,0.0639448520182,0.0679478990177,32.8028552999,1.92057752296,6.75738819177e-15,3.9563896973e-16,16.2902208795,0.0617775139738,0.0655058079811,256.0,291.715571928,14.0,12.0686477782,8.89299328554,4.92803117609,6.87358196104,0.877650975177,487.66394043,461.468536377,107.067023009,344.192741803,12.8805444077,0.0
777621220.995,777621230.995,777621225.937,777621221.005,777621230.98,28.0669880947,1.8136531194,5.7817995475e-15,3.73612542597e-16,16.4595104739,0.0679852560575,0.0725283262899,27.8897036179,1.81913955187,5.74527894528e-15,3.74742747684e-16,16.4663902523,0.0686046052612,0.0732336783758,28.6626246963,1.79509711391,5.90450068744e-15,3.69790005465e-16,16.4367101072,0.0659536463393,0.0702206343361,222.0,254.950587403,15.0,12.9749771872,8.89487931074,5.29811568476,6.87503970968,0.870995570531,486.245117188,460.118377686,105.130583439,344.192791542,12.8805640248,0.0
777621230.995,777621240.995,777621235.861,777621231.015,777621240.94,33.3805054974,1.98730768833,6.87638413247e-15,4.09385383797e-16,16.2712677272,0.0627882470362,0.0666433814592,33.4816800684,1.98444379069,6.89722609409e-15,4.08795420882e-16,16.2679818945,0.0625162105365,0.0663369847175,34.2546011468,1.96242718275,7.05644783625e-15,4.04259999647e-16,16.2432027124,0.0604847444137,0.0640540790229,262.0,304.684757513,22.0,19.0403943059,8.89471041296,7.7748276749,6.87490916502,0.859983899206,484.435943604,459.571533203,103.335357649,344.19268308,12.8806969443,0.0
777621240.995,777621250.995,777621245.786,777621241.105,777621250.975,29.42973082,1.86704789914,6.06252454892e-15,3.84611867222e-16,16.4080342754,0.0667833735668,0.0711620019864,29.4465050376,1.86654284606,6.06598003774e-15,3.84507826289e-16,16.407415609,0.0667289642751,0.0711002248198,30.219426116,1.84312094954,6.2252017799e-15,3.79682915605e-16,16.3792844685,0.0642795184658,0.068325916435,232.0,268.82196678,20.0,17.2037553793,8.89566750038,7.02486677989,6.87564891806,0.86310929789,482.379882812,460.008575439,101.918959073,344.192802303,12.8806336148,0.0
777621250.995,777621260.995,777621255.847,777621250.995,777621260.94,27.5021558923,1.80762571678,5.66544411382e-15,3.72370897656e-16,16.4815831513,0.0691146074614,0.0738151461573,27.5164774561,1.80718049315,5.66839435595e-15,3.72279181588e-16,16.4810179086,0.0690632709914,0.0737565895474,28.2893985345,1.78298730014,5.82761609812e-15,3.67295383828e-16,16.4509407151,0.0663604271892,0.0706819559804,218.0,251.739246715,20.0,17.1561956641,8.89871329033,7.00544656283,6.87800307332,0.866007711059,480.895385742,461.420654297,101.570469176,344.192686716,12.8806569534,0.0
777621260.995,777621270.995,777621265.732,777621261.03,777621270.96,28.7588619369,1.85087150281,5.924325559e-15,3.81279529579e-16,16.4330707603,0.0677196293464,0.0722260781737,28.8540199131,1.84798147686,5.9439281021e-15,3.80684184234e-16,16.4294841821,0.0674008995978,0.0718636143697,29.6269409916,1.82433761819,6.10314984426e-15,3.75813549347e-16,16.4007829688,0.0648787332642,0.0690033707861,227.0,263.732224588,22.0,18.9243437922,8.90177034013,7.72744038182,6.88036593155,0.860739524371,480.201202393,463.401977539,102.23523669,344.192676472,12.8807283517,0.0
777621270.995,777621280.995,777621275.889,777621271.055,777621280.94,28.0136101775,1.83206976229,5.77080369657e-15,3.77406371032e-16,16.4615772976,0.0687809910663,0.0734347146512,28.1869650649,1.82675213185,5.80651480337e-15,3.76310939162e-16,16.454879207,0.0681786722039,0.0727485078164,28.9598861434,1.80285205959,5.96573654554e-15,3.71387524276e-16,16.4255078748,0.0655703486971,0.0697862818322,221.0,258.031970783,24.0,20.6480786172,8.9099787722,8.43129876871,6.88671040172,0.8565077431,480.736083984,465.346069336,103.867338633,344.192631365,12.880667084,0.0
777621280.995,777621290.995,777621285.664,777621281.02,777621290.99,29.9526779523,1.87473459775,6.17025165818e-15,3.86195327138e-16,16.3889108574,0.0659141912365,0.0701759087484,29.8484322329,1.87785492969,6.14877703998e-15,3.86838115516e-16,16.3926961873,0.0662443143964,0.0705502372737,30.6213533114,1.85459465559,6.30799878214e-15,3.82046499051e-16,16.3649390489,0.0638436411647,0.0678336266855,236.0,272.615630745,17.0,14.5789705326,8.90279498666,5.95307963416,6.88115790245,0.865912894296,482.175872803,466.737609863,105.86209256,344.192594181,12.8806728207,0.0
777621290.995,777621300.995,777621295.899,777621291.135,777621300.93,27.7969104633,1.81319931156,5.72616355544e-15,3.73519058182e-16,16.4700086796,0.068608723245,0.0732383710641,27.7726009474,1.81395149044,5.72115579516e-15,3.7367400703e-16,16.470958615,0.068694520233,0.0733361505152,28.5455220258,1.78988122045,5.88037753732e-15,3.68715531414e-16,16.4411550261,0.0660294569839,0.070306581639,215.0,254.347548623,19.0,16.3354560445,8.91024337873,6.67031121817,6.88691492167,0.845555206722,484.085784912,467.275299072,107.686513035,344.192581995,12.8806084097,0.0
777621300.995,777621310.995,777621305.923,777621301.065,777621310.955,29.3233439403,1.87957455425,6.0406088517e-15,3.87192358176e-16,16.4119662641,0.067454305816,0.0719243327889,29.6207761409,1.87066957468,6.10187988503e-15,3.85357932383e-16,16.4010089151,0.0664904119991,0.0708294468214,30.3936972194,1.84732797938,6.26110162719e-15,3.80549563752e-16,16.3730411682,0.0640632757445,0.0680816343787,230.0,270.694261618,27.0,23.3457497858,8.90626302106,9.53284782919,6.88383841933,0.849787408184,486.177947998,466.770019531,109.017770246,344.192553898,12.8806558218,0.0
777621310.995,777621320.995,777621317.219,777621311.08,777621320.98,32.8604411658,2.51864255891,6.76925088015e-15,5.18840367135e-16,16.2883165257,0.0801829782206,0.086580170818,32.6129566175,2.52781637015,6.71826906321e-15,5.20730172251e-16,16.2965245681,0.0810528440925,0.0875953309483,33.385877696,2.49905391686,6.87749080537e-15,5.14805106873e-16,16.2710930048,0.0783733121034,0.0844738694813,155.0,178.473747969,8.0,6.87886798939,5.34578571197,2.80887109567,4.13187045774,0.868667518213,487.904327393,465.158660889,109.420390527,344.192559257,12.8807101055,0.0
777621320.995,777621330.995,777621326.19,777621320.995,777621330.99,26.0507289283,1.76093583475,5.36645015924e-15,3.62752781959e-16,16.5404503004,0.0710177649707,0.0759901611343,26.0696299082,1.76033352136,5.37034376109e-15,3.62628705401e-16,16.5396628354,0.0709444244923,0.0759061928175,26.8425509867,1.73552397191,5.52956550326e-15,3.57517938214e-16,16.5079405332,0.0680229607814,0.0725712421007,208.0,239.213860536,20.0,17.2812564579,8.91174093903,7.05651305362,6.8880724176,0.869603565696,488.438751221,463.203186035,108.701680955,344.192481958,12.8806319509,0.0
777621330.995,777621340.995,777621335.779,777621331.025,777621340.96,34.5050126128,2.00812923824,7.10803259824e-15,4.13674623077e-16,16.2352945238,0.0614175346475,0.065101196716,34.4472199074,2.00974337109,7.09612730092e-15,4.14007134444e-16,16.2371145561,0.0615657831446,0.0652677912549,35.2201409858,1.98804747981,7.25534904308e-15,4.09537780841e-16,16.2130222747,0.0596185904296,0.0630834723302,276.0,313.854728205,18.0,15.606544706,8.91122861577,6.3726724216,6.88767643215,0.879495197774,487.870178223,461.202728271,107.083809088,344.192693385,12.880567773,0.0
777621340.995,777621350.995,777621346.234,777621341.04,777621350.965,32.5580988025,1.95267817824,6.70696835331e-15,4.02251704717e-16,16.2983524081,0.0632392510114,0.0671517104594,32.498767773,1.95438191424,6.69474616124e-15,4.02602674333e-16,16.3003327637,0.0634050911999,0.0673387428141,33.2716888515,1.93206919762,6.8539679034e-15,3.9800625471e-16,16.2748128851,0.0612854537944,0.0649528112843,256.0,296.554377032,18.0,15.5762691756,8.91311464097,6.36030991338,6.88913418079,0.863464524364,486.342987061,459.641845703,104.939321388,344.192583582,12.8806608356,0.0
777621350.995,777621360.995,777621356.025,777621351.085,777621360.9,31.6025002157,1.92937656654,6.51011504443e-15,3.97451572708e-16,16.3306963926,0.0643410466179,0.0683954416365,31.6189264112,1.92889894299,6.51349884071e-15,3.97353182257e-16,16.3301322005,0.0642931341336,0.0683413010602,32.3918474897,1.90628947072,6.67272058287e-15,3.92695630968e-16,16.3039107026,0.0620870281838,0.0658539251534,249.0,288.731215933,20.0,17.2310324501,8.91370015327,7.03600491714,6.88958673559,0.862477408643,484.160003662,459.201721191,102.896792994,344.192593426,12.880651627,0.0
777621360.995,777621370.995,777621366.005,777621361.0,777621370.975,28.5654266665,1.83452493533,5.88447789329e-15,3.77912136679e-16,16.4403982118,0.0675804423062,0.0720677648079,28.5081882169,1.83627437773,5.87268677268e-15,3.78272521813e-16,16.4425759564,0.0677745825829,0.0722885947308,29.2811092953,1.81250818608,6.03190851484e-15,3.73376686332e-16,16.4135311859,0.0652093146124,0.0693774573598,225.0,260.984730011,18.0,15.6218770116,8.91307523149,6.37893311306,6.88910372037,0.862183452484,481.998687744,459.747711182,101.457251013,344.192487838,12.8806009016,0.0
777621370.995,777621380.995,777621375.916,777621371.005,777621380.99,30.6284300674,1.91188157741,6.30945659388e-15,3.93847604946e-16,16.3646881585,0.0657424283895,0.0699812419062,30.8397356679,1.90567472448,6.35298554758e-15,3.92568993244e-16,16.3572233825,0.0650994768597,0.0692531377851,31.6126567463,1.88279677884,6.51220728974e-15,3.87856136441e-16,16.3303475107,0.0628121668347,0.0666703303157,244.0,281.912996781,25.0,21.4948491485,8.91772555035,8.77706340229,6.89269804983,0.865581163398,480.272735596,461.288330078,100.994908207,344.192598768,12.8806983694,0.0
777621380.995,777621390.995,777621386.34,777621381.055,777621390.97,28.0398544833,1.83901134284,5.77621002355e-15,3.78836336624e-16,16.4605606113,0.0689708814345,0.0736512209312,28.3312263656,1.83010905498,5.83623263132e-15,3.77002465325e-16,16.4493365647,0.0679629807498,0.0725029738583,29.1041474441,1.8062814389,5.99545437349e-15,3.72093976413e-16,16.4201127953,0.0653753726357,0.0695654606219,223.0,259.620466172,27.0,23.2503984151,8.92039413526,9.49391268616,6.89476065536,0.858969121872,479.594390869,463.633911133,101.904571555,344.192642615,12.8807498876,0.0
777621390.995,777621400.995,777621396.234,777621391.22,777621400.99,34.1568870227,2.00394766916,7.03631872667e-15,4.12813219847e-16,16.2463042919,0.0619004084452,0.0656440047511,34.2130001766,2.00237720926,7.04787803638e-15,4.12489705108e-16,16.2445221009,0.0617546388498,0.0654800882119,34.9859212551,1.9806184738,7.20709977854e-15,4.08007405602e-16,16.2202667142,0.0597887145353,0.063273982782,266.0,312.021828515,21.0,18.1071163843,8.9184968502,7.39373919025,6.89329420375,0.852538443347,480.275634766,465.787475586,103.789062434,344.19262856,12.8808116055,0.0
777621400.995,777621410.995,777621405.988,777621401.0,777621410.97,34.8125868657,2.04566944958,7.17139289434e-15,4.21407906613e-16,16.2256592595,0.0619962241126,0.0657517740385,35.2978417136,2.03232968918,7.27135539301e-15,4.18659915971e-16,16.2106296218,0.0607795818597,0.0643848468732,36.0707627921,2.01089919926,7.43057713518e-15,4.14245235048e-16,16.1871116838,0.0589014186987,0.0622810554286,279.0,321.75851629,32.0,27.4853493507,8.92020271777,11.2231843182,6.89461270475,0.867279525226,481.861572266,467.330413818,105.993875478,344.192568223,12.8807342275,0.0
777621410.995,777621420.995,777621415.925,777621411.02,777621420.99,29.8638825109,1.87916320675,6.15195979724e-15,3.87107620591e-16,16.3921343291,0.0662558156395,0.0705632829774,29.9113470867,1.87774710955,6.16173749985e-15,3.86815904567e-16,16.3904100691,0.0661054522106,0.0703927510577,30.6842681651,1.85453498032,6.32095924202e-15,3.82034205947e-16,16.362710576,0.0637145122606,0.0676878663382,231.0,273.754634571,21.0,17.9245777679,8.9216608686,7.31920258855,6.89573974026,0.844094190664,484.008453369,467.94354248,108.045107257,344.192552485,12.8806950565,0.0
777621420.995,777621430.995,777621425.914,777621420.995,777621430.94,35.5381270451,2.0200717133,7.3208541713e-15,4.1613477294e-16,16.203263661,0.0600255507974,0.0635393050547,35.2066097138,2.02924462096,7.25256160105e-15,4.18024391919e-16,16.2134394853,0.0608427920146,0.0644557849574,35.9795307923,2.00779326173,7.41178334321e-15,4.13605411917e-16,16.1898612614,0.0589580153537,0.0623443385262,273.0,321.124178374,11.0,9.64803104639,8.92519083219,3.93961267728,6.89846812352,0.850247045904,486.299682617,467.332427979,109.459084033,344.192510334,12.8806229337,0.0
777621430.995,777621440.995,777621436.083,777621431.03,777621440.985,30.6616191592,1.91033177865,6.3162935468e-15,3.93528346402e-16,16.3635122873,0.0656217172176,0.0698444736095,30.8354236592,1.90522552953,6.3520972738e-15,3.92476459084e-16,16.3573752007,0.0650934167811,0.0692462794813,31.6083447377,1.88234991225,6.51131901597e-15,3.87764081923e-16,16.3304956166,0.0628060055942,0.0666633887324,244.0,281.969926087,24.0,20.6828467537,8.92074319067,8.44549575777,6.89503044764,0.865439966645,488.068359375,465.709777832,109.880893816,344.192454178,12.8807321459,0.0
777621440.995,777621450.995,777621446.099,777621441.005,777621450.99,30.7271452627,1.90958096723,6.32979192412e-15,3.9337367925e-16,16.3611944661,0.0654609372529,0.069662356887,30.8590176738,1.90570724195,6.35695764081e-15,3.92575691843e-16,16.3565447571,0.0650610722645,0.0692096759696,31.6319387523,1.88284260199,6.51617938297e-15,3.87865576009e-16,16.3296854723,0.0627764485004,0.0666300892935,244.0,282.243266404,23.0,19.7711718728,8.92273055454,8.07322851474,6.89656652307,0.864703273241,488.772216797,463.492156982,109.141011876,344.192618328,12.8807098109,0.0
777621450.995,777621460.995,777621455.675,777621450.995,777621460.895,29.0932479141,1.87813007987,5.9932090703e-15,3.86894796454e-16,16.4205194806,0.0679208022022,0.0724549717883,29.5142644597,1.8655291099,6.07993847869e-15,3.84298996639e-16,16.404920089,0.0665452946548,0.0708917322554,30.2871855381,1.84217132625,6.23916022085e-15,3.79487293208e-16,16.3768527049,0.0641077857566,0.0681319073592,237.0,270.307315704,30.0,26.0955038089,8.92480799722,10.6556640553,6.89817222231,0.876886654372,488.276184082,461.256134033,107.447655315,344.192631624,12.8805624074,0.0
777621460.995,777621470.995,777621466.164,777621461.0,777621470.93,30.4406781867,1.89697086823,6.27077970646e-15,3.90775998855e-16,16.3713641904,0.0656352992495,0.069859860718,30.4991422697,1.89524277972,6.28282330755e-15,3.90420012622e-16,16.3692809355,0.0654552855686,0.0696559562263,31.2720633481,1.87224675679,6.44204504972e-15,3.85682831898e-16,16.3421086571,0.0631311161929,0.0670297901856,241.0,278.988884527,21.0,18.1642637039,8.92134559275,7.41707434578,6.89549605691,0.864075559605,486.515075684,459.57824707,105.044875384,344.192563136,12.8806524699,0.0
777621470.995,777621480.995,777621476.222,777621471.01,777621480.97,29.4594165906,1.87170621809,6.06863981767e-15,3.85571480926e-16,16.4069396453,0.066879542525,0.0712712099068,29.5939983696,1.86767466269,6.09636366413e-15,3.84740980515e-16,16.4019908861,0.0664454194118,0.0707783904786,30.366919448,1.84435027043,6.2555854063e-15,3.79936155709e-16,16.3739981564,0.0640177673418,0.0680302382776,234.0,271.090730214,23.0,19.8402480299,8.92717256613,8.10143461223,6.89999984746,0.863262283177,484.065429688,459.059387207,102.737567062,344.192549328,12.8807432298,0.0
777621480.995,777621490.995,777621486.003,777621481.015,777621490.985,32.6417257225,1.95515028511,6.72419549884e-15,4.02760958734e-16,16.2955672219,0.0631594346596,0.067061716306,32.6149256874,1.95591767049,6.7186746916e-15,4.02919040121e-16,16.2964590167,0.0632339524658,0.0671457358323,33.3878467658,1.93366378768,6.87789643376e-15,3.98334740263e-16,16.2710289709,0.0611271415834,0.0647750068872,257.0,298.136325815,19.0,16.3162720603,8.92948646571,6.66247775795,6.90178830922,0.862077995562,481.688354492,459.742706299,101.203647244,344.192539736,12.8807713583,0.0
777621490.995,777621500.995,777621495.244,777621491.035,777621500.92,32.9259096917,1.97465044843,6.7827373965e-15,4.06777992377e-16,16.2861555433,0.0632365364703,0.0671486495417,33.0929572173,1.96990617072,6.81714918677e-15,4.05800671167e-16,16.2806610554,0.0627795043929,0.0666335320157,33.8658782958,1.94780419608,6.97637092894e-15,4.01247664392e-16,16.2555941417,0.0607165892939,0.0643141616987,261.0,302.297177643,24.0,20.5480334066,8.92630555753,8.39044697436,6.89932971824,0.863463511884,479.968994141,461.304046631,100.763218275,344.192657099,12.8806864368,0.0
777621500.995,777621510.995,777621506.033,777621501.045,777621510.97,31.0330404319,1.91297557872,6.39280632898e-15,3.94072969217e-16,16.3504391819,0.0649464447443,0.0690799734746,31.0883677703,1.9113560289,6.40420376068e-15,3.93739341953e-16,16.3485051977,0.0647809600505,0.0688927769155,31.8612888488,1.88858575331,6.56342550284e-15,3.89048665183e-16,16.3218416504,0.0625220592511,0.0663435704517,245.0,284.612035443,21.0,18.119061614,8.93284753151,7.39861682573,6.90438614782,0.860878170534,479.183807373,463.878753662,101.737753659,344.192652778,12.8807385568,0.0
777621510.995,777621520.995,777621516.101,777621511.025,777621520.965,29.5014572094,1.84820138514,6.07730018513e-15,3.80729485339e-16,16.4053913293,0.0659733683932,0.070242992198,29.2376453942,1.85617211593,6.02295495121e-15,3.82371455881e-16,16.4151440137,0.0668291271391,0.0712139564303,30.0105664727,1.83272131337,6.18217669338e-15,3.77540590554e-16,16.3868145171,0.0643592717083,0.0684160371228,228.0,268.136246363,13.0,11.1398026602,8.93472792679,4.54875275294,6.90583954497,0.850354701198,479.823272705,466.260864258,103.741298418,344.192528787,12.8807759072,0.0
777621520.995,777621530.995,777621526.113,777621520.995,777621530.82,28.2273849543,1.81389201413,5.81484130059e-15,3.73661754911e-16,16.4533233849,0.0676193582528,0.0721120240035,28.0400244068,1.8196629203,5.77624502779e-15,3.74850561582e-16,16.4605540317,0.0682671710567,0.0728492813223,28.8129454852,1.79573657008,5.93546676996e-15,3.69921733437e-16,16.4310308562,0.0656424316666,0.0698679412107,223.0,257.448319216,15.0,12.81325193,8.93516143109,5.23207787143,6.90617460958,0.866394355392,481.620727539,467.958099365,106.208504525,344.19254878,12.8807082765,0.0
777621530.995,777621540.995,777621535.997,777621531.015,777621540.95,30.0768499909,1.87762011317,6.19583109812e-15,3.86789743314e-16,16.3844191256,0.065748175856,0.0699877547157,30.0130398078,1.87952121472,6.18268620041e-15,3.87181370231e-16,16.3867250394,0.0659485272769,0.0702148312641,30.7859608863,1.85636248907,6.34190794258e-15,3.82410672748e-16,16.3591182168,0.0635708739927,0.0675257712093,233.0,275.029866593,18.0,15.5140958117,8.93361320145,6.33492245644,6.90497795025,0.847487293981,484.048095703,468.602478027,108.491393128,344.192594968,12.8807252152,0.0
777621540.995,777621550.995,777621545.832,777621541.045,777621550.975,33.2766337855,1.98696670225,6.85498655981e-15,4.09315140663e-16,16.2746515319,0.0629681633662,0.0668461122732,33.502268043,1.98060152872,6.90146721686e-15,4.08003914915e-16,16.2673144775,0.0623613146824,0.0661625972724,34.2751891215,1.95864052946,7.06068895903e-15,4.03479949069e-16,16.2425503505,0.0603359460544,0.0638872196757,259.0,306.231770769,25.0,21.8488050015,8.93450272975,8.92159537561,6.90566548543,0.845897349483,486.481781006,467.979309082,110.001295034,344.192570626,12.8806878272,0.0
777621550.995,777621560.995,777621555.638,777621551.015,777621560.94,29.1099675312,1.84642735435,5.99665331143e-15,3.80364034997e-16,16.4198956974,0.0667716423266,0.0711486815925,29.0092607685,1.84947772269,5.97590771832e-15,3.80992410875e-16,16.423658345,0.0671037652295,0.0715259138524,29.782181847,1.82593571974,6.13512946048e-15,3.76142758267e-16,16.3951087224,0.0646053024514,0.0686941392611,228.0,266.037006851,17.0,14.705454953,8.9327574527,6.00472743916,6.90431652401,0.857162416893,488.40335083,466.239654541,110.466484835,344.192532449,12.8806962866,0.0
777621560.995,777621570.995,777621565.91,777621561.01,777621570.93,26.5822264656,1.77307926082,5.47593865191e-15,3.65254327729e-16,16.5185216159,0.070107451437,0.0749487940895,26.5617713288,1.77372478674,5.47172489374e-15,3.65387306069e-16,16.5193574162,0.0701844685507,0.075036826531,27.3346924073,1.74916727779,5.63094663591e-15,3.60328459224e-16,16.488214522,0.0673446237834,0.0717996403641,210.0,244.211265362,19.0,16.4635511114,8.93411426486,6.72261670383,6.90536523273,0.860127443124,489.104949951,463.661834717,109.510370766,344.192586075,12.8806083889,0.0
777621570.995,777621580.995,777621575.961,777621571.085,777621580.96,30.2159334218,1.89345594422,6.2244822849e-15,3.9005192451e-16,16.3794099628,0.0659900791131,0.0702619369461,30.3531759346,1.88939583303,6.25275424252e-15,3.89215541604e-16,16.374489652,0.0655638400003,0.0697789090073,31.126097013,1.8663652045,6.41197598468e-15,3.84471232127e-16,16.3471883332,0.0632251532631,0.0671358140098,243.0,278.135276719,23.0,19.9175553704,8.93575820324,8.13300177624,6.90663586736,0.873767513515,488.526824951,461.246734619,107.648322037,344.192634145,12.8805888752,0.0
777621580.995,777621590.995,777621585.773,777621580.995,777621590.985,29.6674958085,1.88189146698,6.11150413655e-15,3.87669642199e-16,16.3992977758,0.0667750987422,0.0711526061939,29.8754160375,1.87569578803,6.15433570373e-15,3.86393332334e-16,16.3917150953,0.0661124391684,0.070400674071,30.648337116,1.85248233579,6.31355744589e-15,3.81611361172e-16,16.36398271,0.0637184877024,0.0676923532553,237.0,273.719464111,25.0,21.4527355231,8.93097276616,8.75986700527,6.90293710217,0.866109006284,486.795928955,459.511230469,105.238395251,344.192592673,12.8807257249,0.0
777621590.995,777621600.995,777621595.806,777621591.0,777621600.955,27.1480100277,1.78591017954,5.5924900657e-15,3.67897496985e-16,16.4956549977,0.0691731962846,0.073881982359,27.0492891955,1.78900099175,5.57215357428e-15,3.685342043e-16,16.4996103571,0.06953412621,0.0742938896983,27.822210274,1.76465718076,5.73137531644e-15,3.63519379236e-16,16.4690209285,0.0667683938783,0.0711449931527,215.0,248.577926915,17.0,14.7517996717,8.9345139896,6.0236515326,6.90567418841,0.864994821598,484.18850708,458.865875244,102.727289425,344.192589208,12.8807421086,0.0
777621600.995,777621610.995,777621606.296,777621601.145,777621610.93,33.8971593444,1.98550273074,6.98281482494e-15,4.09013562533e-16,16.2545917377,0.0618033756181,0.0655348870469,33.7900356784,1.98851919969,6.96074734975e-15,4.09634955137e-16,16.2580283741,0.0620853619367,0.0658520505255,34.5629567569,1.96665096782,7.11996909192e-15,4.05130099371e-16,16.23347278,0.0600853013982,0.0636062616805,266.0,308.863931775,17.0,14.5708060258,8.93627052651,5.94974579387,6.90703185281,0.86131926384,481.480865479,459.550872803,100.92293045,344.192576726,12.8806992048,0.0
777621610.995,777621620.995,777621616.018,777621611.07,777621620.955,32.7408336524,1.95497350037,6.7446117324e-15,4.02724541075e-16,16.2922756668,0.0629681548657,0.0668461026931,32.6761649103,1.95682326239,6.73128997151e-15,4.03105592052e-16,16.294422302,0.0631472134571,0.0670479379564,33.4490859887,1.93459914593,6.89051171368e-15,3.98527424062e-16,16.2690393626,0.0610470169758,0.0646850379157,258.0,298.941718327,18.0,15.5015617047,8.93721635407,6.32980436277,6.90776290287,0.86314164222,479.527130127,461.433074951,100.491726645,344.1927305,12.8806534435,0.0
777621620.995,777621630.995,777621625.795,777621621.02,777621630.965,32.0505441623,1.93470748907,6.60241209743e-15,3.98549742747e-16,16.3154114813,0.0636377065518,0.0676011857688,31.9888087399,1.93649079597,6.58969460041e-15,3.98917103971e-16,16.3175048317,0.0638140588844,0.067800231031,32.7617298183,1.91404416509,6.74891634258e-15,3.94293098009e-16,16.2915829389,0.061648347824,0.0653605944228,253.0,292.974444666,18.0,15.5751081168,8.94258167352,6.35983581437,6.91190987136,0.863639288028,478.931762695,463.962280273,101.594273756,344.192541418,12.8808071699,0.0
777621630.995,777621640.995,777621635.86,777621631.015,777621640.9,30.9378903623,1.92261483273,6.37320541463e-15,3.96058655542e-16,16.3537732598,0.0654588497271,0.0696599927084,31.2250618472,1.9142458573,6.43236274052e-15,3.94334646604e-16,16.3437417319,0.0646003107871,0.0686884955728,31.9979829257,1.8915368488,6.59158448268e-15,3.89656590853e-16,16.3171934942,0.0623570311563,0.0661577754728,243.0,286.164391791,27.0,23.217846946,8.94320096538,9.4806208363,6.91238853509,0.849209327776,479.519348145,466.452026367,103.630104398,344.19256429,12.8806050593,0.0
777621640.995,777621650.995,777621646.055,777621641.03,777621650.975,28.9112587098,1.84617864985,5.95571929422e-15,3.8031280187e-16,16.4273325001,0.0672078705836,0.0716442096773,28.9220383911,1.84585214309,5.95793990858e-15,3.80245541476e-16,16.4269277543,0.0671720587592,0.0716035136537,29.6949594696,1.82228859217,6.11716165074e-15,3.75391449986e-16,16.3982931579,0.0646638826694,0.0687603755091,229.0,265.540739787,20.0,17.1626307106,8.94228328745,7.00807420681,6.91167924248,0.862588474687,481.414398193,468.489746094,106.391491921,344.192622511,12.880739571,0.0
777621650.995,777621660.995,777621656.138,777621651.0,777621660.97,30.8243985219,1.91246708579,6.34982609551e-15,3.93968219672e-16,16.3577634727,0.0653562114673,0.0695437640985,30.9957958685,1.90745039644,6.38513394891e-15,3.92934781666e-16,16.3517430198,0.0648398897494,0.0689594313171,31.768716947,1.8846616157,6.54435569108e-15,3.88240292834e-16,16.325000812,0.0625724891672,0.0664003583689,242.0,284.140132976,24.0,20.6840954724,8.94402293457,8.44600565122,6.91302385241,0.85194642589,484.1534729,469.207427979,108.956298985,344.192540269,12.8806783371,0.0
777621660.995,777621670.995,777621666.071,777621661.005,777621670.945,33.2848490489,1.98144243506,6.85667890408e-15,4.08177141622e-16,16.2743835207,0.0627830025596,0.0666374730227,33.4235168678,1.97752546545,6.88524447477e-15,4.07370245883e-16,16.2698696375,0.0624097609497,0.0662171341767,34.1964379463,1.95554891679,7.04446621693e-15,4.0284307686e-16,16.2450478241,0.0603782503751,0.063934653915,259.0,305.790770116,23.0,19.9630868141,8.94218194878,8.15159378244,6.91160091568,0.847148638103,486.695495605,468.516418457,110.501622415,344.192600144,12.8807454855,0.0
777621670.995,777621680.995,777621676.063,777621671.045,777621680.98,32.1965015206,1.94753660469,6.63247931325e-15,4.01192540566e-16,16.3104782907,0.063765497398,0.0677454138104,32.2875797423,1.94492053985,6.65124142691e-15,4.00653631209e-16,16.3074112705,0.0635078215654,0.0674546312471,33.0605008207,1.92257643453,6.81046316907e-15,3.96050745513e-16,16.2817264294,0.0613714522658,0.0650494213906,254.0,295.700205927,22.0,18.9252120977,8.94421435206,7.7277949399,6.91317180302,0.85914591026,488.78894043,466.574798584,110.976032318,344.192526153,12.8806422314,0.0
777621680.995,777621690.995,777621686.068,777621681.005,777621690.985,34.0237122704,2.00429624577,7.00888472771e-15,4.12885026628e-16,16.2505457575,0.0621463993038,0.0659207252141,34.2027275411,1.99929663757,7.04576187348e-15,4.11855107339e-16,16.244848148,0.061680283203,0.0653964939905,34.9756486196,1.97756509976,7.20498361564e-15,4.0737841055e-16,16.220585557,0.0597160914684,0.0631926493923,268.0,312.802327823,24.0,20.8495783088,8.94343179235,8.51357780944,6.91256694612,0.85697231385,489.490661621,463.891815186,109.957912699,344.192678934,12.8805749071,0.0
777621690.995,777621700.995,777621696.343,777621691.125,777621700.985,31.4276191181,1.94589844339,6.47408953833e-15,4.00855079338e-16,16.3367212971,0.0652262561687,0.0693966350031,31.8765656893,1.93295950748,6.56657253199e-15,3.9818965854e-16,16.3213211867,0.0639188662191,0.0679185575313,32.6494867677,1.910478121,6.72579427415e-15,3.93558492926e-16,16.295309103,0.0617423344857,0.0654662542097,255.0,292.057646133,31.0,26.767114358,8.94524462851,10.9299050295,6.9139681254,0.873192536432,488.778594971,461.271636963,107.869608422,344.192652847,12.8806692452,0.0
777621700.995,777621710.995,777621705.796,777621701.06,777621710.81,30.0714185965,1.88338289782,6.19471223088e-15,3.87976876952e-16,16.3846152098,0.0659555198095,0.0702227581541,30.1267875731,1.88173882125,6.20611824007e-15,3.87638197177e-16,16.382617937,0.0657821384533,0.0700262413344,30.8997086516,1.85863655805,6.36533998223e-15,3.82879130959e-16,16.3551140386,0.0634189266799,0.0673543490316,239.0,276.388404457,21.0,18.1440004195,8.94469289576,7.4088001713,6.91354167954,0.864942888564,486.972076416,459.399719238,105.320789599,344.192504176,12.8805879088,0.0
777621710.995,777621720.995,777621716.07,777621711.0,777621720.91,34.2423380135,2.00965028324,7.05392163079e-15,4.13987958347e-16,16.2435914751,0.0619210528725,0.0656672229955,34.4109607108,2.00495457363,7.08865790643e-15,4.13020642167e-16,16.2382580056,0.061486080799,0.0651782195836,35.1838817893,1.98328843368,7.24787964859e-15,4.08557417337e-16,16.2141406178,0.0595393595728,0.0629947686597,272.0,314.71377147,24.0,20.6251766732,8.94482801399,8.42194714155,6.91364611526,0.864361039119,484.282348633,458.764404297,102.746141063,344.192467567,12.8808427317,0.0
777621720.995,777621730.995,777621725.953,777621721.045,777621730.93,31.3975586112,1.92628837747,6.46789707391e-15,3.9681540576e-16,16.3377603004,0.0646481296197,0.068742562896,31.5287223015,1.9224801627,6.49491679412e-15,3.96030913516e-16,16.3332340716,0.0642634063161,0.0683077115139,32.30164338,1.89988410479,6.65413853628e-15,3.91376125586e-16,16.3069384548,0.0620522114154,0.0658147554717,249.0,289.064671958,23.0,19.8136605456,8.94891534025,8.09057805611,6.91680529588,0.861494383118,481.560943604,459.451812744,100.929210638,344.192631329,12.8807343878,0.0
777621730.995,777621740.995,777621735.838,777621731.01,777621740.99,28.3368180719,1.83057730581,5.83738452282e-15,3.77098924997e-16,16.4491222952,0.0679668333118,0.0725073585359,28.3886437614,1.82899471774,5.84806061484e-15,3.76772911854e-16,16.4471383874,0.0677896899825,0.0723057825765,29.1615648398,1.80522758674,6.00728235701e-15,3.71876882868e-16,16.4179729376,0.0652134950908,0.0693821895532,225.0,260.95025568,21.0,18.0739339164,8.94843116661,7.38018968252,6.91643106787,0.862323225502,479.531524658,461.452636719,100.507163795,344.192616952,12.8807570289,0.0
777621740.995,777621750.995,777621745.703,777621741.0,777621750.925,32.3976294484,1.94431887936,6.67391166637e-15,4.00529689149e-16,16.3037169155,0.0632792415384,0.0671968056814,32.3357367239,1.94609719547,6.66116176513e-15,4.00896022267e-16,16.3057930995,0.0634532160916,0.0673930288065,33.1086578024,1.92377153421,6.8203835073e-15,3.96296936048e-16,16.2801460621,0.061321698754,0.0649935266481,256.0,296.193935255,18.0,15.5778196783,8.94611726704,6.36094303531,6.91464260611,0.864378483015,478.72479248,464.096435547,101.518205268,344.192461945,12.8807117101,0.0
777621750.995,777621760.995,777621756.178,777621751.06,777621760.96,31.8691968834,1.93106882489,6.56505455798e-15,3.97800177928e-16,16.321572202,0.0638724878022,0.0678661937329,31.8454858957,1.93175481061,6.56017009452e-15,3.97941490987e-16,16.3223803007,0.0639407226757,0.0679432363308,32.6184069742,1.90926640021,6.71939183669e-15,3.93308878444e-16,16.2963431324,0.0617614190832,0.0654877114838,248.0,291.872000303,19.0,16.4179327181,8.94807648127,6.70398919323,6.9161569241,0.84973905498,479.424224854,466.95199585,103.878665961,344.192580998,12.8807623303,0.0
777621760.995,777621770.995,777621765.908,777621761.02,777621770.99,29.4817241818,1.87674752498,6.07323518145e-15,3.86609990146e-16,16.406117803,0.0670050246342,0.071413736437,29.7291404369,1.86936781102,6.12420293001e-15,3.8508976907e-16,16.3970441186,0.066210569201,0.0705119622592,30.5020615154,1.84612378722,6.28342467217e-15,3.80301500168e-16,16.3691770185,0.0638018240981,0.0677864196567,236.0,272.983720716,26.0,22.3633314089,8.94968101018,9.13169365862,6.91739709831,0.86465579065,481.284942627,468.894989014,106.554030468,344.192431739,12.8807212609,0.0
777621770.995,777621780.995,777621776.018,777621771.075,777621780.985,29.5119587205,1.86576416625,6.07946349643e-15,3.84347418247e-16,16.4050049131,0.0665584711184,0.0709066870104,29.5625618219,1.86424852397,6.08988773531e-15,3.84035195938e-16,16.4031448343,0.0663955959613,0.0707218574759,30.3354829004,1.84094324282,6.24910947748e-15,3.79234308021e-16,16.3751227182,0.0639672308621,0.0679731689616,234.0,271.532005362,21.0,18.0522623136,8.95097026323,7.37134044472,6.91839358916,0.862118024311,483.919616699,469.784667969,109.14395059,344.192652112,12.8807852274,0.0
777621780.995,777621790.995,777621785.925,777621781.16,777621790.935,33.0217601084,1.9841544822,6.80248258233e-15,4.08735823333e-16,16.2829994548,0.0633530268968,0.0672800188405,33.3538778995,1.97478038504,6.8708988473e-15,4.06804759319e-16,16.2721341636,0.0624520237231,0.0662647144267,34.126798978,1.95279030516,7.03012058947e-15,4.02274802862e-16,16.2472611143,0.0604150769224,0.0639759493256,259.0,305.407633587,28.0,24.2184895772,8.94920246647,9.88921657734,6.91702722179,0.848209529058,486.724121094,468.996490479,110.822330231,344.192575975,12.8806631373,0.0
777621790.995,777621800.995,777621796.268,777621791.205,777621800.965,28.0931714533,1.83789216147,5.78719331937e-15,3.78605785264e-16,16.4584980757,0.0688034506759,0.0734603180782,28.384125536,1.82902354502,5.84712986042e-15,3.76778850273e-16,16.4473112027,0.0678011867559,0.0723188629179,29.1570466145,1.80525242785,6.00635160258e-15,3.71882000137e-16,16.4181411721,0.0652241742246,0.0693942782325,225.0,260.862220567,27.0,23.3100653477,8.94679848808,9.51827668364,6.91516913622,0.862743150211,488.962219238,466.751251221,111.220528642,344.192487436,12.8806400143,0.0
777621800.995,777621810.995,777621806.269,777621801.025,777621810.97,30.0270047521,1.88681009617,6.18556297893e-15,3.88682879811e-16,16.3862199682,0.0661667709998,0.0704622885498,30.1651346409,1.88271409328,6.21401773603e-15,3.87839103215e-16,16.3812368297,0.0657340349286,0.0699717308892,30.9380557194,1.85962798139,6.3732394782e-15,3.83083364166e-16,16.3537674568,0.0633753898833,0.0673052415964,237.0,276.779480596,23.0,19.9603757398,8.94624675533,8.15048676043,6.91474269035,0.856495616426,489.617095947,463.890045166,110.05980991,344.192740961,12.8805749603,0.0
777621810.995,777621820.995,777621815.9,777621811.035,777621820.945,26.2149206409,1.77456210721,5.40027365203e-15,3.65559794086e-16,16.5336286317,0.0711158133682,0.0761024368249,26.4234600203,1.76798329733,5.44323276419e-15,3.64204559251e-16,16.5250257858,0.0703190633041,0.0751907037551,27.1963810988,1.74338337973,5.60245450635e-15,3.59136976225e-16,16.4937222044,0.0674596852898,0.0719304491561,212.0,243.352848268,25.0,21.5071710158,8.94798640246,8.78209483144,6.91608730028,0.871238131048,489.111328125,461.267456055,108.141250093,344.192623141,12.8807309488,0.0
777621820.995,777621830.995,777621825.888,777621821.055,777621830.99,29.8487035833,1.8553933228,6.14883293816e-15,3.82211024496e-16,16.392686317,0.0654747839784,0.069678038918,29.546037466,1.8644905242,6.08648371799e-15,3.84085047985e-16,16.4037518895,0.0664399811558,0.0707722196022,30.3189585444,1.84116975168,6.24570546016e-15,3.79280968847e-16,16.375714302,0.064008733492,0.0680200362094,234.0,271.169534624,12.0,10.3001884047,8.94389344628,4.20591026526,6.91292376817,0.863126703648,487.118927002,459.259338379,105.363070509,344.192603964,12.880742886,0.0
777621830.995,777621840.995,777621836.057,777621831.0,777621840.95,29.3833637574,1.87258151784,6.05297293402e-15,3.85751792674e-16,16.409746221,0.0670778155915,0.0714964308241,29.5936393379,1.8662908684,6.0962897036e-15,3.8445591889e-16,16.4020040583,0.0663984452933,0.0707250903684,30.3665604163,1.84298348718,6.25551144577e-15,3.7965459836e-16,16.3740109933,0.0639724310886,0.0679790411588,235.0,271.486549188,25.0,21.5267404614,8.94031281336,8.79008568839,6.91015622152,0.865694256038,484.188171387,458.479522705,102.506110926,344.192489338,12.8807859095,0.0
777621840.995,777621850.995,777621846.024,777621841.01,777621850.925,27.179868957,1.80727916009,5.59905300513e-15,3.72299506978e-16,16.4943816037,0.0698953278306,0.0747064007976,27.4302660952,1.79952060371,5.65063481561e-15,3.70701244365e-16,16.4844249484,0.0689890638251,0.0736719561016,28.2031871736,1.77535779201,5.80985655777e-15,3.65723705155e-16,16.4542545259,0.0662809012816,0.0705917383038,217.0,252.362370463,26.0,22.424474775,8.94800892216,9.15666053313,6.91610470624,0.860056826738,481.29989624,459.154449463,100.543135121,344.192580415,12.8806728602,0.0
777621850.995,777621860.995,777621855.781,777621850.995,777621860.96,27.5162129411,1.79063360158,5.66833986586e-15,3.68870521925e-16,16.4810283458,0.0684510714423,0.0730587445992,27.3328128708,1.79634672853,5.63055945139e-15,3.70047426077e-16,16.4882891799,0.0691090675001,0.0738088267513,28.1057339493,1.77214458236,5.78978119355e-15,3.65061783967e-16,16.4580126728,0.0663870660654,0.0707121794435,218.0,251.531024075,15.0,12.9205523603,8.94945581314,5.2758922138,6.91722303877,0.866843486354,479.214630127,461.312652588,100.170849021,344.192552594,12.8807804579,0.0
777621860.995,777621870.995,777621865.932,777621861.12,777621870.985,25.4910918544,1.72926916159,5.25116492201e-15,3.56229447287e-16,16.5640289052,0.0712636073053,0.0762717174809,25.3478916161,1.73389152241,5.22166567292e-15,3.57181653615e-16,16.5701453963,0.0718385365281,0.0769307021254,26.1208126946,1.70879401791,5.38088741509e-15,3.52011567689e-16,16.5375332875,0.0688009598891,0.0734574785838,202.0,233.665147652,16.0,13.7955966212,8.94555427444,5.63320195365,6.91420745727,0.86455460171,478.280181885,464.170806885,101.22094315,344.192488211,12.8807517245,0.0
777621870.995,777621880.995,777621875.966,777621871.05,777621880.965,29.140450011,1.86453218848,6.00293270226e-15,3.84093630826e-16,16.4187593644,0.0673380803134,0.0717922022467,29.348997978,1.85827083859,6.04589358346e-15,3.82803792749e-16,16.4110168042,0.0666562090474,0.071017627718,30.1219190564,1.83487867826,6.20511532563e-15,3.77985007722e-16,16.3827934071,0.0642015418096,0.06823781691,230.0,269.494909456,25.0,21.5045174643,8.946804118,8.78101129793,6.91517348771,0.853508319982,478.827850342,467.130645752,103.53914037,344.192676596,12.8807967378,0.0
777621880.995,777621890.995,777621885.962,777621881.005,777621890.985,28.6476106993,1.84733803052,5.90140780407e-15,3.80551634288e-16,16.4372789843,0.067848753097,0.0723729842033,28.8195916004,1.84212875785,5.93683586968e-15,3.79478524117e-16,16.4307804446,0.0672717407107,0.0717167978569,29.5925126789,1.81853288549,6.09605761185e-15,3.74617774411e-16,16.4020453941,0.0647513760842,0.0688593178901,229.0,264.802064455,24.0,20.7067265883,8.94827915861,8.45524669022,6.91631357768,0.8649225363,480.988739014,469.193450928,106.521873333,344.19267102,12.8806041581,0.0
777621890.995,777621900.995,777621896.022,777621891.04,777621900.975,30.9836176596,1.91005694757,6.38262523787e-15,3.93471731199e-16,16.352169688,0.0649506679282,0.0690847515429,31.038590878,1.90844775427,6.39394972086e-15,3.93140237379e-16,16.3502450088,0.0647859716331,0.0688984451332,31.8115119564,1.88567718412,6.55317146303e-15,3.88449499929e-16,16.3235392225,0.0625234114889,0.066345093101,247.0,284.599366709,21.0,18.1388469032,8.94642691296,7.40669581879,6.91488193798,0.868240338021,483.943389893,470.112243652,109.371931576,344.192601877,12.880886558,0.0
777621900.995,777621910.995,777621905.843,777621900.995,777621910.965,30.7295689978,1.90509893522,6.33029121355e-15,3.92450380655e-16,16.3611088274,0.0653068223721,0.0694878437334,30.8254920971,1.90228258753,6.350051372e-15,3.91870213031e-16,16.357724954,0.0650161455039,0.0691588372912,31.5984131756,1.87943525547,6.50927311416e-15,3.87163662628e-16,16.3308368161,0.0627306630896,0.0665785106094,240.0,282.667454809,22.0,19.0343300727,8.94562183355,7.77235144635,6.91425967513,0.849200777599,486.780548096,469.285491943,111.046579964,344.192610906,12.8807481713,0.0
777621910.995,777621920.995,777621915.581,777621911.0,777621920.965,30.8727248163,1.89993141225,6.35978131215e-15,3.91385870924e-16,16.3560625954,0.0648417014534,0.0689614806274,30.8091433187,1.90180096675,6.34668352366e-15,3.91770999151e-16,16.3583009438,0.0650336471784,0.06917864148,31.5820643972,1.87894780731,6.50590526583e-15,3.87063248306e-16,16.3313987131,0.0627463990015,0.0665962370801,244.0,282.52156043,18.0,15.5399795012,8.9456330934,6.34549162967,6.91426837811,0.863910437343,488.964202881,467.301727295,111.553358941,344.192509041,12.88062148,0.0
777621920.995,777621930.995,777621925.92,777621921.025,777621930.98,33.68513951,1.98134916272,6.93913873905e-15,4.08157927521e-16,16.2614041241,0.0620550131467,0.0658179073864,33.6242417656,1.98306676759,6.92659380372e-15,4.08511754124e-16,16.2633687508,0.0622166200202,0.0659997424718,34.3971628441,1.96115511764,7.08581554588e-15,4.03997954233e-16,16.2386934439,0.0602029021791,0.0637380681454,264.0,307.624806677,18.0,15.5947394703,8.94331919383,6.36785195039,6.91247991635,0.858395291702,489.831665039,464.343811035,110.498208412,344.192527105,12.8806121909,0.0
777621930.995,777621940.995,777621935.974,777621931.005,777621940.975,29.4193109631,1.85228875865,6.0603780584e-15,3.81571484281e-16,16.408418758,0.0662940041817,0.0706066018377,29.2756741542,1.85661999261,6.03078887576e-15,3.82463718479e-16,16.4137327382,0.0667605510776,0.0711360881679,30.0485952326,1.83319265801,6.19001061792e-15,3.7763768755e-16,16.385439566,0.064296236214,0.0683448062225,234.0,268.678013598,16.0,13.7797074325,8.9414500584,5.62671386826,6.91103522218,0.871022653175,489.114196777,461.42300415,108.231813743,344.192573331,12.880695612,0.0
777621940.995,777621950.995,777621945.854,777621941.085,777621950.935,28.8337387057,1.83735043762,5.93975017338e-15,3.78494190149e-16,16.4302476037,0.0670705992999,0.0714882322054,28.7329019132,1.84041754915,5.91897779411e-15,3.79126015126e-16,16.4340512743,0.0674077600303,0.0718714137525,29.5058229916,1.81677566306,6.07819953628e-15,3.7425578659e-16,16.4052306682,0.0648751326753,0.0689992976883,228.0,263.762383247,17.0,14.7134335698,8.93933320624,6.00798537434,6.90939906253,0.864649667053,487.01083374,459.314910889,105.305003879,344.192526303,12.8808301051,0.0
777621950.995,777621960.995,777621955.901,777621951.07,777621960.99,31.1033040531,1.92170397394,6.40728063493e-15,3.95871018632e-16,16.3479836853,0.0650910149409,0.0692435612966,31.274282501,1.91671782999,6.44250219522e-15,3.94843872978e-16,16.3420316129,0.0645824670207,0.0686683214598,32.0472035795,1.89401380137,6.60172393738e-15,3.90166843082e-16,16.3155246519,0.0623431900566,0.0661421953586,248.0,286.295155887,24.0,20.6507008194,8.93354564233,8.43236950126,6.90492573239,0.866313011089,483.994232178,458.367126465,102.28270866,344.192604616,12.880780166,0.0
777621960.995,777621970.995,777621966.022,777621960.995,777621970.96,30.810138496,1.89154888448,6.34688853018e-15,3.89659070202e-16,16.3582658737,0.0646912798577,0.0687913559343,30.6219160125,1.89710727801,6.30811469857e-15,3.90804099271e-16,16.3649190975,0.0652628301695,0.0694380385191,31.394837091,1.87417702415,6.46733644074e-15,3.86080466974e-16,16.3378544154,0.0629542436652,0.0668304249193,241.0,280.60489881,15.0,12.7983573176,8.93793135467,5.22599590471,6.9083155419,0.859077190094,480.998199463,459.08682251,100.259467935,344.192380416,12.8807140555,0.0
777621970.995,777621980.995,777621974.479,777621971.17,777621977.95,29.1427447818,2.25633202789,6.00340542506e-15,4.64804397745e-16,16.4186738676,0.0809660655849,0.0874939785988,29.723334448,2.23567209426,6.12300689629e-15,4.60548451417e-16,16.3972561795,0.0787393560888,0.0848993017643,30.4962555265,2.20786818925,6.28222863846e-15,4.54820846985e-16,16.3693837052,0.0758899977536,0.0815958199395,167.0,190.786109202,24.0,20.737056318,6.25605032186,8.46763132983,4.83543316171,0.875523644511,478.871917725,460.919616699,99.659315191,344.192605177,12.8808283762,0.0
778567970.995,778567980.995,778567975.714,778567971.057,778567980.988,26.1443623123,1.76347463972,5.38573863633e-15,3.63275775783e-16,16.5365548665,0.0708703089889,0.0758213495243,26.0403533454,1.76680065019,5.36431278916e-15,3.63960933939e-16,16.5408828176,0.0712741726476,0.0762838207374,26.8457676046,1.74087911139,5.53022812654e-15,3.58621096946e-16,16.5078104342,0.0682184705439,0.0727938239505,203.0,237.801409311,18.0,15.2157303166,8.85805959487,6.21308987929,7.13440750599,0.853745080125,499.939544678,394.653106689,100.082475281,344.192555319,12.8807662372,0.0
778567980.995,778567990.995,778567985.968,778567981.256,778567990.972,26.8903782327,1.78490737569,5.53941791593e-15,3.67690919392e-16,16.5060077227,0.0697771031823,0.0745713497158,26.754993793,1.78918218822,5.51152872137e-15,3.68571530774e-16,16.5114878636,0.0702816391756,0.0751479140239,27.5604080522,1.76359841012,5.67744405875e-15,3.63301272486e-16,16.4792858917,0.0673441580216,0.0717991109184,206.0,244.214749221,17.0,14.5400380615,8.86107160526,5.93718220846,7.13683342211,0.843633732949,499.235778809,396.07434082,99.3133958524,344.19253564,12.8804989512,0.0
778567990.995,778568000.995,778567996.417,778567991.067,778568000.916,32.451821935,1.94560696645,6.68507531862e-15,4.00795035088e-16,16.3019022892,0.0632172433447,0.0671268950743,32.1934492739,1.95308518796,6.63185055043e-15,4.02335548719e-16,16.310581224,0.0639478080574,0.067951236881,32.9988635331,1.92967800656,6.79776588781e-15,3.97513669351e-16,16.283752542,0.0617036714891,0.0654227869241,246.0,292.43427452,14.0,11.8722984996,8.86194987372,4.84785522068,7.13754079205,0.841282669172,499.431030273,397.890380859,99.4534075543,344.19248386,12.8806934574,0.0
778568000.995,778568010.995,778568005.978,778568000.998,778568010.974,30.0245958966,1.88472778022,6.1850667547e-15,3.88253922726e-16,16.3863070727,0.0661010710998,0.0703877830571,29.9622964804,1.88658998884,6.17223307495e-15,3.88637537701e-16,16.3885622573,0.0662978890697,0.0706110088108,30.7677107395,1.8623715687,6.33814841234e-15,3.83648543151e-16,16.3597620402,0.0638074633929,0.0677927855961,230.0,272.934038819,19.0,16.1437201268,8.87079448742,6.59201905176,7.14466437004,0.842746918856,500.333831787,399.301147461,100.336265607,344.192409973,12.8807013326,0.0
778568010.995,778568020.995,778568016.096,778568011.02,778568020.911,29.5062211995,1.87385607965,6.0782815671e-15,3.86014352408e-16,16.4052160153,0.0668510372825,0.0712388376583,29.5212265718,1.87340465189,6.08137267378e-15,3.8592135829e-16,16.4046640051,0.066802470125,0.0711836860867,30.3266408309,1.8490125251,6.24728801117e-15,3.80896580171e-16,16.3754392305,0.0642576665497,0.0683012263611,228.0,269.010300417,21.0,17.8223846075,8.87042854223,7.27747371475,7.14436963257,0.84768853108,502.250854492,400.108551025,102.250912112,344.192456099,12.8807040252,0.0
778568020.995,778568030.995,778568025.155,778568021.042,778568030.929,29.9239276094,1.90376841659,6.16432908753e-15,3.92176293818e-16,16.3899535114,0.0669665154578,0.0713699927602,30.2194951154,1.89499056976,6.22521599378e-15,3.9036805737e-16,16.3792819895,0.0660344174083,0.0703122057692,31.0249093746,1.87086214131,6.39113133116e-15,3.8539760111e-16,16.3507236961,0.0635738873398,0.067529171289,233.0,275.003024166,28.0,23.8996884858,8.86394286751,9.75903946502,7.13914597767,0.847349650381,504.062408447,400.109771729,104.062466344,344.192580755,12.8806965131,0.0
778568030.995,778568040.995,778568035.853,778568031.039,778568040.986,30.3548499843,1.89994419394,6.25309909677e-15,3.91388503952e-16,16.3744297727,0.0659154601281,0.0701773470869,30.37810883,1.89925385489,6.25789041899e-15,3.91246294107e-16,16.3735981659,0.0658432714393,0.0700955240727,31.1835230892,1.87519181985,6.42380575637e-15,3.86289514888e-16,16.3451870503,0.0634019684413,0.0673352204471,234.0,276.540637765,21.0,17.997085919,8.86816531199,7.34881008358,7.14254679466,0.846251099501,505.629150391,399.119049072,105.632823908,344.192444271,12.8806874685,0.0
778568040.995,778568050.995,778568045.844,778568040.996,778568050.98,29.1994803868,1.87434503092,6.01509295969e-15,3.86115076369e-16,16.4165621922,0.0675489957187,0.0720320030083,29.3803556611,1.86889919412,6.05235326619e-15,3.84993233989e-16,16.409857378,0.0669565429188,0.0713586652077,30.1857699202,1.84445438827,6.21826860357e-15,3.79957603984e-16,16.3804943563,0.0643943064395,0.0684556306177,224.0,267.835830163,25.0,21.4316697256,8.87291696951,8.75126513794,7.14637384738,0.836357386202,506.364318848,397.445800781,106.394982295,344.192354089,12.8806618319,0.0
778568050.995,778568060.995,778568055.993,778568050.997,778568060.988,31.1600261636,1.927491025,6.41896538971e-15,3.97063151151e-16,16.3460054659,0.0651659156587,0.0693283331629,31.2587405878,1.92460319178,6.43930056108e-15,3.96468257507e-16,16.3425713091,0.0648716750408,0.068995386332,32.0641548469,1.90087734563,6.60521589847e-15,3.91580733201e-16,16.314950507,0.0625305834247,0.0663531689249,241.0,284.532188741,23.0,19.6483923077,8.87384027737,8.02309352564,7.1471174927,0.847072471008,506.172576904,395.519622803,106.267068588,344.192515439,12.8806135321,0.0
778568060.995,778568070.995,778568066.295,778568061.028,778568070.983,26.7463391444,1.79583804159,5.50974586375e-15,3.69942636567e-16,16.5118391321,0.0705568767021,0.075462687021,26.8781822416,1.79169696754,5.53690554176e-15,3.69089575312e-16,16.5065002644,0.0700649223671,0.0749001880588,27.6835965007,1.76618881176,5.70282087915e-15,3.63834895222e-16,16.4744437235,0.0671490563657,0.0715773755891,211.0,245.680542578,24.0,20.3700584776,8.87458905753,8.31777387835,7.14772057091,0.858940401169,505.017425537,393.897033691,105.194609483,344.192410026,12.8806312289,0.0
778568070.995,778568080.995,778568076.13,778568071.043,778568080.854,26.1119644574,1.78012578952,5.37906467822e-15,3.6670591264e-16,16.5379011352,0.0716037894943,0.0766615442897,26.317307732,1.77361741739,5.4213653928e-15,3.65365187982e-16,16.5293963531,0.0708114594235,0.0757539906715,27.1227219912,1.74785581589,5.58728073018e-15,3.60058298073e-16,16.4966668189,0.0678055083857,0.0723237798864,208.0,240.79936481,26.0,21.9762819143,8.87814154082,8.97364844833,7.15058179161,0.863855833606,503.19140625,393.09487915,103.422178559,344.19246245,12.8807865452,0.0
778568080.995,778568090.995,778568085.789,778568081.04,778568090.973,26.3785506398,2.26862578827,5.4339814318e-15,4.67336912384e-16,16.5268726757,0.0895772325758,0.0976376824638,26.0942834486,2.28035469584,5.3754223904e-15,4.69753067342e-16,16.538636561,0.0909623904617,0.0992858140798,26.8996977077,2.24696418,5.54133772779e-15,4.62874621079e-16,16.5056315012,0.087103558701,0.094705795259,124.0,143.31858139,8.0,6.79986931043,5.3278881773,2.77661330176,4.29115710908,0.865388834589,501.227996826,393.294372559,101.449853528,344.192610757,12.880901066,0.0
778568090.995,778568100.995,778568096.053,778568091.047,778568100.985,33.0578612327,1.96784819002,6.80991941393e-15,4.05376727144e-16,16.2818131193,0.0627804702554,0.066634620146,32.9172087907,1.97186856269,6.78094501089e-15,4.06204923913e-16,16.2864424946,0.0631662061205,0.067069350685,33.7226230499,1.94873457688,6.94686034828e-15,4.01439322837e-16,16.2601966299,0.0609957264027,0.0646274530181,254.0,299.458961417,17.0,14.4566344087,8.88006134558,5.90312571689,7.15212802974,0.848273152107,499.366210938,394.218811035,99.5342454732,344.192458416,12.8806951782,0.0
778568100.995,778568110.995,778568105.72,778568101.155,778568110.948,32.6253674329,1.96463561439,6.72082569117e-15,4.04714936564e-16,16.2961114713,0.0634879719906,0.06743223745,32.6407512988,1.96419456154,6.72399476756e-15,4.04624079677e-16,16.2955996339,0.0634450691991,0.0673838385631,33.446165558,1.94096349769,6.88991010494e-15,3.99838480524e-16,16.269134162,0.0612474868408,0.0649101646331,251.0,296.932636443,21.0,17.8456808126,8.87792760363,7.28698633182,7.15040948355,0.845350830529,498.528198242,395.814483643,98.617059356,344.192589617,12.8805279028,0.0
778568110.995,778568120.995,778568116.003,778568111.005,778568120.955,35.2211925202,2.04097362947,7.25556565916e-15,4.2044056767e-16,16.2129898594,0.0611601044033,0.0648120237163,35.3132719189,2.03843354236,7.27453401529e-15,4.19917309726e-16,16.2101551035,0.0609311942505,0.0645550097513,36.118686178,2.01607909975,7.44044935267e-15,4.15312294548e-16,16.185670139,0.0589728330235,0.0623609079396,270.0,320.958405646,23.0,19.5313995283,8.88621485467,7.97532147408,7.1570841537,0.841262882123,498.741149902,397.836730957,98.7648440336,344.192484945,12.8806295377,0.0
778568120.995,778568130.995,778568125.973,778568121.009,778568130.941,34.2921435127,2.01754634977,7.06418156362e-15,4.15614548053e-16,16.2420134185,0.0620697671017,0.0658345056972,34.4320828289,2.0136410802,7.09300906276e-15,4.14810062521e-16,16.2375917641,0.0617082162901,0.0654278962945,35.2374970881,1.99101557482,7.25892440014e-15,4.10149208413e-16,16.2124873675,0.0596765820818,0.0631484061411,265.0,313.228154238,24.0,20.5795168916,8.88905796728,8.40330273074,7.15937403714,0.84607890468,499.912750244,399.584075928,99.9136159599,344.192502702,12.8806347164,0.0
778568130.995,778568140.995,778568135.877,778568131.064,778568140.985,38.6654968526,2.12303688578,7.96509235164e-15,4.37345598472e-16,16.1116910119,0.0580362459593,0.0613145384763,38.5610853874,2.1258012853,7.94358358981e-15,4.37915064771e-16,16.114626876,0.0582630242007,0.0615677233114,39.3664996465,2.10438309246,8.10949892719e-15,4.33502917046e-16,16.0921829992,0.0565411985747,0.0596482009071,297.0,349.948384504,18.0,15.2609689096,8.88949710151,6.23156230475,7.15972772211,0.84882041384,501.938873291,400.600250244,101.940640513,344.19254187,12.8806375648,0.0
778568140.995,778568150.995,778568146.037,778568140.996,778568150.978,32.4190595727,1.96250340173,6.67832627198e-15,4.04275700757e-16,16.3029989688,0.0638130080142,0.0677990447315,32.5203437511,1.9595980042,6.69919081273e-15,4.03677188865e-16,16.299612181,0.0635284898534,0.0674779496222,33.3257580103,1.93633905155,6.86510615011e-15,3.98885844618e-16,16.2730499089,0.0613202502435,0.0649918994249,252.0,296.20832774,23.0,19.7362783346,8.88826977765,8.05898031996,7.15873921797,0.850780448512,504.388244629,400.595062256,104.389940683,344.192487057,12.8806794871,0.0
778568150.995,778568160.995,778568155.982,778568151.169,778568160.991,31.4351663445,1.92447998957,6.47564426696e-15,3.96442877852e-16,16.3364605929,0.0645141873371,0.0685911311612,31.3762929055,1.92619964008,6.46351633853e-15,3.96797125857e-16,16.3384959235,0.0646877729284,0.068787390246,32.1817071646,1.90253925879,6.62943167591e-15,3.9192308731e-16,16.3109773033,0.0623615445929,0.0661628560748,242.0,286.121770009,19.0,16.254759563,8.89082013411,6.63736015491,7.16079331143,0.845860863996,506.359558105,399.540313721,106.360551483,344.192497102,12.880756943,0.0
778568160.995,778568170.995,778568166.091,778568161.021,778568170.964,34.3753320172,2.01507335575,7.08131839554e-15,4.15105111285e-16,16.2393827462,0.061849979826,0.0655872929534,34.4348284471,2.01341238646,7.0935746601e-15,4.14762951611e-16,16.2375051908,0.0616966208535,0.0654148605264,35.2402427062,1.99079118371,7.25948999749e-15,4.10102983844e-16,16.212402773,0.0596655143493,0.0631360129269,265.0,313.347593777,22.0,18.8340580068,8.89175470182,7.69057368611,7.1615460256,0.845829142158,507.462799072,397.546417236,107.490805434,344.1923963,12.8806016783,0.0
778568170.995,778568180.995,778568175.873,778568171.087,778568180.973,33.551713579,1.98490291811,6.91165299728e-15,4.08890001131e-16,16.2657132358,0.0624034245314,0.0662100008534,33.4959019858,1.98648257043,6.90015580907e-15,4.09215409508e-16,16.2675208073,0.0625528034274,0.0663781900628,34.3013162449,1.96356353788,7.06607114645e-15,4.04494088803e-16,16.2417230361,0.0604386414332,0.0640023749244,261.0,305.162843676,19.0,16.3319166981,8.89653450898,6.66886598508,7.16539575043,0.855419361254,507.360687256,395.492462158,107.455270068,344.192362091,12.8806515103,0.0
778568180.995,778568190.995,778568185.98,778568181.026,778568190.971,30.9151682976,1.92459329051,6.3685246693e-15,3.96466217846e-16,16.3545709623,0.06557095117,0.0697869642973,31.1179822986,1.91865769961,6.4103043535e-15,3.95243486119e-16,16.3474714265,0.0649611035539,0.0690965584763,31.9233965577,1.89490278623,6.57621969089e-15,3.90349973964e-16,16.3197272679,0.0626066779228,0.0664388606952,243.0,283.820863432,26.0,21.9522609428,8.89068501589,8.96383988496,7.16068448529,0.856210381725,506.180999756,393.786834717,106.362625635,344.19250892,12.8806769089,0.0
778568190.995,778568200.995,778568196.011,778568191.085,778568200.967,28.4735094632,1.8353281345,5.86554294941e-15,3.78077595707e-16,16.443897503,0.067820704607,0.0723410698398,28.4102734973,1.83726414634,5.85251634045e-15,3.78476414146e-16,16.4463114636,0.0680365282996,0.0725866855354,29.2156877565,1.81245128319,6.01843167783e-15,3.73364964337e-16,16.4159597141,0.0653490363556,0.0695356398051,224.0,259.836133249,19.0,16.1650422702,8.89371954599,6.60072559367,7.1631285391,0.862153818717,504.261779785,392.675933838,104.518709661,344.192447815,12.8807438765,0.0
778568200.995,778568210.995,778568205.917,778568201.023,778568210.99,30.6967431782,1.89950746925,6.32352909471e-15,3.91298538665e-16,16.3622692482,0.0651883697605,0.0693537489147,30.5928168053,1.90257991665,6.30212026189e-15,3.91931462831e-16,16.3659513348,0.0655059433921,0.0697133298961,31.3982310644,1.87863747439,6.46803559927e-15,3.86999319725e-16,16.3377370471,0.0630931746201,0.0669870177925,240.0,279.334385567,18.0,15.2835612032,8.89650072942,6.24078749131,7.1653685439,0.859354989715,502.109771729,392.755279541,102.366456698,344.192467845,12.8807652072,0.0
778568210.995,778568220.995,778568215.615,778568211.018,778568220.892,31.0944301786,1.91529282038,6.4054526168e-15,3.94550320999e-16,16.3482934936,0.0648981935282,0.0690253853388,31.0679304528,1.91606986372,6.39999367328e-15,3.94710391926e-16,16.3492191893,0.0649775041709,0.0691151147274,31.8733447119,1.89231042753,6.56590901066e-15,3.89815948072e-16,16.3214309008,0.0626188521829,0.0664525715954,244.0,283.70730236,20.0,16.979224388,8.90108348916,6.93318329177,7.16905956394,0.860208719802,500.309539795,393.843688965,100.498278291,344.192445799,12.8807438145,0.0
778568220.995,778568230.995,778568226.046,778568221.056,778568230.925,28.4214147475,1.83050357685,5.85481143798e-15,3.77083736831e-16,16.4458857694,0.0677680674111,0.0722811825099,28.3168881344,1.83370861594,5.83327895569e-15,3.77743974883e-16,16.4498861872,0.0681259678028,0.0726885017426,29.1223023936,1.80886596545,5.99919429308e-15,3.72626388884e-16,16.4194357323,0.0654265444394,0.0696234073451,219.0,259.202173754,18.0,15.2772963588,8.90046982723,6.23822934649,7.16856531187,0.844973076459,499.083679199,395.809265137,99.1722629688,344.19247517,12.880535572,0.0
778568230.995,778568240.995,778568235.986,778568231.033,778568240.982,30.2263396061,1.88092425816,6.22662595885e-15,3.87470397182e-16,16.3790361062,0.0655443491315,0.0697568309944,30.0437994534,1.88637111296,6.1890226874e-15,3.8859244927e-16,16.3856128641,0.066115960358,0.070404667042,30.8492137125,1.86221825621,6.35493802478e-15,3.83616960779e-16,16.3568897521,0.0636386423757,0.0676022418324,231.0,274.427126695,16.0,13.5696417635,8.89575757919,5.54093705343,7.16477000011,0.841810618535,499.234008789,397.950744629,99.2551658501,344.192348556,12.8806927275,0.0
778568240.995,778568250.995,778568247.192,778568241.008,778568250.971,30.1762594723,2.42261556759,6.2163094513e-15,4.99058806923e-16,16.3808364866,0.0838430195128,0.0908634840973,29.9556279883,2.43112655777,6.17085936559e-15,5.008120709e-16,16.3888039286,0.0847225032394,0.0918974187438,30.7610422474,2.39991120956,6.33677470297e-15,4.9438170917e-16,16.3599973846,0.0815649072417,0.0881937492781,139.0,164.290232357,9.0,7.64874946073,5.34085389682,3.12323936313,4.30159988446,0.846148409157,500.760803223,400.020202637,100.760805248,344.192465686,12.8806179548,0.0
778568250.995,778568260.995,778568256.091,778568251.056,778568260.957,29.5472316628,1.88305221669,6.08672972253e-15,3.87908756638e-16,16.4037080069,0.0670787659116,0.0714975105165,29.7529569435,1.87690665696,6.12910913037e-15,3.86642771334e-16,16.3961746656,0.0664179632666,0.070747236224,30.5583712027,1.85265067273,6.29502446775e-15,3.81646038583e-16,16.3671744947,0.0639063046274,0.0679043743291,231.0,272.065408467,26.0,22.0464863943,8.90313841215,9.00231527767,7.17071462821,0.849163057464,502.911254883,401.006958008,102.916181167,344.192393707,12.8808805785,0.0
778568260.995,778568270.995,778568265.747,778568261.018,778568270.991,29.9638074685,1.86331537023,6.17254433851e-15,3.83842966267e-16,16.3885075053,0.0655009561423,0.0697076812197,29.6311998438,1.87331385205,6.10402716782e-15,3.85902653523e-16,16.4006269061,0.0665588567138,0.0709071246515,30.4366141029,1.84900932895,6.26994250521e-15,3.80895921764e-16,16.3715091549,0.0640320974068,0.0680464218153,231.0,270.96579477,12.0,10.3082955403,8.90262608888,4.20922067894,7.17030199575,0.852564515342,505.279815674,400.883514404,105.283522861,344.192311919,12.8806045568,0.0
778568270.995,778568280.995,778568276.086,778568271.081,778568280.977,27.2153208046,1.83193767755,5.60635608574e-15,3.77379161575e-16,16.492966355,0.0707292284797,0.0756598827488,27.7396713953,1.81578981574,5.71437230744e-15,3.74052702042e-16,16.4722467197,0.0688410719202,0.0735032079515,28.5450856545,1.79070274685,5.88028764482e-15,3.68884765852e-16,16.4411716237,0.0660598396258,0.0703410303453,217.0,254.10645733,34.0,28.98974304,8.90193360799,11.837478408,7.16974426176,0.854260796876,507.509155273,399.643493652,107.509746369,344.19236865,12.8806818945,0.0
778568280.995,778568290.995,778568286.28,778568280.996,778568290.799,28.8883570148,1.83275991034,5.95100154506e-15,3.7754854153e-16,16.4281928934,0.0667853965117,0.0711642989974,28.5925325079,1.84180179818,5.89006169662e-15,3.79411170426e-16,16.4393684411,0.0677779581764,0.0722924351343,29.397946767,1.81707877413,6.055977034e-15,3.74318227471e-16,16.4092075021,0.06511673866,0.0692726737333,227.0,261.749877893,13.0,11.1115677955,8.90367888504,4.53722351648,7.17114993279,0.867336798307,508.779876709,397.512664795,108.808310405,344.192406323,12.8805838082,0.0
778568290.995,778568300.995,778568296.148,778568291.017,778568300.93,28.5792933064,1.83051605658,5.88733442111e-15,3.77086307656e-16,16.439871286,0.0674055300151,0.0718688785156,28.40242587,1.83593360758,5.85089972922e-15,3.78202323162e-16,16.4466114125,0.068006976673,0.0725530484748,29.2078401291,1.81113218624,6.0168150666e-15,3.73093230365e-16,16.416251393,0.0653199059086,0.0695026569235,226.0,260.074988737,16.0,13.7063540833,8.90428691704,5.5967612507,7.17163965043,0.869068047529,508.58303833,395.237976074,108.687409965,344.192540108,12.8805722279,0.0
778568300.995,778568310.995,778568305.816,778568300.998,778568310.966,31.5591977127,1.93040162229,6.50119472882e-15,3.97662734192e-16,16.3321851145,0.0644599938531,0.0685298726964,31.5661247616,1.93020012861,6.50262170089e-15,3.97621226494e-16,16.3319468283,0.0644397289055,0.0685069675645,32.3715390208,1.90662710729,6.66853703828e-15,3.92765184101e-16,16.3045916318,0.0621355798674,0.0659085513938,247.0,288.267159062,21.0,17.7155860857,8.90495687824,7.23386431832,7.17217924673,0.856933862346,507.284210205,393.370117188,107.488869682,344.192539731,12.8807872882,0.0
778568310.995,778568320.995,778568316.06,778568310.995,778568320.908,32.3120922547,1.95243846066,6.65629100448e-15,4.02202322895e-16,16.3065872997,0.0636992700076,0.0676706633604,32.327639053,1.95199142011,6.65949364491e-15,4.02110232543e-16,16.3060650289,0.063655358083,0.0676211055909,33.1330533121,1.92869040413,6.82540898229e-15,3.9731022325e-16,16.2793463518,0.0614301291385,0.0651153479224,255.0,295.119481447,21.0,17.9078786387,8.90710188003,7.31238377746,7.17390686176,0.864176700723,504.978271484,392.11630249,105.27388171,344.192517397,12.8807905435,0.0
778568320.995,778568330.995,778568325.869,778568321.092,778568330.939,31.470420601,1.9304086372,6.48290664381e-15,3.97664179263e-16,16.3352436318,0.0646367545962,0.0687297010374,31.5264094083,1.92877988786,6.4944403381e-15,3.973286569e-16,16.3333137223,0.0644724511396,0.0685439534114,32.3318236674,1.90519580508,6.66035567548e-15,3.92470335846e-16,16.3059244961,0.0621643707064,0.0659409468582,245.0,287.992494739,22.0,18.7906822105,8.90740026611,7.6728619026,7.17414718616,0.850877380953,502.608154297,392.090423584,102.912558647,344.19250178,12.8807000136,0.0
778568330.995,778568340.995,778568335.89,778568331.014,778568340.96,33.1918737438,1.96439801152,6.83752599123e-15,4.04665990373e-16,16.2774205754,0.0624276075859,0.0662372257856,32.971826885,1.9706776542,6.79219633831e-15,4.05959596766e-16,16.2846424726,0.0630275482382,0.0669130431938,33.7772411442,1.94759437112,6.9581116757e-15,4.01204440451e-16,16.258439564,0.0608651587086,0.0644808882519,258.0,300.781643077,15.0,12.765588816,8.90486116949,5.21261543321,7.17210216154,0.857930272955,500.531066895,393.326843262,100.752302365,344.192486715,12.8806910222,0.0
778568340.995,778568350.995,778568345.729,778568341.002,778568350.99,31.1227767773,1.93554026338,6.41129201612e-15,3.98721294256e-16,16.3473041554,0.0655060063559,0.0697134012108,31.4473334114,1.92610833578,6.47815068275e-15,3.96778317171e-16,16.3360404371,0.0645429296266,0.068623623108,32.2527476706,1.90250023416,6.64406602013e-15,3.91915048238e-16,16.3085832028,0.0622268074463,0.0660112069779,243.0,287.398171016,29.0,24.6586731354,8.91081200125,10.0689581969,7.17689504629,0.845614681572,499.343505859,395.498413086,99.4454445471,344.192529196,12.8807127086,0.0
778568350.995,778568360.995,778568355.942,778568351.185,778568360.879,31.4772925146,1.92458574289,6.484322258e-15,3.96464663036e-16,16.3350065752,0.0644337971599,0.0685002631837,31.450371065,1.92536980855,6.47877643939e-15,3.96626180561e-16,16.3359355655,0.0645128528228,0.0685896225935,32.2557853241,1.9017729407,6.64469177677e-15,3.91765225785e-16,16.3084809499,0.0621979944676,0.0659787826399,242.0,287.672211826,20.0,17.0031765446,8.91846870057,6.9429637557,7.18306186111,0.84129713312,499.497039795,397.9296875,99.5185767674,344.192535895,12.8806405571,0.0
778568360.995,778568370.995,778568365.824,778568360.995,778568370.891,33.2971575756,1.98114653727,6.85921446057e-15,4.08116186678e-16,16.2739820966,0.0627513458058,0.0666018097574,33.345520478,1.9797774771,6.86917721848e-15,4.07834160282e-16,16.2724062486,0.0626208327239,0.066454802152,34.1509347372,1.95683696414,7.03509255586e-15,4.03108414613e-16,16.2464935121,0.0604952318244,0.0640658412147,257.0,304.576157488,22.0,18.6476026938,8.91853062976,7.61443776664,7.18311173976,0.843879305287,500.951385498,399.839752197,100.951512685,344.192442897,12.8807223598,0.0
778568370.995,778568380.995,778568375.703,778568371.023,778568380.891,32.4186697154,1.93898908984,6.67824596137e-15,3.99431752508e-16,16.3030120255,0.0630709318051,0.0669619444425,32.1574826026,1.94653160335,6.62444141613e-15,4.00985510289e-16,16.3117948916,0.0638086429736,0.0677941171791,32.9628968617,1.92317796661,6.79035675351e-15,3.96174661122e-16,16.284936571,0.061566841008,0.0652689802044,250.0,293.772942776,14.0,11.8782316024,8.91223074259,4.85027790432,7.1780377208,0.851086031158,503.304901123,400.940856934,103.309185496,344.192469107,12.8806866389,0.0
778568380.995,778568390.995,778568385.947,778568381.081,778568390.967,33.3235763542,1.99616789086,6.86465672897e-15,4.11210585517e-16,16.2731209885,0.063164863818,0.0670678373188,33.6162858685,1.98792592883,6.92495488892e-15,4.09512741339e-16,16.2636256793,0.0623791189525,0.066182639284,34.4217001277,1.96506907898,7.0908702263e-15,4.04804230271e-16,16.2379192079,0.0602779482933,0.063822195345,262.0,306.837891534,28.0,23.9724892603,8.91408298824,9.78876644797,7.17952954586,0.853952576365,505.950256348,400.825408936,105.953471487,344.192452211,12.8806322803,0.0
778568390.995,778568400.995,778568396.173,778568390.996,778568400.899,29.9132361758,1.8870611238,6.16212665222e-15,3.88734591503e-16,16.3903415002,0.0664194507572,0.0707489240239,30.0107584309,1.88415795073,6.18221623676e-15,3.8813653785e-16,16.3868075724,0.066111242165,0.0703993166951,30.81617269,1.86000805996,6.34813157414e-15,3.83161660352e-16,16.358053252,0.0636314763319,0.0675941551058,237.0,274.49077037,23.0,19.6966074184,8.90736085663,8.04278136253,7.1741154452,0.863598121442,508.279327393,399.503234863,108.280466919,344.192432028,12.8806925451,0.0
778568400.995,778568410.995,778568406.094,778568401.01,778568410.974,30.1478466643,1.88837118541,6.21045641284e-15,3.89004464195e-16,16.3818592557,0.0659623513012,0.0702305025896,30.1665139731,1.88781677648,6.21430187845e-15,3.88890255956e-16,16.3811871844,0.065903969038,0.0701643216155,30.9719282322,1.86373935513,6.38021721584e-15,3.83930307157e-16,16.3525793894,0.0634440154377,0.06738264986,238.0,276.163409959,21.0,17.9950583331,8.91657141552,7.34798215266,7.18153376067,0.861875441783,509.470489502,397.270355225,109.504516037,344.192468021,12.8806895777,0.0
778568410.995,778568420.995,778568416.231,778568411.063,778568420.975,29.3632701247,1.84617235976,6.04883364568e-15,3.80311506111e-16,16.410488949,0.0662039756243,0.0705044838839,29.0666020565,1.85516439548,5.98772002363e-15,3.82163865468e-16,16.4215143379,0.0671750770597,0.0716069434948,29.8720163156,1.83064940427,6.15363536101e-15,3.77113777279e-16,16.3918386555,0.0645781090296,0.0686633944345,228.0,266.26784193,13.0,11.1055613911,8.91362133431,4.53477090138,7.1791577232,0.856335596697,509.548797607,394.626373291,109.680512951,344.192508668,12.8806748929,0.0
778568420.995,778568430.995,778568425.869,778568420.996,778568430.933,30.70208108,1.89257264876,6.32462870249e-15,3.89869965645e-16,16.3620804643,0.0649463934447,0.0690799154349,30.5153808754,1.89809604051,6.28616846034e-15,3.91007784345e-16,16.3687030126,0.0655170607956,0.0697259219282,31.3207951346,1.87415208241,6.45208379772e-15,3.86075328977e-16,16.3404180528,0.0630980088625,0.0669924673666,238.0,279.290329314,16.0,13.5113351461,8.91708936871,5.51712851798,7.18195092756,0.85228900347,508.234344482,392.430145264,108.498737441,344.19248132,12.8806038506,0.0
778568430.995,778568440.995,778568435.568,778568431.074,778568439.981,29.7857303598,1.96548662665,6.13586045413e-15,4.04890245091e-16,16.3949793658,0.0693803056828,0.074118307848,29.5791852742,1.9720270061,6.09331216648e-15,4.06237563257e-16,16.4025344808,0.0700746074173,0.074911256643,30.3845995333,1.94639882212,6.25922750386e-15,4.00958157356e-16,16.3733662081,0.0674139968313,0.071878504242,207.0,243.693175573,14.0,11.762698763,8.02028591183,4.80310199489,6.45965263574,0.849636499045,506.054718018,391.042755127,106.432304539,344.192650967,12.8806502216,0.0
780591780.995,780591790.995,780591789.958,780591789.01,780591790.945,35.256319413,4.56515257864,7.26280179908e-15,9.40421431201e-16,16.2119075697,0.132200843678,0.150558930279,35.2384323808,4.56626160601,7.25911707045e-15,9.40649890838e-16,16.2124585497,0.132294273382,0.15068016634,36.033276697,4.51671706662,7.42285499958e-15,9.30443715725e-16,16.1882406085,0.128217587839,0.145412382758,53.0,63.644626186,4.0,3.36078160902,1.76627362316,1.37231915702,1.40391255011,0.832828089554,384.432830811,284.304473877,116.738132251,344.192335562,12.880991361,4.0
780591790.995,780591800.995,780591795.918,780591790.995,780591800.945,29.2533471834,1.87054418127,6.02618951979e-15,3.85332101342e-16,16.4145610863,0.0672958132817,0.0717441586182,29.2769310068,1.86982999033,6.03104778739e-15,3.85184978009e-16,16.4136861268,0.0672183526758,0.0716561219133,30.0717753229,1.84559803878,6.19478571652e-15,3.8019319599e-16,16.3846023301,0.0646701899105,0.0687675075171,225.0,265.487388706,21.0,17.6949991843,8.82845744409,7.22545800025,7.01724921969,0.847686443514,383.896392822,285.043212891,116.079236156,344.192297735,12.8808730236,0.0
780591800.995,780591810.995,780591805.983,780591801.01,780591810.945,32.1766649416,1.94934169728,6.62839297797e-15,4.0156438964e-16,16.3111474295,0.0638611068535,0.06785334474,32.0738830173,1.95232440307,6.60721990156e-15,4.02178827033e-16,16.3146211478,0.0641550105508,0.068185251419,32.8687273334,1.92913815676,6.77095783069e-15,3.97402460293e-16,16.2880427783,0.0619242909169,0.0656708648239,249.0,290.294705527,18.0,14.968788146,8.83194236827,6.11225515961,7.02001919186,0.857900967887,383.495697021,286.73449707,114.46163624,344.1925002,12.8808659811,0.0
780591810.995,780591820.995,780591816.011,780591811.01,780591820.97,25.4285680175,1.75996004424,5.2382850116e-15,3.62551769113e-16,16.5666952399,0.0726594806519,0.07787296902,25.6018725944,1.75437818643,5.27398575444e-15,3.61401906404e-16,16.55932067,0.0719621108386,0.0770724409914,26.3967169105,1.72854664842,5.43772368357e-15,3.56080609574e-16,16.5261252128,0.0688667149469,0.0735324439529,201.0,233.204872957,25.0,20.9466716704,8.83461658311,8.5532242654,7.02214477633,0.862097243392,383.769165039,288.427154541,112.747238757,344.19236146,12.8809243702,0.0
780591820.995,780591830.995,780591826.188,780591821.005,780591830.945,32.3928609878,1.96854816601,6.67292936349e-15,4.05520922197e-16,16.3038767318,0.0640541464446,0.068071323598,32.5275424296,1.96467410431,6.70067374051e-15,4.04722865488e-16,16.2993718699,0.063674629477,0.0676428542216,33.3223867458,1.9416532891,6.86441166963e-15,3.99980577554e-16,16.2731597486,0.0614899132646,0.0651825262934,250.0,294.529524038,24.0,20.1205259957,8.83878835826,8.21588144823,7.02546068809,0.848895270621,384.725250244,289.908630371,111.145974497,344.192455336,12.8808554025,0.0
780591830.995,780591840.995,780591836.051,780591831.005,780591840.98,32.4569511087,1.95874119395,6.68613192839e-15,4.03500685954e-16,16.3017306967,0.0636219722128,0.0675834300867,32.4031130284,1.96029417416,6.67504128384e-15,4.03820599877e-16,16.3035331607,0.0637737069554,0.0677546805638,33.1979573445,1.93724010094,6.83877921297e-15,3.99071460794e-16,16.2772215935,0.0615775896427,0.0652810609072,249.0,293.667458292,19.0,16.0528257136,8.8459496241,6.55490383306,7.03115277954,0.848108015454,386.138244629,290.769104004,110.106933942,344.192470276,12.8808143864,0.0
780591840.995,780591850.995,780591846.16,780591841.035,780591850.95,26.8470450325,1.80134733426,5.5304912767e-15,3.71077550857e-16,16.5077587718,0.0705094121035,0.07540839234,26.9790889673,1.79719882586,5.55769232727e-15,3.70222958127e-16,16.5024317993,0.07001871988,0.0748473883414,27.7739332834,1.772021517,5.72143025639e-15,3.65036432502e-16,16.4709065302,0.0671516029222,0.0715802692322,209.0,245.661327163,24.0,20.0776069955,8.84503194616,8.19835618985,7.03042336845,0.850876460531,387.874694824,290.587371826,110.08245196,344.192464951,12.880735305,0.0
780591850.995,780591860.995,780591856.023,780591851.145,780591860.91,28.6478685828,1.86326772345,5.90146092805e-15,3.8383315103e-16,16.4372692106,0.068415165829,0.0730178419992,28.8938518537,1.85579520946,5.95213348185e-15,3.82293813148e-16,16.4279863957,0.0675867342484,0.0720749204184,29.6886961698,1.83144090017,6.11587141098e-15,3.77276825436e-16,16.3985221869,0.0649924304758,0.0691320034079,219.0,262.782495756,27.0,22.5615674366,8.85126427422,9.21264003663,7.03537709898,0.8335091693,389.139831543,289.408599854,111.123359584,344.192398482,12.8808290203,0.0
780591860.995,780591870.995,780591866.025,780591861.04,780591870.94,28.9596003074,1.85409562916,5.96567766332e-15,3.81943699607e-16,16.4255185911,0.0673780729247,0.0718376642915,28.8975633319,1.85598491593,5.95289804636e-15,3.82332892681e-16,16.4278469395,0.067585015826,0.0720729661066,29.692407648,1.83163110193,6.11663597549e-15,3.77316006998e-16,16.3983864641,0.0649910957817,0.0691304932201,219.0,262.793615443,19.0,15.8834328957,8.85053238384,6.48573509907,7.03479536007,0.833408927121,389.452545166,287.612670898,112.881178883,344.192289379,12.8808368042,0.0
780591870.995,780591880.995,780591875.922,780591871.035,780591880.985,32.0372502913,1.93875794141,6.59967356001e-15,3.99384135931e-16,16.3158619146,0.0637927976065,0.067776230214,31.8609061462,1.94388858783,6.56334666612e-15,4.00441049093e-16,16.3218546918,0.0643004498153,0.0683495673702,32.6557504623,1.92065465133,6.72708459524e-15,3.95654858174e-16,16.2951008281,0.0620504230759,0.0658127436198,242.0,289.081815005,16.0,13.4086820907,8.85240151926,5.47521185369,7.03628103174,0.837191167049,389.093536377,285.810119629,114.70954506,344.192499579,12.8807263675,0.0
780591880.995,780591890.995,780591886.131,780591881.005,780591890.99,29.4789732377,1.88601914016,6.07266848697e-15,3.88519942872e-16,16.4062191179,0.0673320837557,0.0717853859016,29.6888000763,1.87972475928,6.11589281571e-15,3.87223300411e-16,16.398518387,0.0666541076006,0.0710152421761,30.4836443924,1.85568742491,6.27963074483e-15,3.82271609531e-16,16.3698327832,0.064160389317,0.0681913274651,225.0,269.851057243,26.0,21.7804243324,8.8523227003,8.89367326908,7.03621838294,0.833922628248,387.799194336,284.364746094,116.277132768,344.19243652,12.8806590973,0.0
780591890.995,780591900.995,780591896.778,780591891.04,780591900.965,31.7850754814,2.52374688694,6.54772554916e-15,5.1989185871e-16,16.3244418822,0.0829564107115,0.0898230149194,32.0199841059,2.51497321941,6.59611672582e-15,5.18084483198e-16,16.31644722,0.0820945291969,0.0888133319771,32.8148284221,2.48505664102,6.75985465495e-15,5.1192166805e-16,16.2898246555,0.0792578837632,0.0855024884473,144.0,174.368363597,16.0,13.4003382492,5.31370639377,5.47180478509,4.2235693247,0.825885371274,385.987426758,283.461090088,117.378318834,344.192394922,12.8808784067,0.0
780591900.995,780591910.995,780591906.018,780591901.0,780591910.98,27.6617953913,1.82814583168,5.69832985061e-15,3.76598041325e-16,16.4752990885,0.0694838558524,0.0742365016242,27.8367341678,1.82273581859,5.73436723856e-15,3.7548357863e-16,16.4684542948,0.0688627596285,0.0735279343384,28.6315784839,1.79795011777,5.89810516769e-15,3.70377724261e-16,16.4378867707,0.0661248320805,0.0704147275518,210.0,253.59185842,25.0,21.0353522512,8.8570687279,8.58943550257,7.039990736,0.82818540974,384.46182251,283.883514404,117.151496733,344.192413685,12.8807777069,0.0
780591910.995,780591920.995,780591915.968,780591911.045,780591920.99,26.6534612264,1.78136006782,5.49061301264e-15,3.66960173972e-16,16.5156159634,0.0702422213216,0.0751028481392,26.5916188331,1.78331784096,5.47787347961e-15,3.67363475237e-16,16.5181380577,0.070475310086,0.075369386236,27.3864631492,1.75798902536,5.64161140874e-15,3.62145739225e-16,16.4861601287,0.0675498695977,0.0720329967741,205.0,242.683124557,19.0,15.9072061466,8.8614262906,6.49544250988,7.04345431994,0.844854651864,383.175384521,285.007965088,116.216331809,344.192347738,12.8809098571,0.0
780591920.995,780591930.995,780591925.96,780591921.005,780591930.97,31.4000165621,1.91210436065,6.46840341179e-15,3.93893498293e-16,16.3376753071,0.0641810179371,0.0682146308845,31.1088180902,1.92067583247,6.40841652658e-15,3.95659221489e-16,16.3477912216,0.0650460202824,0.0691926427959,31.9036624063,1.8971880587,6.5721544557e-15,3.90820740092e-16,16.3203986473,0.0627177165556,0.0665639267765,237.0,282.787570837,13.0,10.9327696311,8.86379648943,4.46421426604,7.04533825902,0.838232470621,382.533630371,286.899719238,114.441022262,344.192476811,12.8808224674,0.0
780591930.995,780591940.995,780591936.189,780591931.005,780591940.985,30.429034648,1.88832967923,6.26838113748e-15,3.88995913921e-16,16.3717795632,0.0653693988526,0.0695586963161,30.2177276102,1.89463350033,6.2248518877e-15,3.90294501068e-16,16.3793454949,0.0660260921532,0.0703027666245,31.0125719263,1.87081097171,6.38858981682e-15,3.85387060172e-16,16.3511555387,0.063596762377,0.0675549827609,232.0,274.799382548,15.0,12.662858081,8.86090270748,5.17066704974,7.04303815288,0.844433127957,382.857849121,289.069641113,112.247039424,344.192499071,12.8808105524,0.0
780591940.995,780591950.995,780591945.895,780591940.995,780591950.935,28.4699391728,1.8445351707,5.86480746959e-15,3.79974245164e-16,16.4440336519,0.0681587566494,0.0727258324269,28.5245633953,1.84286454254,5.87606005943e-15,3.79630095762e-16,16.4419524857,0.067972509662,0.0725138189638,29.3194077114,1.81838135708,6.03979798855e-15,3.74586559559e-16,16.4121120181,0.0653314489499,0.0695157262797,217.0,259.980302802,22.0,18.4466589006,8.86717444502,7.53238571776,7.04802320781,0.834893842263,384.081665039,290.734100342,110.419338053,344.192595765,12.8806690902,0.0
780591950.995,780591960.995,780591955.877,780591951.09,780591960.985,29.7578239773,1.88764136129,6.13011173933e-15,3.88854120425e-16,16.3959970737,0.0667757893303,0.0711533903283,29.8907479652,1.88366871933,6.15749408083e-15,3.88035756182e-16,16.3911580434,0.0663520096354,0.0706724060708,30.6855922813,1.85973646884,6.32123200995e-15,3.83105712581e-16,16.3626637243,0.0638853813899,0.0678807508288,226.0,272.248945013,24.0,20.1584155024,8.87220759884,8.23135299683,7.05202378152,0.83026827999,385.763061523,291.583404541,109.347375771,344.19253847,12.8807271649,0.0
780591960.995,780591970.995,780591965.941,780591961.125,780591970.95,31.3677540265,1.9411486457,6.46175732945e-15,3.99876621015e-16,16.3387914407,0.0651922544957,0.0693581461523,31.607838761,1.93416729004,6.51121478476e-15,3.98438461749e-16,16.3305129969,0.0644855792785,0.0685587927764,32.4026830771,1.91087224286,6.67495271388e-15,3.93639682029e-16,16.3035475673,0.0622118643054,0.0659943906663,242.0,287.540247528,27.0,22.4912406817,8.87396413575,9.18392327837,7.05341995489,0.841749239368,387.733795166,291.255340576,109.434275866,344.192537628,12.8807342355,0.0
780591970.995,780591980.995,780591975.961,780591970.995,780591980.925,29.2668227939,1.86802681793,6.02896549554e-15,3.84813524493e-16,16.414061055,0.0671779858452,0.071610248908,29.3190970966,1.86644917408,6.03973400189e-15,3.8448852986e-16,16.4121235206,0.0670069103643,0.0714158785771,30.1139414127,1.84229425005,6.20347193102e-15,3.79512615511e-16,16.3830809972,0.0644700352143,0.0685412226168,224.0,267.188159885,22.0,18.4068299903,8.87257354403,7.51612224605,7.05231465097,0.838535648672,389.107452393,289.94241333,110.595298169,344.192409699,12.8807195191,0.0
780591980.995,780591990.995,780591985.81,780591981.13,780591990.985,29.600439771,1.87994050021,6.09769059282e-15,3.87267743042e-16,16.4017545916,0.0668545161339,0.0712427883516,29.693237296,1.87715836501,6.11680688298e-15,3.86694623193e-16,16.3983561275,0.066556189481,0.0709040974162,30.4880816121,1.85315727578,6.2805448121e-15,3.81750398811e-16,16.3696747542,0.0640663849822,0.0680851460449,225.0,270.667205122,23.0,19.2987185188,8.87780374526,7.88031006182,7.05647184669,0.831348553633,389.73260498,287.992370605,112.477235221,344.192360637,12.8809277039,0.0
780591990.995,780592000.995,780591995.72,780591991.005,780592000.955,31.0526990267,1.91642709782,6.39685599949e-15,3.94783982152e-16,16.349751615,0.0650202048632,0.0691634306378,31.0288315451,1.91712862268,6.39193929829e-15,3.94928496272e-16,16.3505864459,0.0650918684748,0.0692445272473,31.8236758612,1.89362638074,6.55567722741e-15,3.90087034433e-16,16.3231241442,0.0627561916375,0.0666072687391,236.0,282.43082465,20.0,16.7566904475,8.8748649239,6.84231526607,7.05413594124,0.835664435125,389.287597656,285.956481934,114.54553495,344.192373851,12.8807823105,0.0
780592000.995,780592010.995,780592005.97,780592001.025,780592010.965,33.3621081959,1.99628735834,6.87259428835e-15,4.11235195817e-16,16.2718662838,0.0630976586977,0.0669920726289,33.5775960894,1.99019918758,6.91698479442e-15,4.09981032641e-16,16.2648759985,0.0625183625604,0.0663394079176,34.3724404055,1.9675795934,7.08072272354e-15,4.05321396241e-16,16.2394740808,0.0604369857831,0.0640005182136,255.0,305.180033253,26.0,21.9682323348,8.87862571445,8.97036153672,7.05712518423,0.835685221121,387.848022461,284.133087158,116.502412205,344.192455191,12.8807835128,0.0
780592010.995,780592020.995,780592016.069,780592011.02,780592020.985,33.305115017,1.99016866881,6.8608536935e-15,4.09974745774e-16,16.2737226555,0.0630143477115,0.0668981646002,33.4362227205,1.98645433,6.88786188042e-15,4.0920959198e-16,16.2694569764,0.0626604256185,0.0664993949111,34.2310670366,1.96378564547,7.05159980955e-15,4.04539842966e-16,16.2439489075,0.0605659408372,0.0641451514443,251.0,303.845432055,24.0,20.1282456464,8.87630618495,8.21903363893,7.05528151939,0.826116502359,385.814056396,283.270141602,117.588693494,344.192489889,12.8808176613,0.0
780592020.995,780592030.995,780592025.944,780592021.035,780592030.955,31.3390974535,1.9128041136,6.45585407541e-15,3.94037647401e-16,16.3397837877,0.064325003308,0.0683773123073,31.1198931631,1.91924586739,6.41069799159e-15,3.95364648682e-16,16.3474047566,0.0649765603171,0.069114046801,31.9147374792,1.89578357647,6.57443592072e-15,3.90531416752e-16,16.320021809,0.0626514683597,0.0664893062104,235.0,283.403389223,15.0,12.5184313843,8.88001630617,5.11169281526,7.05823048815,0.829317696602,383.609039307,283.564361572,117.583678666,344.192298691,12.8807364071,0.0
780592030.995,780592040.995,780592036.177,780592031.07,780592040.955,33.4774799309,1.9722339963,6.89636086576e-15,4.06280203237e-16,16.2681181041,0.0621499412312,0.0659247105783,33.2211571171,1.97953542159,6.84355836612e-15,4.07784296847e-16,16.2764631121,0.0628411317577,0.0667029648709,34.0160014332,1.95680532048,7.00729629525e-15,4.03101896018e-16,16.2507918471,0.0607276588236,0.0643265824014,255.0,302.18387169,14.0,11.7159156111,8.88358004931,4.78399887452,7.06106310913,0.843968944781,381.996887207,284.87713623,116.522040116,344.19229565,12.8808162188,0.0
780592040.995,780592050.995,780592046.204,780592041.13,780592050.98,31.8451250782,1.94350650303,6.56009576611e-15,4.00362339624e-16,16.3223926025,0.0643191111678,0.0683706541894,31.9015613712,1.94187106281,6.57172164246e-15,4.00025438938e-16,16.3204701514,0.0641561593537,0.0681865491423,32.6964056873,1.91868958511,6.73545957159e-15,3.95250054533e-16,16.2937499667,0.0619137948496,0.0656590599812,243.0,290.395973514,22.0,18.5160559314,8.88158705551,7.56072283867,7.05947898934,0.836925690356,381.262756348,286.849090576,114.691815763,344.192450816,12.8808378297,0.0
780592050.995,780592060.995,780592056.018,780592051.015,780592060.965,35.2465376443,2.04305795156,7.26078675473e-15,4.20869938021e-16,16.212208846,0.0611780297332,0.0648321546361,35.3771443225,2.03945834619,7.28769173044e-15,4.20128419315e-16,16.2081930667,0.0608539470407,0.0644683046815,36.1719886386,2.01741344153,7.45142965956e-15,4.15587168956e-16,16.1840690356,0.0589261826245,0.0623087441546,268.0,321.480734066,24.0,20.1428610993,8.88756040697,8.22500161555,7.0642268738,0.833774100436,381.614929199,288.939086914,112.572364477,344.192452213,12.8808519023,0.0
780592060.995,780592070.995,780592065.948,780592061.0,780592070.985,32.0533156636,1.9462952506,6.6029830267e-15,4.00936821623e-16,16.3153175987,0.0640024663711,0.0680129587577,32.0686935387,1.94585079024,6.60615086898e-15,4.00845262789e-16,16.3147968316,0.0639584750123,0.0679632818204,32.8635378549,1.92273784158,6.7698887981e-15,3.96083995365e-16,16.2882142133,0.0617340498427,0.0654569398349,243.0,292.138289294,21.0,17.6385738232,8.88943517232,7.20241764445,7.06571702038,0.831936203875,383.03125,290.945281982,110.36697875,344.192482374,12.880794232,0.0
780592070.995,780592080.995,780592075.985,780592071.02,780592080.945,34.9265814513,2.03853885192,7.19487577898e-15,4.19939003496e-16,16.2221098005,0.0615901104167,0.065295133689,35.1387679486,2.03267575218,7.23858619741e-15,4.18731204949e-16,16.215533675,0.0610572474489,0.0646965245523,35.9336122647,2.01056077686,7.40232412653e-15,4.14175520033e-16,16.1912478067,0.0591105372515,0.0625149144616,264.0,319.423852235,26.0,21.9227176796,8.8892775344,8.95177638585,7.06559172277,0.826614334456,385.156829834,291.794433594,109.218882534,344.192508536,12.8806419388,0.0
780592080.995,780592090.995,780592085.808,780592081.065,780592090.845,30.0882773131,1.87201858705,6.19818512651e-15,3.85635828932e-16,16.3840066921,0.0655336708638,0.0697447356923,29.8304050527,1.87974825237,6.14506344086e-15,3.87228139989e-16,16.3933521238,0.0663479779579,0.0706678320954,30.6252493689,1.85581964952,6.30880136999e-15,3.82298847801e-16,16.3648009158,0.0638767016362,0.067870951188,229.0,272.325136412,14.0,11.6935115136,8.89217694627,4.77485053471,7.06789630382,0.841004705489,387.450531006,291.397521973,109.32514535,344.192487356,12.8807562955,0.0
780592090.995,780592100.995,780592095.812,780592091.065,780592100.8,32.4262107997,1.96066146715,6.67979942474e-15,4.03896262233e-16,16.3027594958,0.0637411843315,0.0677179706736,32.5133153381,1.9581623317,6.69774295965e-15,4.0338144033e-16,16.2998468596,0.0634966107573,0.0674419833849,33.3081596543,1.93520818858,6.86148088878e-15,3.98652886847e-16,16.2736234058,0.0613169126661,0.0649881500851,248.0,296.241494024,23.0,19.209843121,8.89396163281,7.8440192744,7.06931485177,0.837337172086,389.181304932,290.029968262,110.50091422,344.192432863,12.8807779592,0.0
780592100.995,780592110.995,780592106.072,780592100.995,780592110.84,31.7662955503,1.92818812991,6.54385688337e-15,3.97206754761e-16,16.3250835695,0.0639805840103,0.0679882477176,31.6209173302,1.93242232298,6.51390897002e-15,3.98078998533e-16,16.3300638381,0.064403220946,0.0684657055255,32.4157616464,1.90915751344,6.67764689915e-15,3.93286447769e-16,16.3031094242,0.0621332319144,0.0659059095565,239.0,288.289575517,17.0,14.145371538,8.89349997888,5.77602671134,7.06894790877,0.829136190645,390.058746338,287.794128418,112.645400003,344.192401034,12.8808013634,0.0
780592110.995,780592120.995,780592116.033,780592111.0,780592120.95,33.9297554437,2.01031879882,6.9895296214e-15,4.14125672557e-16,16.2535481765,0.062495601319,0.0663137790526,34.1390905866,2.00445531665,7.03265266083e-15,4.1291779523e-16,16.24687013,0.0619470231877,0.065696432458,34.9339349027,1.98203374365,7.19639058995e-15,4.08298951191e-16,16.2218812334,0.0599169045684,0.0634175759229,260.0,310.651121139,26.0,21.8686471905,8.89253163161,8.92969760279,7.06817822345,0.837098388363,389.659179688,285.416778564,115.048890474,344.192406057,12.8808813318,0.0
780592120.995,780592130.995,780592125.756,780592121.005,780592130.98,33.1483872533,1.96829922797,6.82856777418e-15,4.05469640962e-16,16.2788439905,0.0626278161614,0.0664626672199,33.0092792713,1.97226805379,6.79991152988e-15,4.06287219082e-16,16.283409895,0.063007433878,0.0668903720254,33.8041235874,1.94948190606,6.96364945901e-15,4.01593272649e-16,16.257575798,0.0608754075088,0.0644923913757,253.0,300.677509445,17.0,14.2838630583,8.89469915311,5.83257741549,7.06990106559,0.841487649159,388.219299316,283.668151855,116.926830973,344.19254418,12.8808488634,0.0
780592130.995,780592140.995,780592136.185,780592131.04,780592140.985,32.423116735,1.96533075927,6.67916204742e-15,4.0485813641e-16,16.3028631002,0.0638945240637,0.0678910732974,32.5980291687,1.96032242096,6.71519400876e-15,4.03826418717e-16,16.2970216399,0.0634041867986,0.0673377226776,33.3928734849,1.93740023437,6.87893193788e-15,3.9910444828e-16,16.2708655198,0.0612330251275,0.0648939212433,246.0,297.076903325,25.0,21.1282279284,8.89641628053,8.62735973742,7.07126591456,0.828104269928,385.817260742,282.769195557,118.08561133,344.192306932,12.8808018076,0.0
780592140.995,780592150.995,780592146.396,780592141.01,780592150.985,30.0677105346,1.88924215713,6.19394837013e-15,3.8918388437e-16,16.3847490985,0.0661624978881,0.0704574424311,30.1192016636,1.88771008057,6.2045555427e-15,3.88868276598e-16,16.3828913592,0.0660007900245,0.0702740801084,30.9140459797,1.86390038289,6.36829347182e-15,3.83963478876e-16,16.3546103787,0.0635647292284,0.0675188378889,228.0,275.084615146,22.0,18.4432795601,8.89836986485,7.53100582037,7.07281870995,0.829017850326,383.326812744,283.092010498,118.090953009,344.192163999,12.8807955033,0.0
780592150.995,780592160.995,780592156.031,780592151.015,780592160.91,28.6430933757,1.85081986281,5.9004772354e-15,3.81268891739e-16,16.437450203,0.0679831038052,0.0725258766757,28.76879092,1.84700011355,5.92637092953e-15,3.8048202339e-16,16.4326959751,0.0675596875117,0.0720441617185,29.5636352362,1.82266070755,6.09010885865e-15,3.75468105754e-16,16.403105412,0.0649555755604,0.0690903040392,222.0,263.089798221,24.0,20.0620302509,8.89910175522,8.19199568578,7.07340044886,0.843962190478,381.675567627,284.645965576,116.800419861,344.192414482,12.880820328,0.0
780592160.995,780592170.995,780592166.108,780592161.08,780592170.985,30.4122263257,1.89913209261,6.26491862309e-15,3.91221211078e-16,16.3723794655,0.0657675074526,0.0700096610818,30.4637909461,1.89760636074,6.2755409349e-15,3.90906910313e-16,16.3705401339,0.0656082974368,0.0698292707188,31.2586352622,1.87393077359,6.43927886402e-15,3.8602973936e-16,16.3425749675,0.0632126480675,0.0671217136707,234.0,278.248569044,22.0,18.4513578888,8.90149447376,7.53430447124,7.07530228759,0.841124265405,380.725280762,286.879760742,114.750613643,344.192571662,12.8807840695,0.0
780592170.995,780592180.995,780592175.22,780592171.045,780592179.975,33.9144112365,2.09298030219,6.98636871471e-15,4.3115394225e-16,16.254039295,0.0650184479698,0.0691614426299,33.7149772233,2.0989170285,6.94528530799e-15,4.3237690787e-16,16.2604428235,0.0655716907789,0.0697878021074,34.5098215394,2.07515516188,7.10902323712e-15,4.27481963348e-16,16.2351432164,0.0634001734085,0.0673331957199,231.0,276.556758912,14.0,11.6853863217,8.01385653636,4.77153274804,6.36976831826,0.83541398024,380.997314453,289.143341064,112.473556396,344.192606871,12.8808174448,0.0
780592180.995,780592190.995,780592187.214,780592184.0,780592190.985,28.5898438958,2.19522351505,5.88950784253e-15,4.52216044099e-16,16.4394705398,0.0803208121329,0.0867409097423,28.5132100499,2.19802308434,5.87372127027e-15,4.52792755374e-16,16.4423847164,0.0806278534749,0.0870991336746,29.308054366,2.16881038938,6.0374591994e-15,4.46774940212e-16,16.4125325288,0.0775111989477,0.0834731080349,152.0,182.612628188,13.0,10.959247035,6.23080010387,4.47502587263,4.95251604754,0.832501951783,382.669250488,291.465789795,109.909188258,344.192512517,12.8807024003,0.0
780592190.995,780592200.995,780592196.2,780592191.015,780592200.945,28.9187108921,1.85671547008,5.95725444377e-15,3.82483386837e-16,16.4270526762,0.0675628720543,0.0720477832308,29.009477507,1.85396778454,5.97595236644e-15,3.81917363614e-16,16.4236502331,0.067261245132,0.0717048690414,29.8043218231,1.82973000367,6.13969029556e-15,3.76924380756e-16,16.3943018895,0.0646889439931,0.0687887145006,220.0,265.328846606,23.0,19.3078252429,8.90236148236,7.88402864086,7.07599142444,0.829270759334,384.731292725,292.258514404,108.818018454,344.192554455,12.8807787268,0.0
780592200.995,780592210.995,780592205.52,780592201.015,780592210.84,30.8920016914,1.89936826616,6.36375234843e-15,3.91269862829e-16,16.3553848751,0.0647837776363,0.0688959636644,30.7137137976,1.90463152878,6.3270250423e-15,3.92354094929e-16,16.3616691674,0.0653239830248,0.0695072731154,31.5085581137,1.8810532939,6.49076297143e-15,3.87496978543e-16,16.3339286761,0.0629570878791,0.0668336302832,236.0,280.578803481,16.0,13.4457279928,8.90484427972,5.4903389304,7.07796486181,0.841246431955,387.034698486,292.097869873,108.678280854,344.19246093,12.8807548422,0.0
780592210.995,780592220.995,780592215.861,780592211.01,780592220.875,29.6210411154,1.87462011551,6.10193446978e-15,3.86171743794e-16,16.4009992026,0.0666260288706,0.0709833684226,29.6671488067,1.87323899534,6.11143265417e-15,3.85887233041e-16,16.399310475,0.0664780471796,0.0708154151163,30.4619931228,1.84926789841,6.2751705833e-15,3.80949187073e-16,16.3706042106,0.0639889798701,0.0679977287643,227.0,271.341967614,22.0,18.3448866122,8.90755790404,7.49082869997,7.08012177068,0.836773007848,389.040527344,290.753448486,109.794895412,344.192481868,12.880698169,0.0
780592220.995,780592230.995,780592226.1,780592221.005,780592230.965,30.8937551623,1.89469952991,6.36411356344e-15,3.90308103161e-16,16.3553232491,0.0646256215947,0.0687171131136,30.6377335192,1.90227062204,6.31137310495e-15,3.9186774814e-16,16.3643584139,0.0654024235733,0.0695960922579,31.4325778353,1.87866574522,6.47511103407e-15,3.87005143515e-16,16.3365500009,0.0630271162227,0.0669125562538,232.0,279.937426588,14.0,11.7520057224,8.90596463498,4.79873566998,7.07885536983,0.828835068631,389.907653809,288.360900879,112.094352687,344.192301273,12.8808633559,0.0
780592230.995,780592240.995,780592236.082,780592231.03,780592240.94,28.8287567842,1.83940730974,5.93872389754e-15,3.78917905807e-16,16.4304352145,0.067154660324,0.0715837433663,28.6832591157,1.8438435818,5.90875137783e-15,3.79831777851e-16,16.4359287595,0.0676427287635,0.0721386049686,29.4781034318,1.81947666236,6.07248930696e-15,3.74812192445e-16,16.4062511541,0.0650280528892,0.069172311134,219.0,262.485971635,17.0,14.1601654663,8.90443892505,5.7820675654,7.07764266795,0.834429007914,389.618927002,285.877258301,114.593921521,344.192414209,12.8808806784,0.0
780592240.995,780592250.995,780592245.894,780592241.015,780592250.99,31.6338073761,1.9279749239,6.51656431948e-15,3.97162834323e-16,16.3296213355,0.064233875497,0.0682743464961,31.5682297128,1.9298842708,6.50305532083e-15,3.97556159784e-16,16.3318744296,0.0644253196272,0.0684906815518,32.3630740289,1.90661287305,6.66679324996e-15,3.92762251848e-16,16.3048755833,0.0621509248603,0.0659258173592,242.0,288.120720007,19.0,15.8999678351,8.90276120711,6.49248686601,7.07630914339,0.840008567545,388.018218994,283.688995361,116.926527684,344.192455616,12.8808932567,0.0
780592250.995,780592260.995,780592256.274,780592251.16,780592260.975,33.8502193646,1.99525038461,6.97314518911e-15,4.11021579231e-16,16.2560962814,0.0621819716665,0.0659607523653,33.8612925428,1.99493884756,6.97542626381e-15,4.10957402597e-16,16.2557411704,0.0621527749513,0.06592789909,34.6561368589,1.9724478637,7.13916419293e-15,4.06324259922e-16,16.230549625,0.0600999711392,0.0636227018123,255.0,308.708960037,21.0,17.5810510091,8.90777184122,7.17892916203,7.08029181743,0.826057317782,385.407348633,282.592315674,118.311072232,344.192268224,12.880845051,0.0
780592260.995,780592270.995,780592266.115,780592261.01,780592270.905,31.1793301919,1.90991204708,6.42294201954e-15,3.93441881698e-16,16.3453330469,0.0645501011358,0.0686317304825,31.0359699258,1.91412209485,6.39340980472e-15,3.94309151538e-16,16.3503366941,0.064978273595,0.0691159852964,31.830814242,1.89066187619,6.55714773384e-15,3.89476346494e-16,16.3228806296,0.0626470723817,0.0664843550163,236.0,283.444322403,17.0,14.2072154858,8.90471479142,5.8012796567,7.07786193877,0.832881928164,382.914916992,283.05871582,118.182756809,344.192513632,12.8805666887,0.0
780592270.995,780592280.995,780592276.219,780592271.0,780592280.99,32.5059896178,1.94369338747,6.69623386127e-15,4.0040083782e-16,16.3000915192,0.0630545942882,0.0669435285721,32.2897122616,1.94992726863,6.6516807259e-15,4.01685017337e-16,16.3073395626,0.0636625221753,0.0676291904938,33.0845565778,1.92691789905,6.81541865502e-15,3.96945087204e-16,16.2809367042,0.061462706926,0.0651519540352,249.0,294.797784148,15.0,12.6251832776,8.91043479621,5.1552831717,7.08240845207,0.844855266233,380.943725586,284.518554688,117.043179237,344.1923672,12.8807557983,0.0
780592280.995,780592290.995,780592285.921,780592281.0,780592290.975,26.3869982765,1.76110062072,5.43572164496e-15,3.62786727868e-16,16.5265250282,0.0701476988342,0.0749947961778,26.2145161712,1.76658862072,5.40019033126e-15,3.63917255867e-16,16.5336453836,0.070807528505,0.0757494916453,27.0093604873,1.74115462142,5.56392826039e-15,3.58677852013e-16,16.5012142467,0.067828322024,0.0723497369775,201.0,240.632300398,16.0,13.5790066937,8.9092187322,5.54476106659,7.0814418705,0.83545017175,380.003112793,287.015930176,114.740034565,344.192512527,12.8808348516,0.0
780592290.995,780592300.995,780592296.266,780592291.02,780592300.935,30.0219936831,1.87317888368,6.18453069873e-15,3.85874850038e-16,16.3864011769,0.065713567437,0.0699485388896,29.8457510865,1.87845204991,6.14822472382e-15,3.86961122281e-16,16.3927937184,0.0662705235963,0.0705799664428,30.6405954026,1.85455169584,6.31196265295e-15,3.82037649343e-16,16.3642569996,0.0638032677204,0.0677880492886,230.0,272.97100121,16.0,13.4963272867,8.90880211768,5.51100030873,7.08111072682,0.842802194114,380.216522217,289.91204834,111.851433133,344.192346936,12.880836854,0.0
780592300.995,780592310.995,780592306.08,780592301.11,780592310.975,28.7850851377,1.85148623179,5.92972753837e-15,3.81406163749e-16,16.4320812042,0.0676816054413,0.0721828249237,28.8776387019,1.84868040291,5.94879357258e-15,3.80828162999e-16,16.4285958038,0.0673721451805,0.0718309256367,29.672483018,1.82440646763,6.11253150171e-15,3.75827732333e-16,16.3991152751,0.0647844416431,0.0688967146726,220.0,264.523690771,23.0,19.3737743281,8.91478109906,7.91095785063,7.08586308619,0.831873759545,381.719177246,291.963012695,109.572711504,344.192540823,12.8807579685,0.0
780592310.995,780592320.995,780592316.051,780592311.02,780592320.99,29.0577303496,1.85518420949,5.98589245202e-15,3.82167947156e-16,16.4218457768,0.0671956606478,0.071630334166,29.0737226002,1.85470062059,5.98918685563e-15,3.82068327842e-16,16.421248394,0.0671428428767,0.0715703152842,29.8685669163,1.83050439716,6.15292478476e-15,3.77083905814e-16,16.3919640355,0.0645803827305,0.0686659650132,223.0,266.248530022,21.0,17.7007360072,8.91400416928,7.22780053625,7.08524554796,0.837632745303,384.144317627,292.846740723,108.320005711,344.192463986,12.8808261019,0.0
780592320.995,780592330.995,780592326.359,780592321.065,780592330.915,34.5473497861,2.01654612638,7.11675405593e-15,4.15408502034e-16,16.2339631571,0.0615943169619,0.0652998617324,34.5978123603,2.01514158333,7.12714934623e-15,4.15119166167e-16,16.2323784026,0.0614653258226,0.0651548968663,35.3926566765,1.99288780733,7.29088727536e-15,4.10534888309e-16,16.2077170918,0.0594763670629,0.0629242545767,267.0,315.399228253,22.0,18.4479043485,8.91143129311,7.53289427564,7.08320051196,0.846682999324,386.819763184,292.658996582,108.147166663,344.192500476,12.880696616,0.0
780592330.995,780592340.995,780592336.013,780592331.0,780592340.985,33.0974403635,1.97531156953,6.81807271488e-15,4.06914183323e-16,16.2805139792,0.0629385880064,0.0668127816707,33.1476075729,1.97388675134,6.82840716002e-15,4.06620670775e-16,16.2788695283,0.0628019924783,0.0666588673863,33.9424518891,1.95117324272,6.99214508915e-15,4.01941688001e-16,16.2531419723,0.0606852792314,0.0642790313106,253.0,302.618001487,22.0,18.4501264214,8.91561995803,7.53380162208,7.08652984847,0.83623118126,388.753173828,291.157928467,109.421604972,344.192525501,12.8807500632,0.0
780592340.995,780592350.995,780592345.743,780592341.0,780592350.97,30.0848424996,1.90389568583,6.19747755492e-15,3.92202511281e-16,16.3841306445,0.0666234180231,0.0709804047914,30.4044527881,1.89445672005,6.26331727435e-15,3.90258084331e-16,16.3726570213,0.0656266705478,0.0698500851986,31.1992971042,1.8707763149,6.42705520347e-15,3.8537992087e-16,16.3446379755,0.0632258732047,0.0671366257965,231.0,278.128756388,29.0,24.3303654976,8.91458405165,9.93489924487,7.08570646417,0.830630217114,389.62399292,288.530273438,111.951603217,344.192456773,12.8808960667,0.0
780592350.995,780592360.995,780592355.967,780592351.02,780592360.975,31.9245578716,1.93801390389,6.57645892155e-15,3.99230864201e-16,16.3196877716,0.063987618039,0.0679961909023,31.9007022431,1.93870450875,6.57154466208e-15,3.99373128802e-16,16.3204993913,0.0640562430801,0.0680736915562,32.6955465593,1.91556023514,6.73528259121e-15,3.94605408438e-16,16.2937784958,0.0618172142302,0.0655504479114,244.0,291.330247228,20.0,16.824034398,8.91039538673,6.86981404584,7.08237712767,0.837605765745,389.127746582,285.702819824,114.813114628,344.192434185,12.8808185261,0.0
780592360.995,780592370.995,780592365.76,780592360.995,780592370.965,32.3733161931,1.96399503087,6.66890313578e-15,4.04582976358e-16,16.3045320273,0.0639477393625,0.0679511593127,32.5761132932,1.95819203345,6.71067933839e-15,4.0338755889e-16,16.2977518332,0.0633786442133,0.0673089121808,33.3709576093,1.93527998308,6.87441726752e-15,3.98667676514e-16,16.2715783268,0.0612069253925,0.0648646071954,249.0,297.337529923,26.0,21.7691111187,8.91006885102,8.88905370681,7.08211758262,0.837512138286,387.566253662,283.459075928,117.202325197,344.192481662,12.880801018,0.0
780592370.995,780592380.995,780592375.859,780592371.0,780592380.945,34.61287353,2.01790142506,7.13025194718e-15,4.15687693563e-16,16.2319058612,0.0615211277412,0.0652176045735,34.6666176628,2.01640747888,7.14132323853e-15,4.15379940649e-16,16.2302213233,0.0613841819938,0.0650637232624,35.4614619789,1.99418221729,7.30506116765e-15,4.10801536762e-16,16.205608409,0.0594015861422,0.0628405557518,261.0,316.215820647,22.0,18.5314430719,8.91716818767,7.56700592101,7.08776045,0.825430897169,384.995574951,282.211975098,118.73984833,344.192317024,12.8807871745,0.0
780592380.995,780592390.995,780592386.266,780592381.09,780592390.945,32.9546784118,1.94973054606,6.78866375282e-15,4.01644492488e-16,16.2852073052,0.0624080262243,0.0662151812733,32.6189059248,1.95937030211,6.71949462052e-15,4.03630282234e-16,16.2963265245,0.0633348727545,0.067259543967,33.413750241,1.93647331349,6.88323254964e-15,3.98913502579e-16,16.2701869449,0.0611673564187,0.0648201679579,248.0,297.733300222,12.0,10.0176994665,8.91050235532,4.09056061549,7.08246215104,0.833187347438,382.244567871,282.5362854,118.798062348,344.19226071,12.8809157737,0.0
780592390.995,780592400.995,780592395.995,780592391.005,780592400.87,32.8462784755,1.96385125588,6.76633336595e-15,4.04553358712e-16,16.2887845736,0.0630486781352,0.0669368599498,32.8185466311,1.96464313259,6.76062060601e-15,4.04716485313e-16,16.289701639,0.0631251542303,0.0670230689198,33.6133909472,1.94181851774,6.92435853513e-15,4.00014614655e-16,16.2637191833,0.0609772871306,0.0646067523092,253.0,299.64523556,20.0,16.7470863509,8.91446019328,6.83839359328,7.08560801605,0.844459611536,380.249572754,284.238677979,117.434079605,344.192470506,12.8808026417,0.0
780592400.995,780592410.995,780592405.822,780592401.01,780592410.945,30.6450373128,1.90694587129,6.31287768645e-15,3.92830849486e-16,16.3640996138,0.0655432450443,0.0697555803801,30.7328189356,1.90436168729,6.33096070073e-15,3.92298507581e-16,16.3609940068,0.0652755942352,0.069452488751,31.5276632517,1.88080081478,6.49469862985e-15,3.87444967844e-16,16.3332705421,0.062911816279,0.0667826123484,234.0,280.99458956,23.0,19.2649562523,8.91263609726,7.86652380303,7.0841581437,0.832966640608,379.070800781,286.781005859,115.137187799,344.192434702,12.8807857688,0.0
780592410.995,780592420.995,780592415.807,780592411.005,780592420.9,28.8152995477,1.85844568906,5.93595170683e-15,3.82839811946e-16,16.4309421534,0.067859168909,0.0723848360569,29.0121582332,1.8524967757,5.97650459604e-15,3.81614335794e-16,16.4235499064,0.0672034738303,0.0716392131181,29.8070025494,1.82828036161,6.14024252517e-15,3.76625754492e-16,16.3942042382,0.0646335448461,0.0687260717912,224.0,265.797578939,26.0,21.6570605028,8.91728641612,8.8432997053,7.08785442321,0.842881980591,379.508514404,289.692169189,112.195002206,344.192488924,12.8808687832,0.0
780592420.995,780592430.995,780592425.785,780592421.02,780592430.99,29.7716498681,1.88684541169,6.13295987283e-15,3.88690154808e-16,16.395492743,0.066718415791,0.07108824867,29.9737980441,1.88083213481,6.17460239709e-15,3.87451419771e-16,16.388145558,0.0660769765622,0.0703604616001,30.7686423603,1.85699920286,6.33834032622e-15,3.82541835789e-16,16.3597291655,0.0636268169042,0.0675888971027,229.0,274.532163726,26.0,21.7852201521,8.92246594802,8.8956315621,7.0919713447,0.834245768141,381.209472656,292.202423096,109.423039184,344.192442858,12.8807649207,0.0
780592430.995,780592440.995,780592436.125,780592431.025,780592440.945,26.4607435801,1.76497777509,5.4509131775e-15,3.63585421668e-16,16.5234948894,0.0701075140319,0.0749488656314,26.3252490718,1.76927688748,5.42300130879e-15,3.64471038821e-16,16.5290687778,0.0706230493378,0.0755383902901,27.1200933879,1.74390596466,5.58673923792e-15,3.5924462872e-16,16.4967720483,0.0676633135797,0.0721620185757,203.0,241.844511158,17.0,14.3994566431,8.91753976279,5.87977812925,7.08805579437,0.839438385436,383.942810059,293.303985596,107.897510808,344.192522911,12.880871857,0.0
780592440.995,780592450.995,780592445.728,780592441.0,780592450.97,31.9065503642,1.93920467938,6.57274937502e-15,3.99476163952e-16,16.3203003696,0.0640608869089,0.0680789363709,31.9216572024,1.93876773258,6.57586138368e-15,3.99386152912e-16,16.3197864262,0.0640174362791,0.0680298644001,32.7165015185,1.91563726439,6.73959931281e-15,3.94621276463e-16,16.2930828576,0.0617811405243,0.0655098856184,247.0,291.680342044,21.0,17.6841544108,8.91538913107,7.22102971775,7.08634637697,0.846963891779,386.60055542,292.895843506,107.939082141,344.192529535,12.8807921648,0.0
780592450.995,780592460.995,780592456.23,780592451.06,780592460.99,28.7312739387,1.84440862536,5.91864243136e-15,3.79948176824e-16,16.4341127926,0.0675531948866,0.0720367782727,28.7449189292,1.84399394304,5.92145329941e-15,3.79862752265e-16,16.4335972797,0.0675073858601,0.0719846866998,29.5397632453,1.81967490112,6.08519122853e-15,3.74853029631e-16,16.4039824745,0.0649031569982,0.0690310004317,220.0,263.527784372,21.0,17.6635847589,8.92112039571,7.21263044321,7.0909018401,0.83501672098,389.017272949,291.110168457,109.442293959,344.192445276,12.8808731556,0.0
780592460.995,780592470.995,780592466.04,780592461.055,780592470.935,30.7290018911,1.90609635999,6.33017438956e-15,3.92655850158e-16,16.3611288646,0.0653411758885,0.0695267396235,30.7758197191,1.90471923667,6.33981886214e-15,3.92372162755e-16,16.3594759268,0.0651989522134,0.06936572756,31.5706640353,1.88118544521,6.50355679127e-15,3.87524201714e-16,16.3317907084,0.0628410433412,0.0667028652498,233.0,281.646405793,22.0,18.3883794491,8.92114291541,7.50858827507,7.09091973975,0.827375007387,390.040496826,288.453948975,111.989790619,344.192393732,12.8808988965,0.0
780592470.995,780592480.995,780592475.759,780592471.03,780592480.95,31.9667967018,1.9380812143,6.58516012056e-15,3.99244730145e-16,16.3182522023,0.0639076645813,0.0679059098263,31.9358519124,1.93897627913,6.57878549394e-15,3.99429113501e-16,16.3193037356,0.0639964885802,0.0680062081272,32.7306962285,1.91585317647,6.74252342307e-15,3.94665754352e-16,16.2926118913,0.0617618610655,0.0654882084247,244.0,291.867702969,20.0,16.682156983,8.91724700664,6.81188076805,7.08782309881,0.836105229786,389.559875488,285.700592041,114.775218839,344.192384275,12.8808369759,0.0
780592480.995,780592490.995,780592486.124,780592481.07,780592490.98,31.833792731,1.958900313,6.55776130259e-15,4.03533464478e-16,16.3227790393,0.0648360478783,0.0689550856056,32.2259761117,1.94763882126,6.63855107901e-15,4.0121359718e-16,16.3094847979,0.0637121017023,0.0676851456576,33.0208204279,1.92461287908,6.80228900814e-15,3.96470253091e-16,16.2830303514,0.0615064261175,0.0652010828804,247.0,294.366879159,31.0,25.9147547149,8.91458405165,10.5818581752,7.08570646417,0.839157657595,387.694396973,283.415039062,117.232593517,344.192532462,12.8807574943,0.0
780592490.995,780592500.995,780592496.118,780592491.04,780592500.97,28.0501316544,1.82116736605,5.7783271208e-15,3.75160477406e-16,16.4601627401,0.0682980132735,0.0728844054348,28.0203731512,1.82208320506,5.77219686914e-15,3.75349140242e-16,16.4613152136,0.0684016321178,0.0730024255514,28.8152174673,1.79746109472,5.93593479827e-15,3.70276985513e-16,16.4309452462,0.0656985745559,0.0699315508391,212.0,256.995077549,20.0,16.7108375884,8.91872767717,6.82359201527,7.08900000136,0.824959783312,384.886383057,282.246490479,118.719461007,344.192295332,12.8807915251,0.0
780592500.995,780592510.995,780592506.073,780592501.0,780592510.91,28.5397860187,1.84970809947,5.87919591986e-15,3.81039868491e-16,16.4413732185,0.0681818950232,0.0727521773276,28.7384154059,1.84368049757,5.92011357361e-15,3.797981825e-16,16.4338429548,0.0675110694917,0.0719888753548,29.533259722,1.81936034055,6.08385150274e-15,3.74788230152e-16,16.4042215383,0.0649061373179,0.0690343720453,220.0,263.502853401,26.0,21.7077834138,8.92224075098,8.86401156062,7.09179234811,0.835131597156,381.997741699,282.581512451,118.790498451,344.192427383,12.8807232123,0.0
780592510.995,780592520.995,780592515.928,780592511.055,780592520.97,28.2407081715,1.81273797041,5.81758588334e-15,3.73424021904e-16,16.4528110425,0.0675467387211,0.0720294363826,27.9790730953,1.82081146793,5.76368905763e-15,3.75087162393e-16,16.4629166928,0.0684531471731,0.073061109298,28.7739174114,1.79617194023,5.92742698676e-15,3.70011419687e-16,16.4325025182,0.0657442884264,0.0699833496209,217.0,256.626895593,14.0,11.6462473655,8.9187333071,4.7555510076,7.08900447628,0.845677593137,379.862335205,284.061035156,117.674844858,344.192543897,12.8808016166,0.0
780592520.995,780592530.995,780592526.188,780592521.005,780592530.985,29.1020633544,1.88069994606,5.995025051e-15,3.87424188888e-16,16.4201905454,0.067990918293,0.0725347708872,29.5300471165,1.86789937564,6.08318970599e-15,3.84787271382e-16,16.4043396502,0.0665927627619,0.0709456084599,30.3248914326,1.84389061566,6.24692763512e-15,3.79841466826e-16,16.3755018632,0.0640884088902,0.0681100211186,225.0,270.475667582,32.0,26.7103460738,8.91926252014,10.9067246468,7.08942511826,0.83209125019,378.655944824,286.816680908,115.178263626,344.192462205,12.8807772107,0.0
780592530.995,780592540.995,780592536.06,780592531.025,780592540.925,29.4599642503,1.87742482881,6.06875263556e-15,3.86749514735e-16,16.4069194613,0.0670764856577,0.0714949198426,29.6562899211,1.87155433259,6.10919572375e-15,3.85540192514e-16,16.3997079532,0.0664436443561,0.0707763762871,30.4511342372,1.8475964165,6.27293365287e-15,3.80604861799e-16,16.3709913156,0.0639549525848,0.0679593043288,229.0,271.639376577,26.0,21.6532235822,8.92050110385,8.84173296274,7.09040959948,0.843148831266,378.959686279,289.83291626,112.158286102,344.192449648,12.8807586058,0.0
780592540.995,780592550.995,780592545.675,780592540.995,780592550.895,30.4113815612,1.90716257719,6.2647446016e-15,3.92875490901e-16,16.3724096245,0.0660390964436,0.0703175109107,30.6456808797,1.90026912962,6.31301026122e-15,3.91455440701e-16,16.3640768128,0.0653191954034,0.0695018524792,31.4405251959,1.87669493887,6.47674819035e-15,3.86599157408e-16,16.3362755198,0.0629474156465,0.0668227299718,234.0,280.667559664,27.0,22.4990191207,8.92693610924,9.1870994743,7.09552442694,0.833806527793,380.724914551,292.29800415,109.413202261,344.192535624,12.8808179446,0.0
780592550.995,780592560.995,780592555.936,780592551.13,780592560.99,30.1584157049,1.88271119661,6.21263363521e-15,3.87838506501e-16,16.3814786919,0.0657481469324,0.0699877219404,30.0983748144,1.88449736677,6.20026521176e-15,3.88206457555e-16,16.3836423846,0.0659360406828,0.0702006764553,30.8932191305,1.86071246903,6.36400314089e-15,3.8330676862e-16,16.3553420876,0.0635006820024,0.0674465764692,231.0,275.656218427,19.0,16.0568728153,8.92287130269,6.55655639957,7.09229353856,0.838069254428,383.498382568,293.569000244,107.702651253,344.192390983,12.8808241651,0.0
780592560.995,780592570.995,780592566.394,780592561.045,780592570.96,28.8119515512,1.84422898035,5.93526201956e-15,3.79911169951e-16,16.4310683105,0.0673634227786,0.0718210101601,28.784580625,1.84506048013,5.92962360875e-15,3.80082458906e-16,16.432100234,0.0674550042257,0.0719251268649,29.5794249411,1.82075935785,6.09336153787e-15,3.75076427717e-16,16.4025256836,0.0648561764118,0.0689778542497,224.0,263.921245269,20.0,16.7700021216,8.92246031809,6.84775086633,7.09196686978,0.848849587758,386.627166748,293.560150146,107.276625161,344.192422584,12.8806341348,0.0
780592570.995,780592580.995,780592575.778,780592571.065,780592580.73,31.7383847669,1.93085427911,6.53810726198e-15,3.97755981496e-16,16.3260379479,0.0641212006122,0.0681470599743,31.7150208553,1.93153190186,6.53329429618e-15,3.97895571784e-16,16.3268374967,0.0641889351734,0.0682235749555,32.5098651714,1.90834391665,6.69703222531e-15,3.9311884683e-16,16.2999620791,0.0619327505518,0.065680379484,241.0,290.213123249,20.0,16.8659941077,8.92692484939,6.88694759399,7.09551547711,0.830604135806,388.964202881,291.656005859,108.904590741,344.192327299,12.8808586338,0.0
780592580.995,780592590.995,780592584.749,780592581.045,780592588.825,30.3463627509,2.10682904155,6.25135072669e-15,4.3400678256e-16,16.3747333877,0.0728769286079,0.0781228089024,30.2223380889,2.11094800718,6.22580164631e-15,4.34855289479e-16,16.379179851,0.0733044636627,0.0786143450235,31.017182405,2.0844094789,6.38953957544e-15,4.29388352654e-16,16.3509941399,0.0706163395774,0.0755307136936,183.0,221.43109575,14.0,11.728087825,7.13898164115,4.78896919521,5.67437898047,0.826540779932,390.150238037,289.179718018,111.257146779,344.19231228,12.8807387625,0.0
780592590.995,780592600.995,780592597.045,780592593.01,780592600.975,32.3804726809,2.15834748547,6.67037737228e-15,4.44619582007e-16,16.3042920396,0.0700607849287,0.0748954596413,32.0198938121,2.17001935187,6.59609812528e-15,4.47023986485e-16,16.3164502817,0.0711952761006,0.0761934459394,32.8147381282,2.14420606328,6.75983605441e-15,4.41706449036e-16,16.289827643,0.0687234126595,0.0733690817981,196.0,234.209682904,9.0,7.59060417484,7.13733207284,3.09949670473,5.67306783047,0.836990177015,389.642150879,285.336242676,115.130631381,344.192415772,12.8807659491,0.0
780592600.995,780592610.995,780592606.062,780592601.0,780592610.975,37.3322988505,2.08280596341,7.69045356319e-15,4.29058028462e-16,16.1497881656,0.0589448800732,0.0623296507946,37.2254706109,2.08567807366,7.66844694585e-15,4.29649683174e-16,16.1528995078,0.0591888433651,0.0626025094039,38.0203149271,2.06421269341,7.83218487497e-15,4.25227814842e-16,16.1299607253,0.0574026503074,0.0606077581937,285.0,339.252089394,18.0,15.0345548413,8.92291634209,6.13910989354,7.09232933787,0.840144003187,387.80456543,283.176055908,117.458769522,344.192417053,12.8808463519,0.0
780592610.995,780592620.995,780592615.991,780592611.0,780592620.925,36.2405390068,2.05137868026,7.4655510354e-15,4.22584008133e-16,16.1820133792,0.0597811708644,0.0632655337956,36.0961871484,2.05531880022,7.43581455257e-15,4.23395672846e-16,16.1863466758,0.06012588951,0.0636517492454,36.8910314645,2.03352861378,7.59955248169e-15,4.18906894438e-16,16.1626980046,0.0582572868626,0.061561316524,272.0,329.109956298,17.0,14.2117531068,8.92113728549,5.80313251861,7.09091526484,0.82650101151,384.978424072,281.992767334,118.959466647,344.192371708,12.8806835636,0.0
780592620.995,780592630.995,780592625.802,780592621.025,780592630.935,32.4562395369,1.95611022687,6.68598534461e-15,4.02958706736e-16,16.3017545002,0.0635403211118,0.0674912983093,32.5047435692,1.95472029143,6.69597717525e-15,4.02672380035e-16,16.3001331394,0.0634044298577,0.0673379968405,33.2995878853,1.93180070191,6.85971510438e-15,3.97950944593e-16,16.2739028532,0.061227254492,0.0648874397964,247.0,297.134498731,22.0,18.4291958102,8.9230683501,7.52525495584,7.09245016057,0.83141742134,382.18838501,282.272644043,119.067140594,344.19233264,12.8808175751,0.0
780592630.995,780592640.995,780592635.932,780592631.03,780592640.805,34.2471322956,2.0115141448,7.0549092529e-15,4.14371913828e-16,16.2434394714,0.0619684402966,0.0657205219327,34.3733929284,2.00799236303,7.08091894325e-15,4.13646426784e-16,16.2394439935,0.061642072639,0.065353540553,35.1682372445,1.98567838344,7.24465687238e-15,4.09049746989e-16,16.2146234988,0.059634975085,0.0631018176413,265.0,313.677512279,24.0,20.1199578335,8.9193413391,8.21564944868,7.08948776706,0.84491329058,379.764312744,284.228027344,117.527157251,344.192485606,12.880847051,0.0
780592640.995,780592650.995,780592646.217,780592641.085,780592650.98,31.077630732,1.90035075399,6.4019919308e-15,3.91472255321e-16,16.3488802449,0.0644404195252,0.0685077481454,30.8595434528,1.90676913633,6.35706595127e-15,3.92794442085e-16,16.3565262583,0.0650951835573,0.0692482789665,31.6543877689,1.88327118248,6.52080388039e-15,3.87953863591e-16,16.3289152045,0.0627470645475,0.0665969868283,236.0,282.51539231,15.0,12.6062601222,8.9249994147,5.14755621657,7.0939850563,0.835660354361,378.482177734,287.25112915,114.783816598,344.192364967,12.8808581041,0.0
780592650.995,780592660.995,780592656.131,780592651.005,780592660.99,32.9973976577,1.96486053172,6.79746391749e-15,4.04761269535e-16,16.2838007736,0.0627994627612,0.0666560173183,32.9250057708,1.96692434988,6.78255118879e-15,4.05186416075e-16,16.2861853506,0.0629978356861,0.0668795540879,33.719850087,1.94414412883,6.94628911791e-15,4.00493690538e-16,16.2602859121,0.0608608638652,0.0644760678424,253.0,300.82529692,19.0,15.7842205509,8.92131181319,6.44522339162,7.09105398719,0.841139670269,378.977996826,290.317230225,111.679159215,344.192386149,12.8809571864,0.0
780592660.995,780592670.995,780592666.042,780592661.0,780592670.83,37.3579565534,2.08120915681,7.69573904999e-15,4.28729086303e-16,16.1490422183,0.0588615167002,0.062236443527,37.2135605603,2.08509233158,7.66599347543e-15,4.29529020306e-16,16.1532469377,0.0591910966165,0.0626050301386,38.0084048765,2.0636263588,7.82973140455e-15,4.25107029912e-16,16.1303008908,0.0574042838474,0.0606095792972,283.0,339.23226675,17.0,14.2172459027,8.92519083219,5.80537541028,7.0941372034,0.834324303222,380.809509277,292.77722168,108.926576761,344.192379815,12.8808403963,0.0
780592670.995,780592680.995,780592676.135,780592671.07,780592680.99,30.0039357138,1.8830812203,6.18081075704e-15,3.87914731382e-16,16.3870544343,0.0660891653399,0.0703742826277,30.0180783945,1.88266007567,6.18372414927e-15,3.87827975589e-16,16.3865427813,0.0660446229862,0.0703237770281,30.8129227107,1.85883761594,6.3474620784e-15,3.82920548883e-16,16.3581677635,0.0635990998521,0.0675576203594,230.0,274.778586021,21.0,17.6675649648,8.91764110146,7.21425569394,7.08813634283,0.837111371753,383.629821777,293.910552979,107.345020864,344.192366706,12.8807959208,0.0
780592680.995,780592690.995,780592686.612,780592681.025,780592690.97,29.9648406824,1.89683362574,6.17275718058e-15,3.90747726902e-16,16.3884700676,0.066641552386,0.0710009898248,30.2462247593,1.88850613541,6.23072230042e-15,3.89032263895e-16,16.3783220623,0.0657587307174,0.0699997152727,31.0410690754,1.86478204077,6.39446022954e-15,3.84145100398e-16,16.3501583244,0.0633411453808,0.0672666183708,235.0,277.087659685,28.0,23.5271935754,8.92648571516,9.60693737661,7.09516643377,0.848242613174,386.905670166,293.540039062,107.262224276,344.192365134,12.8807340192,0.0
780592690.995,780592700.995,780592695.948,780592690.995,780592700.975,31.1663481393,1.91849995164,6.4202677167e-15,3.95210990037e-16,16.345785206,0.0648580683423,0.068979994377,31.2150692066,1.91707687487,6.43030425657e-15,3.94917836224e-16,16.3440892447,0.0647131634537,0.0688161028495,32.0099135228,1.89370951277,6.59404218569e-15,3.90104159631e-16,16.3167887478,0.062404024336,0.0662106760892,236.0,285.721078089,22.0,18.4400330463,8.92601843131,7.52968016057,7.09479501585,0.826113590014,389.247802734,291.976776123,108.557020237,344.192359925,12.8807441045,0.0
780592700.995,780592710.995,780592706.031,780592700.995,780592710.945,26.3493850171,1.75791296653,5.42797331352e-15,3.62130071105e-16,16.5280737914,0.0701215362579,0.0749648923837,26.1692711054,1.76364397691,5.39086984772e-15,3.63310659244e-16,16.5355209341,0.0708115867918,0.075754136448,26.9641154216,1.73821068313,5.55460777684e-15,3.58071400726e-16,16.5030345563,0.0678272923044,0.0723485653494,201.0,240.63983737,16.0,13.4354187748,8.92444768196,5.48612933303,7.09354651466,0.835541772865,390.653594971,289.175720215,111.217697678,344.192473841,12.8807693593,0.0
780592710.995,780592720.995,780592715.666,780592711.005,780592720.99,28.684506517,1.8471001703,5.9090083425e-15,3.80502635082e-16,16.4358815431,0.0677556908487,0.0722671021276,28.7633672839,1.84470534536,5.92525366049e-15,3.80009301144e-16,16.4329006828,0.067490640819,0.0719656463076,29.5582116,1.82039180667,6.08899158961e-15,3.75000712175e-16,16.4033046155,0.0648886409029,0.069014578763,220.0,263.649264035,23.0,19.0852756955,8.91966224488,7.79315424234,7.0897428372,0.834610005956,390.284729004,285.890350342,114.522480918,344.192418268,12.8808746442,0.0
780592720.995,780592730.995,780592726.062,780592721.065,780592730.99,29.5786705065,1.86283253417,6.09320612434e-15,3.8374350204e-16,16.4025533761,0.0663116236816,0.0706265894695,29.4737116361,1.86598765683,6.07158459704e-15,3.84393457307e-16,16.4064129246,0.0666499872284,0.0710105647986,30.2685559523,1.84195968826,6.23532252617e-15,3.79443695782e-16,16.3775207445,0.0641389436551,0.0681671020623,227.0,270.036929883,18.0,15.072788613,8.92136811245,6.15472201697,7.09109873634,0.840686893407,388.165405273,283.10244751,117.495086751,344.192363982,12.8807656896,0.0
780592730.995,780592740.995,780592735.759,780592731.005,780592740.965,31.1102251727,1.91490414941,6.40870638558e-15,3.94470254778e-16,16.3477421137,0.064853431076,0.0689747487756,31.1186247007,1.91465832209,6.41043668835e-15,3.94419614351e-16,16.3474490127,0.0648283584758,0.0689463878786,31.9134690168,1.8912511994,6.57417461747e-15,3.89597747077e-16,16.3200649628,0.0625083274559,0.0663281083782,236.0,284.74073179,21.0,17.5512541031,8.92227453053,7.1667620921,7.0918191976,0.828863595138,385.417510986,281.762817383,119.133036304,344.192398497,12.880788245,0.0
780592740.995,780592750.995,780592746.324,780592741.04,780592750.975,32.7550917245,1.93824754652,6.74754889525e-15,3.99278994582e-16,16.2918029502,0.0624182080807,0.0662266438058,32.3422967178,1.95014596369,6.66251312387e-15,4.0173006852e-16,16.3055728571,0.06356891065,0.0675235559022,33.137141034,1.92716988773,6.82625105299e-15,3.96996996872e-16,16.2792124096,0.0613756811615,0.0650541725228,246.0,295.658296343,10.0,8.34794576582,8.92226327068,3.40874452104,7.09181024777,0.832187372832,382.119537354,282.160583496,119.188250371,344.192267349,12.8808852203,0.0
780592750.995,780592760.995,780592756.162,780592751.01,780592760.965,31.6987615469,1.92322735716,6.52994487866e-15,3.96184835576e-16,16.3273942627,0.0639527639727,0.0679568329828,31.5542611229,1.92743354254,6.50017779133e-15,3.97051309764e-16,16.3323549621,0.0643735410013,0.0684321628259,32.3491054391,1.90418184163,6.66391572045e-15,3.92261459376e-16,16.3053443113,0.0620999537537,0.0658684674023,244.0,288.607566007,17.0,14.2093322266,8.92165523868,5.80214399254,7.09132695699,0.845534396896,379.662536621,283.818481445,117.948114315,344.192496042,12.8807715676,0.0
780592760.995,780592770.995,780592766.146,780592761.01,780592770.99,29.2610030756,1.84144755291,6.02776663358e-15,3.79338195899e-16,16.4142769755,0.0662634989513,0.070571998218,28.9646036945,1.85044477192,5.96670836107e-15,3.81191623016e-16,16.4253310233,0.0672381611275,0.0716786336389,29.7594480106,1.82621728399,6.13044629019e-15,3.76200760501e-16,16.3959378213,0.0646628936458,0.0687592571638,221.0,265.549107073,13.0,10.8923685416,8.92318657854,4.44771715447,7.09254413378,0.832461394637,378.346496582,286.603942871,115.444965168,344.192571869,12.8808149138,0.0
780592770.995,780592780.995,780592776.123,780592771.045,780592780.945,31.6714713998,1.92856543378,6.52432310835e-15,3.97284479359e-16,16.328329399,0.0641787827391,0.0682121058152,31.6349009814,1.92962770005,6.51678960216e-15,3.9750330621e-16,16.3295838014,0.0642851842335,0.0683323182534,32.4297452975,1.90640637267,6.68052753128e-15,3.92719712769e-16,16.3026411556,0.0620202022877,0.0657787468065,243.0,289.371738403,20.0,16.5700511101,8.92303457054,6.76610420327,7.09242331108,0.839896778879,378.7628479,290.222564697,111.812798601,344.192518305,12.8808899145,0.0
780592780.995,780592790.995,780592786.365,780592781.015,780592790.97,30.2095767792,1.88564809894,6.22317281651e-15,3.88443508381e-16,16.3796383973,0.0657394547099,0.069977872275,30.1787663408,1.88656315663,6.21682586621e-15,3.88632010265e-16,16.3807462936,0.0658355611514,0.0700867854533,30.973610657,1.8628128247,6.38056379533e-15,3.83739441888e-16,16.3525204127,0.0634100327412,0.0673443167513,231.0,276.468229542,20.0,16.701334658,8.92592835249,6.819711652,7.09472341722,0.835646668005,380.722930908,293.034301758,108.688849443,344.192458586,12.8807826954,0.0
780592790.995,780592800.995,780592795.485,780592791.0,780592800.975,31.4013557846,1.90145162756,6.46867929162e-15,3.91699035277e-16,16.3376290011,0.0638311157832,0.0678194864535,31.0334878433,1.91226380142,6.39289849572e-15,3.93926343092e-16,16.3504235287,0.0649220793011,0.0690524074273,31.8283321595,1.88882456445,6.55663642485e-15,3.89097860278e-16,16.3229652958,0.0625926573218,0.0664230708133,237.0,283.951730026,11.0,9.32866825524,8.92135122267,3.80920620422,7.0910853116,0.834711741937,383.358398438,294.212280273,107.088676094,344.192410088,12.8807371199,0.0
780592800.995,780592810.995,780592806.14,780592801.125,780592810.955,26.5064512904,1.78036433859,5.46032896582e-15,3.6675505375e-16,16.5216210304,0.0705811797928,0.0754904892589,26.601217859,1.77737942513,5.47985087895e-15,3.66140161576e-16,16.5177462,0.0702235126766,0.0750814600324,27.3960621751,1.75214361169,5.64358880808e-15,3.60941584008e-16,16.4857796421,0.0673092095582,0.0717593853191,207.0,244.476369275,23.0,19.4416892897,8.92377772077,7.93868979328,7.09301399982,0.846845283101,386.780334473,293.874206543,106.945984467,344.192408744,12.880794352,0.0
780592810.995,780592820.995,780592815.916,780592810.995,780592820.93,31.1555889607,1.9088187061,6.4180513259e-15,3.93216653456e-16,16.3461600862,0.0645619535549,0.0686451298649,31.0479208473,1.91197501569,6.39587169455e-15,3.93866853233e-16,16.3499186936,0.0648832707894,0.0690085038165,31.8427651635,1.88854974648,6.55960962367e-15,3.89041247775e-16,16.322473065,0.0625562428652,0.0663820631862,235.0,284.292033369,18.0,15.0247478772,8.92799453532,6.13510538321,7.0963657109,0.826755948095,389.327728271,291.892974854,108.632528599,344.192349009,12.8808990235,0.0
780592820.995,780592830.995,780592826.123,780592821.035,780592830.985,32.8233917983,1.96204381309,6.76161871045e-15,4.04181025496e-16,16.2895413581,0.0630349738745,0.066921412955,32.7967259702,1.96280501446,6.75612554987e-15,4.04337832979e-16,16.2904237721,0.0631085416726,0.0670043410353,33.5915702864,1.93998719889,6.91986347899e-15,3.99637362971e-16,16.2644242349,0.0609598466792,0.0645871736055,249.0,299.821576652,20.0,16.7911284802,8.92550047812,6.85637746276,7.0943833237,0.830711056036,390.640930176,288.663452148,111.72922212,344.192431468,12.8807684251,0.0
780592830.995,780592840.995,780592836.058,780592831.01,780592840.885,25.9277755336,1.73981731106,5.34112175993e-15,3.58402366078e-16,16.5455868545,0.0705152944988,0.0754151209266,25.6724568754,1.74802195665,5.28852611633e-15,3.6009252307e-16,16.5563314175,0.071519003539,0.0765643605387,26.4673011915,1.72235114264,5.45226404546e-15,3.54804335384e-16,16.5232258511,0.0684501503378,0.0730576952683,197.0,236.143461009,14.0,11.788635334,8.92208311305,4.81369276139,7.0916670505,0.834388099078,390.253082275,285.407531738,115.006244124,344.192559724,12.8807956343,0.0
780592840.995,780592850.995,780592845.693,780592841.0,780592850.925,34.1475885272,2.00371408094,7.0344032366e-15,4.12765100674e-16,16.246599901,0.0619097771495,0.0656545413701,34.188344821,2.0025737967,7.04279903312e-15,4.12530202119e-16,16.2453048111,0.0618038279464,0.065535395662,34.9831891371,1.98020428225,7.20653696224e-15,4.07922082143e-16,16.2203515048,0.0597810915713,0.0632654449872,262.0,312.10361967,22.0,18.2567438273,8.9215313803,7.45483706283,7.09122850887,0.839535354876,388.279052734,282.81463623,117.770072967,344.192460328,12.8808185246,0.0
780592850.995,780592860.995,780592856.201,780592851.065,780592860.98,31.4396174019,1.93147821474,6.4765611848e-15,3.97884512237e-16,16.3363068691,0.0647330325088,0.0688385725553,31.5709956506,1.92766341559,6.50362510402e-15,3.97098663612e-16,16.331779304,0.06434786101,0.0684031422374,32.3658399667,1.90442074857,6.66736303314e-15,3.92310674205e-16,16.3047827939,0.0620763149202,0.0658418721961,240.0,288.833761387,24.0,20.2423810856,8.92403106744,8.26563894328,7.09321537098,0.830979310303,385.042419434,281.358703613,119.580460046,344.192395702,12.8808107389,0.0
780592860.995,780592870.995,780592866.086,780592861.065,780592870.98,30.1427110628,1.89558764845,6.20939847894e-15,3.90491055581e-16,16.3820442236,0.0662178391636,0.0705202078977,30.3016083951,1.89088287085,6.24213132939e-15,3.89521871395e-16,16.3763357968,0.0657222631966,0.0699583920619,31.0964527112,1.86717043275,6.40586925851e-15,3.84637109147e-16,16.3482228744,0.0633102254447,0.067231747039,231.0,277.366353783,25.0,20.8333371004,8.91954964636,8.50694598267,7.08965333891,0.8330004851,381.767303467,281.601989746,119.793656155,344.192404908,12.8807654394,0.0
780592870.995,780592880.995,780592875.874,780592871.015,780592880.89,32.2103526056,1.93838763649,6.63533263675e-15,3.99307853118e-16,16.3100113024,0.0634480199977,0.0673871672457,32.0669874662,1.94252928407,6.60579941805e-15,4.00161032519e-16,16.3148545949,0.0638557473424,0.0678472939974,32.8618317824,1.91945461186,6.76953734717e-15,3.95407650042e-16,16.2882705795,0.0616346806429,0.0653452313985,248.0,293.108114811,17.0,14.2305530604,8.91940889821,5.81080916631,7.08954146604,0.846256051807,379.143829346,283.565887451,118.287287649,344.192421533,12.8808448289,0.0
780592880.995,780592890.995,780592886.075,780592881.155,780592890.95,33.0419080212,1.95718518051,6.80663305237e-15,4.03180147186e-16,16.2823372052,0.062479185889,0.0662952961984,32.8250367871,1.96338127614,6.76195757814e-15,4.04456542886e-16,16.2894869463,0.0630736475231,0.0669650056937,33.6198811032,1.94057564808,6.92569550727e-15,3.99758583505e-16,16.2635095669,0.0609278933645,0.0645513044494,250.0,300.145054624,15.0,12.6365289684,8.92760607043,5.15991599543,7.09605694179,0.833272260885,377.747558594,286.969512939,115.200096153,344.19239955,12.8806980366,0.0
780592890.995,780592900.995,780592896.152,780592891.025,780592900.985,31.9964564676,1.94097923418,6.59127003233e-15,3.99841722241e-16,16.3172452903,0.0639428505639,0.0679456390516,32.0073047536,1.94066594424,6.59350477925e-15,3.99777184513e-16,16.3168772376,0.0639117842359,0.0679105612724,32.8021490698,1.91757220821,6.75724270837e-15,3.95019874892e-16,16.2902442552,0.0616848304123,0.0654016058346,244.0,292.618070564,21.0,17.6016502201,8.92069815126,7.18734050654,7.0905662215,0.834128058762,378.207458496,290.446044922,111.700420494,344.192462202,12.8808376469,0.0
780592900.995,780592910.995,780592905.572,780592901.04,780592910.925,31.8617566006,1.94989540184,6.56352185973e-15,4.01678452778e-16,16.3218257109,0.0644916871,0.0685656968703,32.101167033,1.94300403687,6.61284040881e-15,4.00258831596e-16,16.3136979465,0.0638048568775,0.0677898432125,32.8960113492,1.91994728093,6.77657833793e-15,3.95509139871e-16,16.287141893,0.0615877870564,0.0652925223115,247.0,293.567434902,27.0,22.6035849887,8.92410425647,9.22979720373,7.09327354487,0.841591450205,380.081359863,293.157440186,108.683415536,344.19253864,12.8807429297,0.0
780592910.995,780592920.995,780592915.951,780592911.08,780592920.97,31.5805028948,1.94016392575,6.50558359632e-15,3.99673768705e-16,16.3314523962,0.0647340196462,0.0688396889214,31.789420642,1.93412059757,6.54862065226e-15,3.98428843099e-16,16.3242934674,0.0641263992215,0.0681529321183,32.5842649582,1.91095360258,6.71235858138e-15,3.93656442132e-16,16.2974801786,0.0618774310542,0.0656181637868,243.0,290.747220631,26.0,21.9342902998,8.92293323187,8.95650187242,7.09234276262,0.835852116756,383.252960205,294.422973633,106.897015105,344.192544929,12.8806660131,0.0
780592920.995,780592930.995,780592925.849,780592921.015,780592930.97,33.0603224464,1.96506220164,6.81042642396e-15,4.04802813538e-16,16.2817322874,0.0626895708687,0.0665322228875,32.9622861232,1.96785594069,6.79023094137e-15,4.05378323782e-16,16.2849566878,0.0629575676916,0.0668341710226,33.7571304393,1.94508966488,6.95396887049e-15,4.00688470966e-16,16.2590861954,0.0608242530705,0.0644349785759,254.0,301.197797098,18.0,15.2259556009,8.92249409765,6.2172652037,7.09199371927,0.843438576689,386.537414551,294.141998291,106.710626148,344.192356983,12.8808358063,0.0
780592930.995,780592940.995,780592935.734,780592930.995,780592940.915,30.642201107,1.89495546952,6.31229342804e-15,3.90360826721e-16,16.3642001036,0.0651490967279,0.0693092965837,30.5445884055,1.89784014935,6.29218521153e-15,3.90955070766e-16,16.3676643067,0.0654476989919,0.0696473643679,31.3394327216,1.87422155698,6.45592314066e-15,3.86089640737e-16,16.3397721725,0.0630638244543,0.066953932868,231.0,279.60208426,18.0,15.2339143896,8.92173405764,6.22051504243,7.09138960579,0.826330005226,389.20513916,292.183563232,108.355493898,344.192291409,12.880816878,0.0
780592940.995,780592950.995,780592947.07,780592940.995,780592950.965,35.4645319838,2.62886080553,7.30569358866e-15,5.41545325938e-16,16.2055144176,0.0776385547133,0.0836208375767,35.4303959687,2.63007367337,7.29866156955e-15,5.41795176715e-16,16.206559985,0.0777453422113,0.0837447372912,36.2252402848,2.60168580884,7.46239949867e-15,5.35947276621e-16,16.1824718128,0.0753043354765,0.0809191309551,162.0,193.871001419,12.0,9.97022364423,5.35182099262,4.07117465473,4.25386449696,0.835878127923,390.734527588,288.586364746,111.798242828,344.192467641,12.8808657431,0.0
780592950.995,780592960.995,780592955.779,780592951.0,780592960.965,28.4105127149,1.8457637432,5.85256561926e-15,3.80227331099e-16,16.4463023216,0.0683410210052,0.0729333875915,28.605069701,1.83984582703,5.89264435841e-15,3.79008240367e-16,16.4388924742,0.0676794076803,0.0721803250085,29.3999140171,1.81546835495,6.05638228753e-15,3.73986481119e-16,16.4091348493,0.0650564972539,0.0692044987277,219.0,262.249551493,26.0,21.6135615674,8.9200788594,8.82553764004,7.09007398088,0.835291304337,390.321929932,285.44430542,114.963786476,344.192503055,12.8808439647,0.0
780592960.995,780592970.995,780592965.978,780592961.005,780592970.95,29.9302610099,1.89624191246,6.16563376804e-15,3.90625833967e-16,16.3897237396,0.066696042628,0.0710628482734,30.2034412436,1.88814737639,6.22190889618e-15,3.88958359537e-16,16.3798589317,0.065836972616,0.0700883851569,30.9982855597,1.86439566621,6.3856468253e-15,3.8406550724e-16,16.3516558132,0.0634132984495,0.0673480004196,232.0,276.43891514,28.0,23.3253359134,8.91787755835,9.52451216464,7.08832428925,0.839325774095,388.11706543,282.549224854,118.050365169,344.192377823,12.8808379208,0.0
780592970.995,780592980.995,780592975.802,780592971.015,780592980.935,32.8605197296,1.95980733231,6.76926706429e-15,4.03720310456e-16,16.2883139299,0.0628960450133,0.0667648402949,32.7579069406,1.96274135152,6.74812882976e-15,4.04324718413e-16,16.2917096379,0.0631792018906,0.0670840028491,33.5527512567,1.93989833677,6.91186675889e-15,3.99619057374e-16,16.2656796569,0.0610257106051,0.0646611161486,249.0,299.156423918,18.0,15.1149507665,8.916002793,6.17193822966,7.08683414267,0.832399149483,385.052032471,281.153106689,119.783245,344.19232741,12.880815549,0.0
780592980.995,780592990.995,780592985.878,780592981.04,780592990.94,29.1282611021,1.86381448966,6.00042178704e-15,3.83945784869e-16,16.4192136027,0.067340259362,0.0717946792123,29.2536925071,1.86003620355,6.02626065646e-15,3.83167457931e-16,16.4145482697,0.0669284213861,0.071326723873,30.0485368232,1.8359128931,6.18999858558e-15,3.78198055978e-16,16.3854416765,0.0643889915541,0.0684496239776,223.0,267.881372428,24.0,20.0919605336,8.91495562677,8.20421721788,7.08600180854,0.832612535738,381.733612061,281.546417236,119.853711657,344.192315101,12.8808713534,0.0
780592990.995,780593000.995,780592995.912,780592991.005,780593000.9,34.0780161015,1.99838215615,7.02007131691e-15,4.11666724167e-16,16.2488142405,0.0618721719998,0.0656122494825,34.0472753803,1.99924462413,7.01373872834e-15,4.11844392572e-16,16.2497940915,0.0619524502918,0.0657025366453,34.8421196964,1.97682339365,7.17747665747e-15,4.07225619092e-16,16.224738579,0.059916873175,0.0634175407529,263.0,310.651455735,20.0,16.6842325163,8.91597464337,6.81272827749,7.0868117681,0.846757174286,379.141693115,283.59967041,118.254410889,344.192490926,12.88080508,0.0
780593000.995,780593010.995,780593005.968,780593001.0,780593010.955,29.7563798843,1.88062503719,6.12981425617e-15,3.8740875766e-16,16.3960497638,0.0665381689594,0.0708836450397,29.84661029,1.87793189029,6.14840171973e-15,3.86853969401e-16,16.3927624625,0.0662508711778,0.0705576745056,30.6414546061,1.8540388117,6.31213964886e-15,3.81931995211e-16,16.3642265545,0.0637843938939,0.0677667439496,228.0,273.137364075,23.0,19.3213220293,8.91398164957,7.88953982862,7.08522764831,0.835065847806,377.719360352,286.736968994,115.433708663,344.192421625,12.8808068583,0.0
780593010.995,780593020.995,780593015.838,780593011.005,780593020.94,28.8926555084,1.84881254582,5.95188703474e-15,3.80855384438e-16,16.4280313514,0.0673428596915,0.0717976350696,28.9002182499,1.84858329797,5.95344495948e-15,3.80808159383e-16,16.4277471938,0.0673176776825,0.0717690107078,29.695062566,1.82432873253,6.1171828886e-15,3.75811718902e-16,16.3982893884,0.0647339429173,0.0688396021477,222.0,264.949005044,21.0,17.5330694952,8.92232519987,7.15933671055,7.09185947183,0.838163257244,378.108947754,290.119049072,112.04035677,344.192593051,12.8807625776,0.0
780593020.995,780593030.995,780593025.717,780593021.025,780593030.965,29.104242835,1.8493531937,5.99547402401e-15,3.80966757903e-16,16.4201092367,0.0668870126187,0.0712796936895,29.0027913398,1.85242727566,5.97457501601e-15,3.81600018786e-16,16.4239005048,0.0672220743736,0.071660351447,29.797635656,1.82820430661,6.13831294513e-15,3.76610087161e-16,16.394545486,0.0646506582944,0.0687454221341,223.0,265.652652063,18.0,15.1389884352,8.91522586321,6.18175361102,7.08621660445,0.839658444632,380.073852539,293.062591553,108.778033987,344.192496533,12.8808525343,0.0
780593030.995,780593040.995,780593036.227,780593031.01,780593040.96,28.2641752231,1.8259398764,5.82242009596e-15,3.76143614538e-16,16.4519092079,0.0679688303883,0.0725096314616,28.2012223459,1.82787218837,5.80945180325e-15,3.76541670804e-16,16.4543301683,0.0681857611786,0.0727565793737,28.996066662,1.80332281751,5.97318973238e-15,3.71484500407e-16,16.4241522762,0.0655075456602,0.0697151446745,216.0,258.542071001,19.0,15.9817365388,8.91645318708,6.52587575333,7.08719213584,0.835541540899,383.435546875,294.512237549,106.78037804,344.192590482,12.8807680108,0.0
780593040.995,780593050.995,780593045.805,780593041.015,780593050.92,29.5157542381,1.8547939186,6.08024537305e-15,3.82087547232e-16,16.4048652861,0.0661705547652,0.0704665797367,29.2955643049,1.86144116452,6.03488624681e-15,3.83456879891e-16,16.41299533,0.066884606316,0.0712769608388,30.090408621,1.83733257667,6.19862417593e-15,3.78490510795e-16,16.3839297865,0.0643502726275,0.0684058675094,226.0,268.213491802,15.0,12.5442420147,8.91358755475,5.12223215599,7.08491440428,0.842781648012,386.727050781,294.106079102,106.722507768,344.192313111,12.8808284222,0.0
780593050.995,780593060.995,780593056.365,780593051.015,780593060.975,31.3432414998,1.92282508497,6.45670774895e-15,3.96101967503e-16,16.3396402277,0.0646438588085,0.0687377338112,31.3588796166,1.92236893975,6.45992920102e-15,3.96008001588e-16,16.3390986552,0.0645976817696,0.0686855231685,32.1537239327,1.89903997349,6.62366713015e-15,3.91202234539e-16,16.3119218034,0.0623027217798,0.0660966450144,237.0,286.677985789,21.0,17.6966816309,8.91585641492,7.22614499929,7.08671779489,0.826836291095,389.72366333,291.904144287,108.583226687,344.192229031,12.8808108895,0.0
780593060.995,780593070.995,780593066.067,780593061.04,780593070.955,28.7813655924,1.83660463607,5.92896131204e-15,3.78340555031e-16,16.4322215097,0.0671625008089,0.0715926526263,28.6392738724,1.84093640792,5.89969041772e-15,3.79232900032e-16,16.4375949936,0.067639890694,0.0721353769626,29.4341181886,1.81657227056,6.06342834685e-15,3.74213887735e-16,16.4078724265,0.0650214694595,0.0691648615926,222.0,262.540735599,17.0,14.2586839285,8.91960594562,5.82229593747,7.08969808805,0.84589875985,391.188873291,288.925537109,111.42339189,344.19242747,12.8809206347,0.0
780593070.995,780593080.995,780593076.27,780593071.005,780593080.945,32.0634298175,1.95691760373,6.6050665424e-15,4.03125026369e-16,16.3149750578,0.0643219187574,0.0683738267558,32.299839153,1.95012749558,6.65376686551e-15,4.01726264089e-16,16.3069991009,0.0636494832364,0.067614475727,33.0946834691,1.92712268072,6.81750479464e-15,3.96987272229e-16,16.2806044208,0.0614507703711,0.0651385412245,247.0,294.915594604,27.0,22.5055780204,8.91126802525,9.18977769168,7.08307073944,0.837847653302,390.748260498,285.239715576,115.132608608,344.19252568,12.8809600113,0.0
780593080.995,780593090.995,780593085.838,780593081.105,780593090.98,28.1818731562,1.82846625659,5.80546587017e-15,3.76664048858e-16,16.4550753604,0.0682526285202,0.0728327205524,28.1895992439,1.82822910951,5.80705744424e-15,3.76615196559e-16,16.4547777455,0.0682259203063,0.0728023069712,28.98444356,1.80366529604,5.97079537336e-15,3.71555050984e-16,16.4245875819,0.065545115382,0.0697576989381,217.0,258.23674334,21.0,17.5114204359,8.90949459857,7.150496678,7.08166114132,0.840464234756,388.607330322,282.262359619,118.28755169,344.19251078,12.880772217,0.0
780593090.995,780593100.995,780593095.977,780593091.08,780593100.965,30.6013498035,1.88073301353,6.30387805952e-15,3.87431000788e-16,16.3656485417,0.0647582149604,0.0688670523847,30.2667433902,1.89068872027,6.23494913838e-15,3.89481876376e-16,16.3775857632,0.0657891668603,0.070034206288,31.0615877063,1.86695260274,6.3986870675e-15,3.84592236164e-16,16.3494408729,0.0633720711204,0.0673014983616,231.0,276.809325305,12.0,10.0444142157,8.91162834052,4.10146913809,7.08335713398,0.834595747894,385.272857666,280.661956787,120.2433253,344.192424675,12.8807980603,0.0
780593100.995,780593110.995,780593105.892,780593101.0,780593110.975,30.6303667119,1.9157636842,6.30985554266e-15,3.94647318945e-16,16.3646195093,0.0658679095588,0.0701234490988,30.8702936364,1.90872254043,6.3592804891e-15,3.93196843328e-16,16.3561480988,0.0651378852821,0.0692966072096,31.6651379526,1.88520835259,6.52301841823e-15,3.88352920633e-16,16.328546539,0.0627890571955,0.0666442941914,235.0,282.126615085,27.0,22.5783494155,8.90969164598,9.21949267801,7.08181776333,0.833091406242,381.823547363,281.274261475,120.109052194,344.192272528,12.8808029531,0.0
780593110.995,780593120.995,780593115.905,780593111.02,780593120.98,31.1265388545,1.92331576926,6.41206700403e-15,3.96203048468e-16,16.3471729211,0.0650968048079,0.0692501137643,31.2493928014,1.9197281839,6.43737491708e-15,3.95464005884e-16,16.3428960422,0.0647309483356,0.0688362155446,32.0442371175,1.89635311305,6.6011128462e-15,3.90648741289e-16,16.3156251582,0.0624236343841,0.0662327527241,242.0,285.536384137,24.0,20.0261098702,8.9106937728,8.17732819701,7.08261429814,0.847715045474,379.155914307,283.331481934,118.515901955,344.192451429,12.8809683628,0.0
780593120.995,780593130.995,780593125.864,780593121.035,780593130.875,30.6436028445,1.90267342398,6.31258218598e-15,3.91950725339e-16,16.3641504374,0.0654037039404,0.0695975421459,30.6561346529,1.90230381036,6.3151637385e-15,3.91874584933e-16,16.3637065125,0.0653654312931,0.0695542037653,31.450978969,1.87871207668,6.47890166762e-15,3.87014687797e-16,16.3359145795,0.0629927993157,0.066873877773,234.0,280.251458981,21.0,17.6187373921,8.91073881221,7.19431776846,7.08265009746,0.835272332922,377.646820068,286.602416992,115.579740807,344.192456284,12.8807994263,0.0
780593130.995,780593140.995,780593135.948,780593131.015,780593140.955,33.5782342787,1.9985930139,6.9171162614e-15,4.11710160863e-16,16.2648553628,0.0627734015222,0.0666266566344,33.7773942704,1.99298940601,6.9581432197e-15,4.10555817637e-16,16.2584346419,0.0622436380589,0.0660301479508,34.5722385865,1.9704667943,7.12188114882e-15,4.05916159625e-16,16.2331812464,0.0601829876409,0.0637157458845,257.0,307.83412473,26.0,21.6751790002,8.90408423971,8.85069809173,7.07736074833,0.835174464702,378.011688232,290.226409912,111.95412871,344.192372643,12.8809104936,0.0
780593140.995,780593150.995,780593145.774,780593141.065,780593150.94,31.6076283709,1.92190942235,6.51117144441e-15,3.95913341003e-16,16.3305202239,0.064089140602,0.0681108475746,31.46263139,1.92613894849,6.48130206634e-15,3.9678462339e-16,16.3355123945,0.0645134567274,0.0685903052616,32.2574757061,1.90283805405,6.64503999546e-15,3.91984639135e-16,16.3084240528,0.0622286803311,0.0660133146694,241.0,287.380371276,17.0,14.1782696277,8.90895412568,5.78946009798,7.08123154951,0.838812781871,380.151702881,293.267425537,108.562412234,344.192536625,12.8808213338,0.0
780593150.995,780593160.995,780593155.992,780593151.165,780593160.975,31.2020987805,1.92396415138,6.42763234878e-15,3.96336615184e-16,16.3445404814,0.0649650379093,0.0691010098937,31.297713562,1.92117342841,6.44732899377e-15,3.95761726253e-16,16.3412184711,0.0646811640781,0.0687799169332,32.0925578781,1.89781534178,6.61106692289e-15,3.90949960408e-16,16.3139891672,0.062379000297,0.0661825057128,240.0,285.957018308,23.0,19.4310186341,8.91038412687,7.93433260893,7.08236817784,0.839380949924,383.47052002,294.945526123,106.346914342,344.19249353,12.8807280413,0.0
780593160.995,780593170.995,780593165.817,780593161.02,780593170.93,31.7455069105,1.94182239084,6.53957442356e-15,4.00015412513e-16,16.3257943344,0.0644607891156,0.0685307715869,31.8708518277,1.93819549396,6.56539547651e-15,3.99268271755e-16,16.3215158219,0.0640981551759,0.0681210294795,32.6656961439,1.91503653039,6.72913340564e-15,3.9449752526e-16,16.2947702051,0.061855681608,0.0655937048712,245.0,290.957603063,24.0,20.0724371103,8.90713002966,8.19624515336,7.07978167716,0.842204236487,387.052246094,294.405273438,106.385575192,344.192380073,12.8808290724,0.0
780593170.995,780593180.995,780593175.631,780593171.015,780593180.99,30.966572477,1.91459049378,6.37911393025e-15,3.94405641719e-16,16.3527671542,0.065135078398,0.0692934303569,31.0165924901,1.91312363228,6.38941805297e-15,3.9410346825e-16,16.3510147897,0.0649847566809,0.0691233206701,31.8114368063,1.88966162986,6.55315598209e-15,3.89270295752e-16,16.3235417874,0.0626519280682,0.066489823983,233.0,283.399109146,22.0,18.432631294,8.90871766879,7.5266577784,7.0810436031,0.822334677556,389.987487793,292.383850098,108.080923944,344.192352086,12.8807738023,0.0
780593180.995,780593190.995,780593185.754,780593181.045,780593190.985,29.3510012892,1.85250443793,6.04630626558e-15,3.81615914214e-16,16.4109426963,0.0664511710892,0.0707849170712,29.1644916578,1.85814740122,6.00788528151e-15,3.82778364652e-16,16.4178639725,0.0670608224031,0.0714771246014,29.9593359739,1.83397822928,6.17162321063e-15,3.77799515231e-16,16.3886695417,0.0645090468433,0.0685853202428,227.0,266.855411837,16.0,13.2700199654,8.90725388803,5.41859148586,7.07988012529,0.850822333603,391.558074951,288.95425415,111.366169773,344.192418996,12.8808329172,0.0
780593190.995,780593200.995,780593195.687,780593191.05,780593200.945,28.2777628214,1.82255480534,5.82521914122e-15,3.754462899e-16,16.4513873812,0.0678150772011,0.0723346670308,28.1329638768,1.82701053457,5.79539055863e-15,3.76364170122e-16,16.4569612786,0.0683148738354,0.0729036076894,28.927808193,1.80241600037,5.95912848775e-15,3.71297696077e-16,16.426711177,0.0656254987002,0.0698487576167,217.0,257.585249844,17.0,14.1753665402,8.90441640534,5.78827467058,7.0776247683,0.842779909499,391.06137085,285.33883667,115.009049502,344.192385156,12.8808318323,0.0
780593200.995,780593210.995,780593206.393,780593201.01,780593210.98,30.6852015989,1.88435532672,6.32115152937e-15,3.88177197304e-16,16.3626775477,0.0647071739613,0.0688093295672,30.3463798607,1.89443149083,6.2513542513e-15,3.9025288711e-16,16.3747327755,0.0657476816151,0.0699871946578,31.1412241768,1.87070806785,6.41509218042e-15,3.85365861977e-16,16.3466607978,0.0633381604339,0.0672632518722,233.0,277.114546263,12.0,9.93791216141,8.89864010129,4.05798079924,7.07303350585,0.840985241647,388.70199585,282.051361084,118.488507122,344.192446359,12.8808428404,0.0
780593210.995,780593220.995,780593216.012,780593211.05,780593220.95,31.8559091165,1.95758529105,6.56231727799e-15,4.03262569956e-16,16.3220249908,0.0647501274231,0.0688579057158,32.1822662271,1.94819468089,6.62954684279e-15,4.01328104262e-16,16.310958442,0.0638138248822,0.067799966872,32.9771105433,1.92513217831,6.79328477191e-15,3.96577228732e-16,16.2844684998,0.0616018358884,0.0653083128998,245.0,293.429716238,29.0,24.4320721007,8.89798139995,9.97642944111,7.07250994084,0.835052795644,385.476074219,280.636413574,120.243961115,344.192296108,12.8808999862,0.0
780593220.995,780593230.995,780593226.09,780593221.0,780593230.98,33.5880762181,1.97599930059,6.91914370093e-15,4.07055855922e-16,16.264537175,0.0620659844065,0.0658302500909,33.3705708333,1.98217497558,6.87433759167e-15,4.0832804497e-16,16.2715909107,0.0626487872646,0.0664862864854,34.1654151495,1.959512402,7.03807552079e-15,4.03659554813e-16,16.2460332443,0.0605507062875,0.0641280628006,253.0,304.002651475,15.0,12.5807542574,8.89796451017,5.13714132178,7.07249651609,0.832309031202,381.821014404,280.90927124,120.470233642,344.192160998,12.880870782,0.0
780593230.995,780593240.995,780593235.58,780593231.02,780593240.975,32.8624661014,1.95767942229,6.76966801688e-15,4.03281960992e-16,16.2882496222,0.0628260767579,0.0666860022877,32.6813586696,1.96287275266,6.73235988594e-15,4.04351787048e-16,16.2942497419,0.0633270693764,0.0672507432694,33.4762029857,1.93997688163,6.89609781506e-15,3.99635237617e-16,16.2681595186,0.0611638051076,0.0648161797093,253.0,297.768858494,16.0,13.3693555669,8.89494123993,5.45915352317,7.07009348692,0.849850938706,379.170135498,282.998016357,118.841690629,344.192380835,12.8807836098,0.0
780593240.995,780593250.995,780593245.889,780593241.04,780593250.96,31.8875732962,1.94779846658,6.56884009902e-15,4.01246484116e-16,16.3209463253,0.0643737068317,0.0684323502331,32.0175218603,1.94404358877,6.59560950322e-15,4.00472979287e-16,16.3165307132,0.0639999650095,0.0680101339976,32.8123661764,1.92091673451,6.75934743235e-15,3.95708847309e-16,16.2899061262,0.0617707106807,0.0654981585415,243.0,291.78167897,24.0,20.1395662601,8.89243029294,8.22365622289,7.06809767498,0.833052154486,377.543243408,286.234649658,115.960600443,344.192344048,12.8808698554,0.0
780593250.995,780593260.995,780593255.971,780593251.0,780593260.97,31.9221257436,1.95495733544,6.57595790318e-15,4.027212111e-16,16.31977049,0.0645355129943,0.0686152387423,32.1637667479,1.94799691518,6.62573595008e-15,4.01287364526e-16,16.3115827401,0.0638431753694,0.0678331008308,32.9586110641,1.92492403925,6.7894738792e-15,3.96534352085e-16,16.2850777464,0.061628971292,0.0653388137448,245.0,293.163980992,27.0,22.5782371719,8.8949130903,9.21944684518,7.07007111235,0.836059720956,378.005371094,290.134490967,112.045498686,344.192533951,12.8808327947,0.0
780593260.995,780593270.995,780593266.192,780593261.01,780593270.92,30.2394412049,1.88100520351,6.22932488821e-15,3.87487071922e-16,16.3785655961,0.0655195272083,0.0697287155267,30.0579819281,1.88642109494,6.1919442772e-15,3.88602745558e-16,16.3851004525,0.066087393619,0.0703722736277,30.8528262443,1.8625813343,6.35568220632e-15,3.83691754866e-16,16.3567626167,0.0636434547769,0.0676076725876,230.0,274.384398578,16.0,13.3592724131,8.8933310811,5.45503623536,7.06881366133,0.838445638773,380.273651123,293.349273682,108.459698802,344.192490012,12.8808214777,0.0
780593270.995,780593280.995,780593275.922,780593271.05,780593280.91,30.5587475369,1.90476071924,6.29510199261e-15,3.92380708163e-16,16.3671611237,0.0656497517457,0.069876234428,30.6144927989,1.9031142912,6.30658551658e-15,3.92041543987e-16,16.3651823282,0.0654787761438,0.0696825603016,31.4093371151,1.87948179589,6.47032344571e-15,3.87173249953e-16,16.3373530729,0.0630990395065,0.0669936292038,234.0,279.280937994,22.0,18.5219943261,8.89165336316,7.56314768316,7.06748013676,0.837971714621,383.553131104,294.834991455,106.443311292,344.192376866,12.8807560498,0.0
780593280.995,780593290.995,780593285.817,780593281.035,780593290.895,31.8121607149,1.94769484537,6.55330510727e-15,4.01225138147e-16,16.3235170804,0.0645185300297,0.0685960402747,31.9840008482,1.94272945712,6.58870417473e-15,4.00202268166e-16,16.3176680293,0.0640230454061,0.0680361989619,32.7788451644,1.91959502211,6.75244210386e-15,3.95436574554e-16,16.2910158779,0.0617907584688,0.0655207000268,245.0,291.586939491,25.0,21.0593187057,8.89558305149,8.59922180483,7.07060362719,0.840427765793,387.317657471,294.302154541,106.455983142,344.19234837,12.8807551913,0.0
780593290.995,780593300.995,780593296.026,780593291.12,780593300.79,31.1340927398,1.92619444718,6.4136231044e-15,3.96796056119e-16,16.3469094632,0.0651760178585,0.0693397676835,31.2629479125,1.92242804665,6.44016726998e-15,3.96020177609e-16,16.3424251824,0.0647920377996,0.0689053061847,32.0577922287,1.89902981932,6.60390519911e-15,3.9120014278e-16,16.3151659754,0.0624835721531,0.0663002348278,234.0,284.97295854,24.0,20.1087887009,8.88935072343,8.21108871954,7.06564989666,0.821300691794,390.416137695,292.321868896,108.103794266,344.192353122,12.8808921621,0.0
780593300.995,780593310.995,780593305.953,780593301.005,780593310.99,31.0491892872,1.92339903381,6.39613299316e-15,3.96220200965e-16,16.3498743376,0.0652569381671,0.06943136829,31.1754882776,1.91970268093,6.42215058518e-15,3.95458752272e-16,16.3454668394,0.0648790676955,0.0690037491067,31.9703325937,1.89627487125,6.5858885143e-15,3.90632623478e-16,16.3181321141,0.0625613492461,0.0663878134888,241.0,284.244276624,24.0,20.0565828137,8.89087643337,8.1897713156,7.06686259854,0.848086938155,391.833343506,288.859436035,111.440204759,344.192438565,12.880834738,0.0
780593310.995,780593320.995,780593316.182,780593311.0,780593320.98,29.4130263732,1.87302929216,6.05908343289e-15,3.85844034185e-16,16.4086507191,0.0670277533204,0.0714395561582,29.4955359697,1.8705484364,6.07608040976e-15,3.85332977898e-16,16.4056092694,0.0667600364342,0.0711355038289,30.2903802858,1.84647876056,6.23981833888e-15,3.80374624675e-16,16.3767381855,0.0642467553956,0.0682888984469,227.0,269.104412318,23.0,19.0886878448,8.88415430176,7.79454753664,7.06151955043,0.843893637928,391.399353027,285.213653564,115.108107692,344.192460935,12.8808457844,0.0
780593320.995,780593330.995,780593326.03,780593321.0,780593330.985,31.4453083952,1.90820182835,6.47773352941e-15,3.9308957664e-16,16.3361103541,0.063964221872,0.0679697711786,31.1066454262,1.91816167942,6.40796895781e-15,3.9514130596e-16,16.3478670529,0.0649677769303,0.0691041089035,31.9014897424,1.89470308264,6.57170688693e-15,3.90308835023e-16,16.3204725892,0.0626420375503,0.0664786843334,237.0,283.491214965,12.0,9.92776138656,8.88645694148,4.05383589951,7.06334979053,0.836255704076,389.168579102,282.135009766,118.361630614,344.192392742,12.8807611185,0.0
780593330.995,780593340.995,780593335.904,780593331.12,780593340.9,29.5901626634,1.87670098915,6.09557350866e-15,3.86600403765e-16,16.4021316186,0.0667652643503,0.0711414397628,29.6452025847,1.87504967617,6.10691173244e-15,3.86260233292e-16,16.4001139437,0.0665881551131,0.0709403785676,30.4400469008,1.85103844051,6.27064966157e-15,3.81313918745e-16,16.3713867069,0.064093312919,0.0681155601582,226.0,270.433045368,22.0,18.4909567228,8.8841205222,7.55047399513,7.06149270094,0.835851215159,385.889068604,280.381286621,120.448142266,344.192467966,12.8807994185,0.0
780593340.995,780593350.995,780593346.1,780593341.055,780593350.98,31.9359970852,1.95268784033,6.57881539955e-15,4.02253695107e-16,16.3192988001,0.0644355902238,0.0685022897936,32.101979893,1.94789555845,6.61300785796e-15,4.01266485042e-16,16.313670454,0.063959273222,0.067964183155,32.8968242091,1.92478131805,6.77674578708e-15,3.96504951517e-16,16.2871150648,0.0617370431548,0.0654603051805,243.0,292.10914845,25.0,20.8940007146,8.87955465224,8.53171695848,7.05786354515,0.83194988961,382.127746582,280.579345703,120.75061124,344.192384353,12.8808333386,64.0
780593350.995,780593360.995,780593355.852,780593351.085,780593360.99,30.4621972449,1.91211930209,6.27521263246e-15,3.93896576231e-16,16.3705969353,0.0660984573152,0.0703848191524,30.6607149282,1.90626129772,6.3161072752e-15,3.92689827331e-16,16.3635443069,0.0654878996698,0.0696928934136,31.4555592443,1.88262386322,6.47984520433e-15,3.87820515824e-16,16.3357564729,0.063111291836,0.0670074413431,236.0,279.169329266,26.0,21.5905149408,8.87503945161,8.81612693415,7.05427466359,0.845545144003,379.21383667,282.975311279,118.856393838,344.192445027,12.8808585941,0.0
780593360.995,780593370.995,780593365.897,780593361.0,780593370.92,34.3097670013,2.0356417268,7.06781200227e-15,4.1934219572e-16,16.2414555781,0.0625794709744,0.0664082208563,34.7494018453,2.02343861827,7.15837678014e-15,4.16828355363e-16,16.2276316667,0.0614496107104,0.0651372381593,35.5442461615,2.00118694846,7.32211470926e-15,4.12244511382e-16,16.2030767301,0.0594695265067,0.0629165977509,263.0,315.473796547,32.0,26.8326096753,8.87552362524,10.9566489507,7.05465950625,0.833959539708,377.562011719,286.49432373,115.702212008,344.192342768,12.8808651479,0.0
780593370.995,780593380.995,780593375.845,780593371.04,780593380.97,29.9902339877,1.8782724836,6.17798820147e-15,3.86924131622e-16,16.3875503645,0.0659546409831,0.070221761891,29.8500890605,1.88247279428,6.14911834646e-15,3.87789395621e-16,16.3926359219,0.066398760121,0.0707254475773,30.6449333766,1.8585246086,6.31285627559e-15,3.82856069372e-16,16.3641032962,0.0639272143539,0.067927983543,227.0,271.882172265,17.0,14.2248976813,8.87201055143,5.80849988653,7.05186715951,0.835266147613,377.886505127,290.364715576,111.843203844,344.192391995,12.8808573493,0.0
780593380.995,780593390.995,780593386.053,780593381.1,780593390.95,30.9342761435,1.91250625624,6.37246088556e-15,3.93976288786e-16,16.3539001048,0.0651321884063,0.0692901594607,30.9064826497,1.91332465038,6.36673542584e-15,3.94144877978e-16,16.3548760439,0.0652161108198,0.0693851505104,31.7013269658,1.8897801806,6.53047335496e-15,3.89294717203e-16,16.3273063964,0.0628671918852,0.0667323281977,237.0,281.40531966,20.0,16.6749356831,8.87676783888,6.80893207061,7.05564846239,0.842438437904,380.109710693,293.677612305,108.166879099,344.192493008,12.8808656207,0.0
780593390.995,780593394.995,780593393.141,780593391.05,780593394.99,31.5916867637,3.07183483892,6.50788747332e-15,6.32797976819e-16,16.3310679634,0.100749669095,0.111063870822,31.7509699246,3.06452326558,6.54069980446e-15,6.31291792709e-16,16.3256075085,0.100038887729,0.110200600848,32.5458142407,3.02777365995,6.70443773358e-15,6.23721373949e-16,16.2987621467,0.0965813209706,0.106019039631,97.0,115.542954788,10.0,8.29544899046,3.5501632847,3.38730833777,2.8218271082,0.839554946454,382.445404053,294.867553711,106.587968841,344.192501002,12.8807955451,0.0

